A comparative study of structural similarity and regularization for joint inverse problems governed by PDEs

Joint inversion refers to the simultaneous inference of multiple parameter fields from observations of systems governed by single or multiple forward models. In many cases these parameter fields reflect different attributes of a single medium and are thus spatially correlated or structurally similar. By imposing prior information on their spatial correlations via a joint regularization term, we seek to improve the reconstruction of the parameter fields relative to inversion for each field independently. One of the main challenges is to devise a joint regularization functional that conveys the spatial correlations or structural similarity between the fields while at the same time permitting scalable and efficient solvers for the joint inverse problem. We describe several joint regularizations that are motivated by these goals: a cross-gradient and a normalized cross-gradient structural similarity term, the vectorial total variation, and a joint regularization based on the nuclear norm of the gradients. Based on numerical results from three classes of inverse problems with piecewise-homogeneous parameter fields, we conclude that the vectorial total variation functional is preferable to the other methods considered. Besides resulting in good reconstructions in all experiments, it allows for scalable, efficient solvers for joint inverse problems governed by PDE forward models.

==> fig/coincide/targetcs.csv <==
X,a1,a2
0,2.30259,2.30259
0.01,2.30259,2.30259
0.02,2.30259,2.30259
0.03,2.30259,2.30259
0.04,2.30259,2.30259
0.05,2.30259,2.30259
0.06,2.30259,2.30259
0.07,2.30259,2.30259
0.08,2.30259,2.30259
0.09,2.30259,2.30259
0.1,2.09825,1.65881
0.11,1.79176,0.693147
0.12,1.79176,0.693147
0.13,1.79176,0.693147
0.14,1.79176,0.693147
0.15,1.79176,0.693147
0.16,1.79176,0.693147
0.17,1.79176,0.693147
0.18,1.79176,0.693147
0.19,1.79176,0.693147
0.2,1.79176,0.693147
0.21,1.79176,0.693147
0.22,1.79176,0.693147
0.23,1.79176,0.693147
0.24,1.79176,0.693147
0.25,1.79176,0.693147
0.26,1.79176,0.693147
0.27,1.79176,0.693147
0.28,1.79176,0.693147
0.29,1.79176,0.693147
0.3,1.79176,0.693147
0.31,1.79176,0.693147
0.32,1.79176,0.693147
0.33,1.79176,0.693147
0.34,1.79176,0.693147
0.35,1.79176,0.693147
0.36,1.79176,0.693147
0.37,1.79176,0.693147
0.38,1.79176,0.693147
0.39,1.79176,0.693147
0.4,1.79176,0.693147
0.41,1.79176,0.693147
0.42,1.79176,0.693147
0.43,1.79176,0.693147
0.44,1.79176,0.693147
0.45,1.79176,0.693147
0.46,1.79176,0.693147
0.47,1.79176,0.693147
0.48,1.79176,0.693147
0.49,1.79176,0.693147
0.5,1.79176,0.693147
0.51,1.08865,1.39626
0.52,0.693147,1.79176
0.53,0.693147,1.79176
0.54,0.693147,1.79176
0.55,0.693147,1.79176
0.56,0.693147,1.79176
0.57,0.693147,1.79176
0.58,0.693147,1.79176
0.59,0.693147,1.79176
0.6,0.693147,1.79176
0.61,0.693147,1.79176
0.62,0.693147,1.79176
0.63,0.693147,1.79176
0.64,0.693147,1.79176
0.65,0.693147,1.79176
0.66,0.693147,1.79176
0.67,0.693147,1.79176
0.68,0.693147,1.79176
0.69,0.693147,1.79176
0.7,0.693147,1.79176
0.71,0.693147,1.79176
0.72,0.693147,1.79176
0.73,0.693147,1.79176
0.74,0.693147,1.79176
0.75,0.693147,1.79176
0.76,0.693147,1.79176
0.77,0.693147,1.79176
0.78,0.693147,1.79176
0.79,0.693147,1.79176
0.8,0.693147,1.79176
0.81,0.693147,1.79176
0.82,0.693147,1.79176
0.83,0.693147,1.79176
0.84,0.693147,1.79176
0.85,0.693147,1.79176
0.86,0.693147,1.79176
0.87,0.693147,1.79176
0.88,0.693147,1.79176
0.89,0.693147,1.79176
0.9,1.65881,2.09825
0.91,2.30259,2.30259
0.92,2.30259,2.30259
0.93,2.30259,2.30259
0.94,2.30259,2.30259
0.95,2.30259,2.30259
0.96,2.30259,2.30259
0.97,2.30259,2.30259
0.98,2.30259,2.30259
0.99,2.30259,2.30259
1,2.30259,2.30259


==> fig/coincide2/bottcs.csv <==
X,target1,indep1,vtv1,vtv2
0,2.30259,1.01898,1.10893,2.30619
0.01,2.30259,1.01898,1.10892,2.30616
0.02,2.30259,1.01898,1.10891,2.3061
0.03,2.30259,1.01897,1.1089,2.30602
0.04,2.30259,1.01897,1.10887,2.30595
0.05,2.30259,1.01896,1.10885,2.30586
0.06,2.30259,1.01895,1.10881,2.30575
0.07,2.30259,1.01895,1.10877,2.30562
0.08,2.30259,1.01893,1.10872,2.30547
0.09,2.30259,1.01892,1.10867,2.30527
0.1,2.30259,1.01891,1.1086,2.30499
0.11,2.30259,1.01889,1.10852,2.30463
0.12,2.30259,1.01888,1.10842,2.30402
0.13,2.30259,1.01886,1.10802,2.3002
0.14,2.30259,1.01884,1.10731,2.29316
0.15,2.30259,1.01882,1.10031,2.20826
0.16,2.30259,1.0188,1.08886,2.06288
0.17,2.30259,1.01878,1.07072,1.82533
0.18,2.30259,1.01876,1.0486,1.51993
0.19,2.04508,1.01874,1.02638,1.20636
0.2,1.01503,1.01871,1.00664,0.915299
0.21,0.693147,1.01869,0.995627,0.766711
0.22,0.693147,1.01866,0.989411,0.692931
0.23,0.693147,1.01864,0.989044,0.689481
0.24,0.693147,1.01861,0.988853,0.687782
0.25,0.693147,1.01859,0.988799,0.687446
0.26,0.693147,1.01856,0.988772,0.687392
0.27,0.693147,1.01853,0.988746,0.687377
0.28,0.693147,1.01851,0.988722,0.687413
0.29,0.693147,1.01848,0.988698,0.687453
0.3,0.693147,1.01845,0.988674,0.687502
0.31,0.693147,1.01843,0.988651,0.687568
0.32,0.693147,1.0184,0.988626,0.687687
0.33,0.693147,1.01838,0.988601,0.687843
0.34,0.693147,1.01835,0.988573,0.68808
0.35,0.693147,1.01833,0.988539,0.688423
0.36,0.693147,1.01831,0.9885,0.688845
0.37,0.693147,1.01829,0.988447,0.689511
0.38,0.693147,1.01827,0.988381,0.690377
0.39,0.693147,1.01825,0.988303,0.691446
0.4,0.693147,1.01823,0.988215,0.692632
0.41,0.693147,1.01822,0.988133,0.693756
0.42,0.693147,1.01821,0.988059,0.694763
0.43,0.693147,1.0182,0.987999,0.695638
0.44,0.693147,1.01819,0.987947,0.696432
0.45,0.693147,1.01818,0.987906,0.697074
0.46,0.693147,1.01818,0.987871,0.697633
0.47,0.693147,1.01818,0.987837,0.698163
0.48,0.693147,1.01818,0.987803,0.698754
0.49,0.693147,1.01819,0.987498,0.706552
0.5,0.693147,1.0182,0.98698,0.719955
0.51,0.693147,1.01822,0.970395,1.3533
0.52,0.693147,1.01824,0.960848,1.71999
0.53,0.693147,1.01826,0.96035,1.74382
0.54,0.693147,1.01829,0.960088,1.75594
0.55,0.693147,1.01833,0.959894,1.76522
0.56,0.693147,1.01837,0.959777,1.77191
0.57,0.693147,1.01842,0.959731,1.77688
0.58,0.693147,1.01847,0.959726,1.78094
0.59,0.693147,1.01854,0.959789,1.78361
0.6,0.693147,1.01861,0.959885,1.78586
0.61,0.693147,1.01869,0.960002,1.78782
0.62,0.693147,1.01878,0.960125,1.7893
0.63,0.693147,1.01888,0.960244,1.79062
0.64,0.693147,1.01899,0.960357,1.79177
0.65,0.693147,1.01911,0.960464,1.79273
0.66,0.693147,1.01924,0.960567,1.79362
0.67,0.693147,1.01938,0.960666,1.7944
0.68,0.693147,1.01953,0.960775,1.79529
0.69,0.693147,1.01969,0.960897,1.79624
0.7,0.693147,1.01987,0.961051,1.79732
0.71,0.693147,1.02005,0.961254,1.79863
0.72,0.693147,1.02024,0.961482,1.80007
0.73,0.693147,1.02045,0.961724,1.80166
0.74,0.693147,1.02066,0.961929,1.80295
0.75,0.693147,1.02088,0.962106,1.80399
0.76,0.693147,1.02111,0.963559,1.80821
0.77,0.693147,1.02134,0.967053,1.81771
0.78,0.693147,1.02158,0.973173,1.83399
0.79,0.693147,1.02183,0.98177,1.85687
0.8,1.01504,1.02208,0.994158,1.8913
0.81,2.04508,1.02233,1.0141,1.94907
0.82,2.30259,1.02258,1.06161,2.10482
0.83,2.30259,1.02282,1.10832,2.25981
0.84,2.30259,1.02307,1.11183,2.26994
0.85,2.30259,1.0233,1.11433,2.27699
0.86,2.30259,1.02354,1.11621,2.2822
0.87,2.30259,1.02376,1.11771,2.28726
0.88,2.30259,1.02397,1.11893,2.29138
0.89,2.30259,1.02418,1.11986,2.29456
0.9,2.30259,1.02436,1.12049,2.29634
0.91,2.30259,1.02454,1.12108,2.29775
0.92,2.30259,1.0247,1.1216,2.29869
0.93,2.30259,1.02484,1.12203,2.29954
0.94,2.30259,1.02497,1.12242,2.30031
0.95,2.30259,1.02508,1.12274,2.30087
0.96,2.30259,1.02517,1.12301,2.30125
0.97,2.30259,1.02524,1.12324,2.30151
0.98,2.30259,1.02529,1.12341,2.30156
0.99,2.30259,1.02532,1.12351,2.3016
1,2.30259,1.02534,1.12357,2.30162


==> fig/coincide2/centercs.csv <==
X,target1,indep1,vtv1,vtv2
0,2.30259,1.02049,1.13205,2.30885
0.01,2.30259,1.02049,1.13206,2.30841
0.02,2.30259,1.02048,1.13209,2.30758
0.03,2.30259,1.02047,1.13214,2.30623
0.04,2.30259,1.02045,1.13221,2.30311
0.05,2.30259,1.02043,1.13223,2.29881
0.06,2.30259,1.02041,1.13212,2.29249
0.07,2.30259,1.02038,1.13148,2.28136
0.08,2.30259,1.02035,1.1298,2.25922
0.09,2.30259,1.02031,1.12437,2.19628
0.1,1.65881,1.02027,1.06937,1.57886
0.11,0.693147,1.02023,0.989909,0.68803
0.12,0.693147,1.02018,0.9897,0.686304
0.13,0.693147,1.02013,0.989572,0.685356
0.14,0.693147,1.02007,0.989526,0.685187
0.15,0.693147,1.02001,0.989483,0.685163
0.16,0.693147,1.01994,0.98944,0.685161
0.17,0.693147,1.01987,0.989396,0.685179
0.18,0.693147,1.0198,0.989349,0.685133
0.19,0.693147,1.01972,0.989301,0.685066
0.2,0.693147,1.01963,0.989251,0.68498
0.21,0.693147,1.01955,0.989201,0.684928
0.22,0.693147,1.01946,0.989151,0.684903
0.23,0.693147,1.01936,0.9891,0.684954
0.24,0.693147,1.01926,0.989046,0.685069
0.25,0.693147,1.01916,0.98899,0.685233
0.26,0.693147,1.01905,0.988913,0.685643
0.27,0.693147,1.01894,0.988816,0.686228
0.28,0.693147,1.01883,0.988691,0.687039
0.29,0.693147,1.01871,0.988543,0.687997
0.3,0.693147,1.01859,0.988406,0.688864
0.31,0.693147,1.01847,0.988297,0.689488
0.32,0.693147,1.01835,0.988203,0.689983
0.33,0.693147,1.01822,0.988116,0.690425
0.34,0.693147,1.01809,0.988034,0.690827
0.35,0.693147,1.01796,0.987953,0.691239
0.36,0.693147,1.01784,0.987872,0.691652
0.37,0.693147,1.01771,0.987801,0.692008
0.38,0.693147,1.01758,0.987735,0.692344
0.39,0.693147,1.01745,0.987673,0.692659
0.4,0.693147,1.01733,0.987619,0.692956
0.41,0.693147,1.0172,0.987569,0.69325
0.42,0.693147,1.01708,0.987525,0.69354
0.43,0.693147,1.01696,0.987487,0.693824
0.44,0.693147,1.01685,0.987453,0.694113
0.45,0.693147,1.01673,0.987425,0.694419
0.46,0.693147,1.01662,0.9874,0.694752
0.47,0.693147,1.01651,0.987377,0.695114
0.48,0.693147,1.0164,0.987352,0.6956
0.49,0.693147,1.01629,0.98392,0.784532
0.5,0.693147,1.01618,0.977839,0.942257
0.51,0.693147,1.01608,0.963548,1.42182
0.52,0.693147,1.01597,0.953797,1.71503
0.53,0.693147,1.01585,0.949883,1.76862
0.54,0.693147,1.01566,0.947891,1.78205
0.55,0.693147,1.0154,0.946329,1.78815
0.56,0.693147,1.01503,0.945109,1.79079
0.57,0.693147,1.01444,0.944019,1.79275
0.58,0.693147,1.01383,0.943107,1.7944
0.59,0.693147,1.01344,0.942771,1.79566
0.6,0.693147,1.01308,0.942543,1.79675
0.61,0.693147,1.01275,0.94238,1.79773
0.62,0.693147,1.01241,0.94223,1.79852
0.63,0.693147,1.01206,0.942093,1.79923
0.64,0.693147,1.0117,0.941969,1.79987
0.65,0.693147,1.01139,0.941902,1.80037
0.66,0.693147,1.01112,0.941875,1.8008
0.67,0.693147,1.01092,0.941905,1.80113
0.68,0.693147,1.01108,0.942788,1.8015
0.69,0.693147,1.01144,0.94436,1.80188
0.7,0.693147,1.01213,0.947405,1.80232
0.71,0.693147,1.01274,0.94954,1.80259
0.72,0.693147,1.01327,0.951107,1.80278
0.73,0.693147,1.01358,0.951592,1.80288
0.74,0.693147,1.01382,0.951969,1.80301
0.75,0.693147,1.01402,0.952262,1.80315
0.76,0.693147,1.01442,0.952799,1.80328
0.77,0.693147,1.01492,0.953453,1.80342
0.78,0.693147,1.01556,0.954256,1.80358
0.79,0.693147,1.01735,0.955882,1.80388
0.8,0.693147,1.02553,0.962153,1.8049
0.81,0.693147,1.0474,0.978383,1.80747
0.82,0.693147,1.06329,0.990972,1.81092
0.83,0.693147,1.07545,1.00079,1.81432
0.84,0.693147,1.08006,1.0039,1.81621
0.85,0.693147,1.08403,1.00644,1.81759
0.86,0.693147,1.0887,1.00994,1.81899
0.87,0.693147,1.10959,1.03271,1.82505
0.88,0.693147,1.19414,1.1124,1.84356
0.89,0.693147,1.34237,1.249,1.87451
0.9,1.65881,1.94693,1.84934,2.04296
0.91,2.30259,2.41999,2.31846,2.17885
0.92,2.30259,2.62315,2.51736,2.24518
0.93,2.30259,2.71309,2.61543,2.28169
0.94,2.30259,2.764,2.67685,2.30581
0.95,2.30259,2.77618,2.69816,2.31339
0.96,2.30259,2.78067,2.70676,2.31646
0.97,2.30259,2.78156,2.70925,2.31736
0.98,2.30259,2.78177,2.70949,2.31746
0.99,2.30259,2.78189,2.70963,2.31753
1,2.30259,2.78194,2.70968,2.31757


==> fig/ncg/eigcgH1.txt <==
-1.431508098341694449e+03
-1.431508095941704141e+03
-1.252549946632585716e+03
-1.252549941510356575e+03
-6.068784959179371433e-12
-6.051765320059874523e-12
-5.696531323635404546e-12
-5.332576793576053621e-12
-5.061131563656846778e-12
-4.730984239754394451e-12
-4.512745276272895082e-12
-4.212576721913567332e-12
-4.039199101115991330e-12
-3.952875795843525680e-12
-3.887487990383899045e-12
-3.724741783783318738e-12
-3.506746152860164352e-12
-3.475083511512958837e-12
-3.279949735187820388e-12
-3.230998168675374231e-12
-3.149536506700283652e-12
-3.059180082863587181e-12
-3.022153325636920088e-12
-2.934062354418930365e-12
-2.853221784555570694e-12
-2.769832176641571193e-12
-2.725426200609232110e-12
-2.712238666814714023e-12
-2.591791311473356734e-12
-2.564499987555213317e-12
-2.503674413419735273e-12
-2.410044366210235629e-12
-2.398422968356565850e-12
-2.273747632793516727e-12
-2.266396735715938077e-12
-2.211514104248688492e-12
-2.156225988784748915e-12
-2.104352866211301774e-12
-2.081711043157085600e-12
-2.008543166188654876e-12
-1.996453737922299307e-12
-1.961062879770458201e-12
-1.930261616390152891e-12
-1.915226642440432928e-12
-1.846380173225681990e-12
-1.806598768004910088e-12
-1.795419107162986189e-12
-1.774235751149002027e-12
-1.689132433307691021e-12
-1.671833059405195733e-12
-1.636419766118649085e-12
-1.609483188889731432e-12
-1.589264173327268158e-12
-1.518415009804931115e-12
-1.515356990107148078e-12
-1.500410651019752578e-12
-1.460415815989628584e-12
-1.406543008611119710e-12
-1.390087866866780122e-12
-1.365097765822309569e-12
-1.314188848315920675e-12
-1.300808493000234008e-12
-1.275687977975041741e-12
-1.248469329819033327e-12
-1.213965426522602734e-12
-1.186062051350111098e-12
-1.172110324826913392e-12
-1.126587844977811402e-12
-1.104496635055032901e-12
-1.077684560277495059e-12
-1.062496924011559970e-12
-1.050092992023983985e-12
-1.021573762507271565e-12
-1.018190772333344158e-12
-1.007895199644979607e-12
-9.921616206757435236e-13
-9.738559731954727289e-13
-9.311755847726713730e-13
-9.086251051398951825e-13
-8.937303375691891977e-13
-8.758391492554212739e-13
-8.589014574156779624e-13
-8.498865491465521158e-13
-8.419760950326881143e-13
-8.228376577544043618e-13
-8.041557958656143546e-13
-7.877542044724959523e-13
-7.745571089818374106e-13
-7.667906164658358167e-13
-7.620075587062276111e-13
-7.311226264696544999e-13
-7.290346972029679845e-13
-6.950937028652049423e-13
-6.846135595113888583e-13
-6.566383572473450308e-13
-6.488429766724122718e-13
-6.284871232284542192e-13
-6.212992350432820143e-13
-5.950737292827463395e-13
-5.815763332835577355e-13
-5.661007151675016606e-13
-5.587890436810941367e-13
-5.384001958951016925e-13
-5.318773671862904264e-13
-5.277170577677538556e-13
-5.178526899261543571e-13
-5.140936518440082035e-13
-4.986425041807739891e-13
-4.856141977421068063e-13
-4.830344533776595095e-13
-4.608547724109883268e-13
-4.582545767733256973e-13
-4.578175589376592166e-13
-4.403061195124755401e-13
-4.336373657724567097e-13
-4.218413348799638864e-13
-4.083661713352742097e-13
-3.929328335538798014e-13
-3.820228946956656285e-13
-3.797284414348197122e-13
-3.628002672760254223e-13
-3.609990481377205701e-13
-3.436637070396852996e-13
-3.317923013903215867e-13
-3.254116381441847845e-13
-3.025996174160702629e-13
-3.021424610705280705e-13
-2.992450950882769614e-13
-2.866872239617490139e-13
-2.767237673062076981e-13
-2.724143299286702255e-13
-2.638208055822476883e-13
-2.598953806251314304e-13
-2.473193041087640768e-13
-2.265295540377703189e-13
-2.202480514661632275e-13
-2.130284145339084038e-13
-2.105578320793137920e-13
-2.010033920643200296e-13
-1.993622283757098604e-13
-1.863689373767863992e-13
-1.824287472920484148e-13
-1.687730467731776852e-13
-1.648480218186539435e-13
-1.516114674522683376e-13
-1.420220902581416925e-13
-1.247947543580989840e-13
-1.171528201378078486e-13
-1.110989179129238991e-13
-1.066886596310850443e-13
-1.000841072584538169e-13
-9.525375973742826882e-14
-8.107784141567157131e-14
-7.905995448094474132e-14
-5.881047552835550772e-14
-5.524369568461230910e-14
-5.334343076594734600e-14
-4.161525249569987174e-14
-3.522651309698154523e-14
-3.043263487210727148e-14
-1.718351852781806268e-14
-8.075644168160018671e-15
-2.445552611476216310e-15
-2.042986586987213917e-27
-1.804957060115587623e-27
-1.601405803258584230e-27
-1.454708712605088879e-27
-1.426098372241303037e-27
-1.278813614876297458e-27
-1.208545245633497504e-27
-1.193305756474799589e-27
-1.163353924655090420e-27
-1.095534215198672582e-27
-1.069103306162827943e-27
-1.034439380694649311e-27
-9.808044111333000345e-28
-9.626855162285936445e-28
-9.384064959033857213e-28
-8.901486621129864236e-28
-8.816699665327939555e-28
-8.470975733249303961e-28
-8.086242419580266649e-28
-7.954040121219491916e-28
-7.758078767348797896e-28
-7.591024270997540270e-28
-7.289282901799094302e-28
-7.200475976827226956e-28
-6.861016269103545407e-28
-6.692493417446183590e-28
-6.394859557271250229e-28
-6.276532913337902817e-28
-6.091056105505152217e-28
-5.989611831996576375e-28
-5.781061498119310290e-28
-5.639063253015406366e-28
-5.582145840661462556e-28
-5.517852242487224346e-28
-5.287787289270326817e-28
-5.198525387737047141e-28
-5.013950392985351121e-28
-4.895463042757423196e-28
-4.784595348823508987e-28
-4.658433900475695986e-28
-4.427852090571408501e-28
-4.313781361439747337e-28
-4.202095761544345266e-28
-4.099199181885454142e-28
-4.091720961588591223e-28
-4.028267655011969881e-28
-3.891729917846590969e-28
-3.705953494934214678e-28
-3.600073338986161075e-28
-3.479776813682469836e-28
-3.437899167736710856e-28
-3.346607371945420794e-28
-3.249683146434659018e-28
-3.157979688943899161e-28
-3.094719004777928160e-28
-2.934057759876680559e-28
-2.894319198434262441e-28
-2.836642367495768556e-28
-2.766154993554180608e-28
-2.625056418541209428e-28
-2.564098403785095345e-28
-2.462737506001946047e-28
-2.428605875073227924e-28
-2.377467210144353620e-28
-2.335399073621368552e-28
-2.271447438397226847e-28
-2.201532205985196426e-28
-2.085315011166340021e-28
-2.051213960272322932e-28
-1.960657217445295027e-28
-1.941151308918033950e-28
-1.870287673377449397e-28
-1.821946362807306360e-28
-1.799338883983452352e-28
-1.758950630907584709e-28
-1.735921650891269683e-28
-1.669208900240283761e-28
-1.612368822052531116e-28
-1.602586398839297907e-28
-1.503626358226117429e-28
-1.479759403479270470e-28
-1.446484379753965382e-28
-1.344127193427982819e-28
-1.331098663939163817e-28
-1.265468448455809901e-28
-1.217133619122262469e-28
-1.168772565311582608e-28
-1.119001785840761964e-28
-1.093629428823010084e-28
-1.056901155880898819e-28
-9.948975867203827561e-29
-9.719778690831606958e-29
-9.507382683862210268e-29
-9.322674551289035949e-29
-8.853053447537726087e-29
-8.692059050075970574e-29
-8.220194087914385613e-29
-8.072803006543028657e-29
-7.892759166575100041e-29
-7.443934427915072317e-29
-6.938347267866320983e-29
-6.587975336933532988e-29
-6.516278742595324536e-29
-6.360274855763235467e-29
-6.211698785376083596e-29
-5.757255244070698257e-29
-5.455817566835032359e-29
-4.993111841979179713e-29
-4.814216797538665827e-29
-4.337336156524126215e-29
-4.045116855716972906e-29
-3.892682387239463972e-29
-3.618079945284252113e-29
-3.568159617715421508e-29
-3.213353783184490408e-29
-3.062327132106543916e-29
-2.945397441156463522e-29
-2.790348445770689355e-29
-2.466205139466143423e-29
-2.243682277085314163e-29
-1.999713242684608018e-29
-1.965160223759340941e-29
-1.821979467049248794e-29
-1.670893502812759582e-29
-1.319856641343867426e-29
-1.161878342932807141e-29
-9.648865236531014299e-30
-7.464959535649030185e-30
-6.878633637301212476e-30
-6.200885414112806056e-30
-5.639938627018023300e-30
-4.710233152128534228e-30
-3.876954301230951861e-30
-2.209887422087505914e-30
-1.464839250568726971e-30
-1.438231564138785601e-30
-1.774578531177693307e-31
-3.850150443561562076e-43
-3.699405811306329885e-43
-3.404354106902997208e-43
-3.222297563237094725e-43
-3.108488613929175030e-43
-2.957731530463351589e-43
-2.636710374893391356e-43
-2.583872728538800100e-43
-2.488347246156401349e-43
-2.430745439101797113e-43
-2.310682539816490406e-43
-2.130000192664152336e-43
-2.058290365727371186e-43
-2.016267693332620579e-43
-1.934715400497022974e-43
-1.859840185148247892e-43
-1.761622357161565627e-43
-1.711135061496975560e-43
-1.630133651393226730e-43
-1.568621863132472251e-43
-1.553560975653623106e-43
-1.520542498450039533e-43
-1.480547807690639077e-43
-1.320388632866807418e-43
-1.310862656736722004e-43
-1.303824209542022423e-43
-1.266368175147776785e-43
-1.160701500454341697e-43
-1.148503471454949591e-43
-1.132559465515180716e-43
-1.084304017241409541e-43
-1.076573767944275979e-43
-1.035433781195535725e-43
-9.843847277487093511e-44
-9.415642056754651251e-44
-9.270393398162044796e-44
-9.025662404447669425e-44
-8.803558062798895109e-44
-8.411811491861510638e-44
-8.209929149517221952e-44
-7.945462828585546633e-44
-7.513742206822471020e-44
-7.259022869141056982e-44
-7.163638309469539785e-44
-6.775035436789426653e-44
-6.692056956663466687e-44
-6.542992989552562266e-44
-6.260583223453627703e-44
-6.113861572096767974e-44
-5.785977075469654263e-44
-5.747301259138203877e-44
-5.389934405066838907e-44
-5.090062026279208207e-44
-4.893866659686766197e-44
-4.686292479341094883e-44
-4.662830491687112889e-44
-4.585275875605623870e-44
-4.432830253066487031e-44
-4.184855736874543907e-44
-3.921493873092523050e-44
-3.867667089397827608e-44
-3.543282919391501431e-44
-3.470361114489118299e-44
-3.344999405450271661e-44
-3.256248730344310427e-44
-3.178078714640383309e-44
-3.043227222129585068e-44
-2.788102288997586157e-44
-2.704137684903565726e-44
-2.655511067769150443e-44
-2.607253453713440311e-44
-2.536824310667919175e-44
-2.355538050273670010e-44
-2.274563921806580654e-44
-2.152222066218934209e-44
-2.128867935353097351e-44
-2.047134132764036152e-44
-1.799341774620370353e-44
-1.772911205167218033e-44
-1.676599019331626178e-44
-1.601670209966951900e-44
-1.504648153639668736e-44
-1.395261637561355293e-44
-1.267851892104203794e-44
-1.167411690578573995e-44
-1.078027681545435808e-44
-1.004131273947761713e-44
-9.165358522625199152e-45
-8.880604523881081122e-45
-7.825094489033466820e-45
-7.110417057588174897e-45
-6.641316567335742032e-45
-6.289212225088904045e-45
-5.656057723957791898e-45
-4.894509280861318442e-45
-4.563267502057816171e-45
-3.964640139197840634e-45
-3.737456803921283621e-45
-3.586359953010325050e-45
-3.066109478478279441e-45
-2.648788829997164129e-45
-1.994673080791979538e-45
-1.779699716430486153e-45
-1.435987837312495425e-45
-1.105463400316522862e-45
-5.743421733925202516e-46
-4.637620643059783145e-46
-3.074374041961086737e-46
-2.705636688777843857e-46
-2.014172394416186534e-46
-1.461243968731289079e-46
-1.130442593399709417e-46
-8.885523827643851890e-47
-7.555976050261737949e-47
-6.195424472629205016e-47
-6.158976577394148602e-47
-5.569320890695215789e-47
-4.478864234994222593e-47
-3.346669509362806300e-47
-3.133700275688452279e-47
-2.373969461609523495e-47
-1.831173212956646768e-47
-3.029650842608607157e-48
-9.269222622616255194e-59
-6.540924441922520459e-59
-5.384555506006872829e-59
-4.979388458734291088e-59
-4.701559720510037429e-59
-4.430182340880050231e-59
-3.879632219863910049e-59
-3.713048466858034134e-59
-3.673662951794646961e-59
-3.410452785090947320e-59
-3.037600416825338500e-59
-2.933102713793129691e-59
-2.847631766583335931e-59
-2.833190601986065074e-59
-2.680215100463308569e-59
-2.565384753786511720e-59
-2.400609207595040364e-59
-2.336351179143393879e-59
-2.287628473841862219e-59
-2.184353239771753675e-59
-2.135709401603622126e-59
-1.930163981651635784e-59
-1.806137722949425645e-59
-1.784474572218103478e-59
-1.738052049843532541e-59
-1.590038846805988550e-59
-1.534708758423680163e-59
-1.466276855238689780e-59
-1.440636305675414652e-59
-1.374124168876462379e-59
-1.304583146395529096e-59
-1.210782270864111067e-59
-1.149879852483072582e-59
-1.102643060796945932e-59
-1.079184215833784408e-59
-9.986479315786593082e-60
-9.597694127399063202e-60
-9.386315638693534474e-60
-9.273641923026014438e-60
-8.647662192316789562e-60
-8.167569400388587445e-60
-7.946574630429451377e-60
-7.637635017460870817e-60
-7.315149979917654010e-60
-6.920519108316496051e-60
-6.550920781482560485e-60
-6.378503065336592105e-60
-5.844528425156545661e-60
-5.592262934243697397e-60
-4.973968672462531965e-60
-4.812407400068712544e-60
-4.760426948028997768e-60
-4.350683968331686158e-60
-4.027403672553611180e-60
-3.592700722786140435e-60
-3.516707697110309262e-60
-3.440295335681771004e-60
-3.091028098297571916e-60
-2.902215706926247597e-60
-2.767648756759531636e-60
-2.418033070436445095e-60
-2.303785097943754046e-60
-2.161706476251813813e-60
-1.978163149839223778e-60
-1.596732559167110906e-60
-1.558098756045567527e-60
-1.450485799604696971e-60
-1.320190477561629850e-60
-1.182051317445171013e-60
-1.033431509548730967e-60
-9.928410015741648019e-61
-9.442549977123054446e-61
-7.576783108950533737e-61
-7.345363057829664211e-61
-6.127958249584997663e-61
-5.308533897631201145e-61
-4.150083903818543918e-61
-3.543515567370690127e-61
-2.711668043987037288e-61
-1.342217822269697311e-61
-1.002063627010080909e-61
-5.646239997678430392e-62
-5.116732334440838608e-62
-4.088664871335787097e-62
-3.459492814018523125e-62
-3.126399913523986662e-62
-2.974574553026088285e-62
-2.503235384489374765e-62
-2.055313231458080297e-62
-1.776773478319740850e-62
-1.402117656850950302e-62
-8.823256269576406605e-63
-5.868482469811062113e-63
-4.364676192304191237e-63
-4.202449672773530385e-63
-1.732241119489760964e-74
-1.484921637338228323e-74
-1.335059221216239563e-74
-1.081682612358431620e-74
-9.834672276892426843e-75
-8.941298252039393604e-75
-8.091713903800656432e-75
-7.727497399357431691e-75
-7.395846342593217069e-75
-6.820643153624035831e-75
-6.629296012070972242e-75
-6.201611237193623982e-75
-5.625543455650176493e-75
-5.400030013938527070e-75
-4.971118117906472436e-75
-4.726502984432321344e-75
-4.608044599419720409e-75
-4.445051656501778969e-75
-4.248001742124427027e-75
-4.097214956200670265e-75
-3.894721839050094290e-75
-3.549613056938582915e-75
-3.427203479611298785e-75
-3.128592752129854998e-75
-3.061152500159808705e-75
-2.922610551778113238e-75
-2.781920661819169680e-75
-2.603934812671698261e-75
-2.522233580325443384e-75
-2.452695479792492623e-75
-2.288376326854274938e-75
-2.085103395229417601e-75
-2.010224863312631918e-75
-1.831681287132214151e-75
-1.826321285030321399e-75
-1.619859521053356216e-75
-1.613693987376535815e-75
-1.471913173892024587e-75
-1.434184332781444845e-75
-1.400368062460362687e-75
-1.272533183570587737e-75
-1.181260155669270523e-75
-1.156376137206798782e-75
-1.028432517978811893e-75
-9.815937092938227822e-76
-9.039705272165943996e-76
-7.377400013623098791e-76
-7.359921370059521082e-76
-7.143478797894883490e-76
-6.648405105362116097e-76
-5.738054990944126773e-76
-5.688323741440250515e-76
-5.257753755391826484e-76
-4.790718617301381441e-76
-4.279187103909359946e-76
-4.122362394261847041e-76
-3.863247174594714950e-76
-3.199145988680095201e-76
-3.051026003867198270e-76
-2.742323240060972496e-76
-2.066537247934015584e-76
-1.757372735892712897e-76
-1.628342796310319431e-76
-1.454403368782633216e-76
-1.218550582501808456e-76
-1.124516685038331861e-76
-8.880759091731550940e-77
-6.497839451760301465e-77
-5.250518241000321662e-77
-4.653703200530464989e-77
-3.198607678165422923e-77
-2.033266086846726303e-77
-1.730339794596412853e-77
-1.350746638462124438e-77
-1.185672403524693344e-77
-1.031864946183339508e-77
-8.249018464831462656e-78
-6.973220506242129553e-78
-6.146332976340563749e-78
-5.556241580909334201e-78
-4.224253498718159039e-78
-2.793625623965664633e-78
-1.674504447867644531e-78
-6.933341459140502819e-79
-3.480621764222530193e-90
-2.861926042894239793e-90
-2.492756414790674678e-90
-2.064620591550356341e-90
-1.941902841248963134e-90
-1.925831980305688399e-90
-1.901794482885556467e-90
-1.629365706547624809e-90
-1.577470356020893451e-90
-1.467903742552589387e-90
-1.297376411648196297e-90
-1.222008192323319324e-90
-1.167071548200653789e-90
-1.081607583684438434e-90
-1.042836636906569989e-90
-9.779160350820657430e-91
-8.340795591045374754e-91
-8.207759593246871681e-91
-7.073008976250655077e-91
-6.827349835469202116e-91
-6.567027617935382115e-91
-6.419064122808499050e-91
-6.053069701691569642e-91
-5.812083965906864628e-91
-5.315296000023439890e-91
-4.779456582822323264e-91
-4.722285166976831807e-91
-4.293359561897037927e-91
-3.982293782316204113e-91
-3.591723160415000827e-91
-3.341973940674315301e-91
-2.995245969555838295e-91
-2.849458837840668690e-91
-2.663568636243965128e-91
-2.464068245857565616e-91
-2.306894369384036659e-91
-2.160178294212122136e-91
-2.103474190396786332e-91
-1.864278278214141166e-91
-1.786554875665945100e-91
-1.733182490147059024e-91
-1.566074221520211776e-91
-1.450590349008115957e-91
-1.312080409950413657e-91
-1.211717309212251977e-91
-1.066688880416633766e-91
-1.001856486327691273e-91
-9.273374986414171264e-92
-8.035416307448299126e-92
-7.388524278903767225e-92
-5.531013932572493095e-92
-4.948021457437696901e-92
-4.606484098049449095e-92
-4.158305400088143818e-92
-3.881925820047146845e-92
-3.401053581811559646e-92
-2.978333073756293555e-92
-2.467903627182854703e-92
-2.006923622419703274e-92
-1.723252980660315906e-92
-1.481533428116392145e-92
-1.137212496932034415e-92
-9.434857812357250895e-93
-8.426206411517708429e-93
-7.424885539701985636e-93
-4.791532468085277818e-93
-3.830178315614984132e-93
-2.668792685002368649e-93
-1.924781076607848981e-93
-1.626224958240768270e-93
-6.081615212696023865e-94
-5.632364591810051382e-94
-2.907658925322743800e-94
-2.281841273154040114e-94
-2.039027054918501681e-94
-1.778677771173348865e-94
-1.310782595998026436e-94
-1.258720905358589189e-94
-1.087362364728200400e-94
-8.428724620855975370e-95
-5.843603807174896325e-95
-4.754370608300750562e-95
-3.294008713695935306e-95
-2.122525226148596072e-95
-4.010501365314873779e-96
-5.932131072737120854e-97
-4.771401093993560936e-106
-4.283824233209078451e-106
-3.141365021593865246e-106
-2.332042508754159277e-106
-2.010658339504834520e-106
-1.726488039534132223e-106
-1.505301188999688578e-106
-1.462801772694310429e-106
-1.384184238068925905e-106
-1.288851295241302942e-106
-1.165825513503040186e-106
-1.113229465859920373e-106
-1.033302999991710947e-106
-8.410038396298858223e-107
-7.479578743761195991e-107
-6.728053024450721128e-107
-5.702430796335801408e-107
-5.346160401410429794e-107
-4.548523807923746380e-107
-4.493070836399722007e-107
-4.297792087585973695e-107
-3.889297853619736204e-107
-3.656775215236474666e-107
-3.321276627141311882e-107
-2.694719677140578134e-107
-2.516100416331861588e-107
-2.294389329222785637e-107
-2.029395914593469220e-107
-1.953699680314196581e-107
-1.764020971985755824e-107
-1.492928812704590994e-107
-1.375111753231447210e-107
-1.338332218606580282e-107
-1.119178150717882233e-107
-8.916754932350211998e-108
-7.047031303151383675e-108
-5.903121390346603893e-108
-4.672112596806534037e-108
-2.989255013775007873e-108
-2.298002930363069733e-108
-2.185379008497677311e-108
-1.645980250965086836e-108
-1.358556873017777270e-108
-1.184796706179073952e-108
-9.882122354350131825e-109
-8.519582026543274457e-109
-7.014810249231983000e-109
-5.890047783858904653e-109
-4.503596586724147436e-109
-3.861039442832888644e-109
-2.231997457805027351e-109
-1.090943610149119302e-109
-2.260359687195235859e-110
-2.001526873269565695e-110
-1.596076181178385198e-110
-1.526183183400200914e-110
-1.264255716877058157e-110
-1.061724625312646355e-110
-9.550001718555424697e-111
-7.704919714002435017e-111
-6.625656213663448609e-111
-6.164131752219196622e-111
-5.108908152208819910e-111
-3.243587444524407962e-111
-2.700825035754517166e-111
-1.802001974737537547e-111
-1.524863954920092906e-111
-9.004474030023521429e-112
-6.786843068862756109e-112
-3.695808280120924860e-122
-2.805213196434801272e-122
-2.722574515979668703e-122
-2.210367634312847280e-122
-1.918470286341917679e-122
-1.643368698890265676e-122
-1.433418681666208228e-122
-1.169831794391869133e-122
-9.926593474030241507e-123
-8.711837729208594369e-123
-8.120842250549573713e-123
-7.393841879623500814e-123
-6.760240079952723586e-123
-6.186353099301084053e-123
-5.278122645211129802e-123
-5.012378467794141747e-123
-4.439626795374042199e-123
-4.131434435897575936e-123
-3.944112545060283114e-123
-2.760362384688249738e-123
-2.370472062911954401e-123
-1.978429531609182116e-123
-1.556966631267927021e-123
-1.315822551051824808e-123
-8.929739816459548122e-124
-8.433086851303274517e-124
-5.618531252840032892e-124
-4.017952534120288964e-124
-3.813891423969804713e-124
-3.034001166769907926e-124
-2.637037900295932721e-124
-2.321539330238734439e-124
-2.176155231409035499e-124
-1.558445201860682138e-124
-1.297970042270049489e-124
-8.837152166422338198e-125
-7.740831782553475060e-125
-2.905917680365200804e-125
-4.264368957386467989e-126
-2.840190479257870329e-126
-2.416614216755983745e-126
-2.191754928286794176e-126
-1.856082462521475324e-126
-1.669547403698821246e-126
-1.578873106016015927e-126
-1.311299080784053293e-126
-8.715076403325588860e-127
-8.245141858886744593e-127
-6.637821087879755371e-127
-5.114792039238539187e-127
-4.270098358839451362e-127
-1.948113816724164785e-127
-5.397116903352524842e-138
-4.755767083914322363e-138
-4.376252312076228375e-138
-3.307955402292080286e-138
-2.761115754945311784e-138
-2.371226253813026039e-138
-2.310520223399479333e-138
-1.920719924511775647e-138
-1.717728107763822253e-138
-1.279832381991935955e-138
-9.824433889328115621e-139
-9.525099414556776719e-139
-7.735165547370950513e-139
-7.006663856812702927e-139
-5.981419164539348440e-139
-4.631415955641180393e-139
-4.375281334521292165e-139
-3.818373579503882087e-139
-3.266322202485064713e-139
-3.240340321527748416e-139
-2.349103528897699936e-139
-2.082991267914672070e-139
-1.809372485985795534e-139
-1.160894055788331701e-139
-8.561766877976953929e-140
-7.601327234989510939e-140
-3.502854178935075854e-140
-3.142192098301573536e-140
-2.614904573153936085e-140
-2.501541968257713792e-140
-1.864351912944105031e-140
-1.638913264791290878e-140
-1.404916406993990303e-140
-1.113590659769706867e-140
-1.015329902960186251e-140
-7.980974182244284129e-141
-6.303959947965678800e-141
-4.370547816113671731e-141
-3.173295042492232297e-141
-2.640072799977355901e-141
-1.228452794928630151e-141
-1.565917656678626481e-142
-1.279431925424158825e-142
-9.113225583115109135e-143
-7.321754283393260678e-143
-6.254108959116636420e-143
-5.190334542448588628e-143
-5.046565344268864370e-143
-3.568225188870324002e-143
-3.383972023177178995e-143
-2.800323177078126450e-143
-2.422744722626455989e-143
-1.753862275168708384e-143
-1.307876241927765842e-143
-9.169356561062002293e-144
-3.602433690992024056e-144
-5.580674228275118446e-155
-3.340356668350329736e-155
-3.335404207611322925e-155
-2.933218320029057073e-155
-1.931737861085277138e-155
-1.657193496756021014e-155
-1.312365846923884128e-155
-1.063538493625621522e-155
-1.031686075446257015e-155
-5.839014053915579042e-156
-5.423389092183622015e-156
-2.523062347575509392e-156
-1.360122133616996981e-156
-8.744220325455715398e-157
-7.955808773800479129e-157
-7.081616183417664031e-157
-6.114014447802778452e-157
-5.555103104748250394e-157
-4.140401222801437534e-157
-3.298541756300861936e-157
-2.428720410270405222e-157
-2.413626636052530780e-157
-2.277095204477578534e-157
-2.227019875378383750e-157
-1.801063899624735347e-157
-1.362924554498686208e-158
-6.403330900414910450e-159
-3.008520789449955947e-159
-2.442179523375896255e-159
-2.433579121490898661e-159
-1.782737501990807854e-159
-1.653026264531034508e-159
-1.286072718840530003e-159
-1.278214975635496481e-159
-7.159739872200633673e-160
-7.000952135058813452e-160
-6.700132591449668341e-160
-4.643882545722803652e-160
-1.994552702701854211e-160
-1.064949790452235694e-161
-6.299282206044376991e-171
-5.699075726658209857e-171
-4.017748354472312540e-171
-3.918877123584358830e-171
-3.230232445542937863e-171
-2.539757768076617371e-171
-2.439194811095958087e-171
-2.139408375222480226e-171
-1.847397998251014168e-171
-1.818336698769946263e-171
-1.755182777515940632e-171
-1.702323571013962525e-171
-1.554013564995756287e-171
-1.300441603849469349e-171
-1.072928258723829197e-171
-3.610975498792229024e-172
-1.285768233308559532e-172
-6.883174210478380522e-173
-6.013810850440674290e-173
-5.967305158275616999e-173
-4.453004339525463681e-173
-4.220431248817814239e-173
-3.711114661844009840e-173
-3.641323501533392359e-173
-3.080828397944285790e-173
-2.265703579208556224e-173
-1.567018512116442872e-173
-1.259845200076859911e-173
-8.061705071018050524e-174
-6.119095761337971042e-174
-4.251895092077898738e-174
-1.651016963711187733e-174
-1.957679159458909426e-175
-8.179814252519174845e-176
-6.966532058206080507e-176
-5.727507078917564283e-176
-5.456090892277581513e-176
-5.389778932108591413e-176
-4.952676634950812397e-176
-3.380016538344305089e-176
-3.339352210974180844e-176
-3.014531439954077402e-176
-2.297844136337094942e-176
-2.247000669815876077e-176
-2.235347152543805633e-176
-2.219520042681036399e-176
-1.794765393541806257e-176
-1.616274916071521523e-176
-2.007075882150675803e-187
-1.554874088644098368e-187
-1.386512569695810982e-187
-9.621203527651939953e-188
-7.375973702307120165e-188
-5.218563726810916395e-188
-3.661224722474000354e-188
-2.355985399384317457e-188
-1.099456982305812456e-188
-8.794299500830854141e-189
-2.980009648522434278e-189
-2.589368473366160583e-191
-1.982387141043020892e-191
-1.757105168150726341e-191
-1.697362382330902615e-191
-1.563334092070769903e-191
-1.310763497772729260e-191
-1.295254885138331566e-191
-1.218968673708804744e-191
-9.449080027792574050e-192
-8.377270791556333933e-192
-7.977975704436867390e-192
-7.433467947126368995e-192
-5.210313684720019084e-192
-2.811249972453840672e-192
-8.480615420365855855e-193
-1.984820451884957230e-203
-1.203894724721353340e-203
-1.056906182812037556e-203
-5.858275593116789660e-204
-5.779745686992113293e-204
-5.700127822805308436e-204
-3.916265986123652830e-204
-3.297425700570292091e-204
-2.567483020029153695e-204
-2.205469210310786331e-204
-1.021322858870438799e-204
-5.460107396841147768e-205
-5.457580274411548662e-205
-3.516745934774299369e-207
-2.456240779873102633e-207
-2.384311938970132779e-207
-1.547823990747761963e-207
-1.515149153050000479e-207
-1.442794518287385038e-207
-1.251399316698577421e-207
-1.237652534124357713e-207
-1.165411301579580813e-207
-6.507624191109400462e-208
-4.715458019851262296e-208
-3.580849080628757350e-208
-1.019236296113812368e-208
-2.375817280713987922e-209
-6.079090350063262232e-220
-3.982545569002380899e-220
-3.916259081650911867e-220
-3.698115541138422528e-220
-3.578496013953476653e-220
-3.475571870420988617e-220
-2.940650274322790931e-220
-2.151949856157634203e-220
-1.791602078219935647e-220
-6.683648326807030991e-221
-2.035397302020137703e-221
-6.728679302615764470e-223
-6.321697989265219605e-223
-5.304203812448059585e-223
-2.354938007508835813e-223
-2.175098488447808455e-223
-2.070803712456669803e-223
-1.758157361103371237e-223
-1.388362609807097434e-223
-7.065359276861532000e-224
-4.082116101260300557e-224
-3.827299058731109382e-224
-2.118895122098412319e-224
-1.871060973212364368e-224
-1.753987863502640824e-224
-1.094894466604948767e-224
-2.785408246979476428e-236
-1.169198864666209653e-236
-5.866146553062957658e-237
-5.455866602650138259e-237
-4.868585762888980256e-237
-4.558330582572350144e-237
-2.765626054173898689e-237
-2.557886465894023572e-237
-2.528712092114717062e-237
-1.550088347812916704e-237
-8.068623907080771214e-238
-6.939895238170552473e-238
-5.506068021185546721e-238
-3.132298081442767752e-252
-2.680885274071096342e-252
-1.864248300224078192e-252
-1.859723676357053095e-252
-1.488617758033299014e-252
-1.246131878663293018e-252
-1.103786549801679408e-252
-8.130833021537470913e-253
-7.215287487641494145e-253
-4.884191401976794665e-253
-4.514288427099011457e-253
-2.812920279607578821e-253
-8.158168819958430435e-268
-7.268672631808663824e-268
-6.998988089713108517e-268
-6.564387587006776115e-268
-5.747564254888152722e-268
-5.109719522143767418e-268
-5.022348450397251687e-268
-4.845781754539109216e-268
-4.694798284832542399e-268
-3.442553199355773827e-268
-2.422890877269554608e-268
-2.061390424599523497e-268
-4.704398521242634023e-283
-3.073837862324984565e-283
-2.254286624876822946e-283
-1.599670520579722680e-283
-1.118687048593427140e-283
-1.086603441885633719e-283
-1.014870691682145978e-283
-9.332371316957432631e-284
-6.010476601172773058e-284
-5.172633755866165402e-284
-1.778243780997974508e-284
-9.556619453472961321e-299
-9.556619453472961321e-299
-8.307546231301053328e-299
-7.188326519513708266e-299
-6.779680414652625159e-299
-4.778309726736480660e-299
-4.755532499261991395e-299
-4.690194922657499538e-299
-3.553224221934928701e-299
-3.289789433764718671e-299
-2.636901525931766662e-299
-2.354069962586714231e-299
-1.379216785936885319e-299
-1.016927257691826491e-299
-3.520567029394542677e-300
-6.365987372895816945e-314
-2.307401179427143614e-314
-1.006632773453618918e-314
-9.241393874998128276e-315
-7.035458255684184370e-315
-3.407960221434381153e-315
-2.851783804618106477e-315
-2.009680274568899745e-315
-1.938443024170762939e-315
-1.857835878087124393e-315
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.131506309976863858e-316
1.172404615672472839e-315
1.207864714968416619e-315
2.222078068059508285e-315
2.248252055322172084e-315
2.909681559255291298e-315
3.082592578911098230e-315
3.208209757497526846e-315
5.304989477413180788e-315
5.323405082670009075e-315
5.566621772186093309e-315
7.094975853947824302e-315
8.026051644462223976e-315
9.037151623123421193e-315
9.595851845834407958e-315
1.211230861287773783e-314
4.243991581930544630e-314
7.007351100270336006e-300
9.855509712203258296e-300
1.194577431684120165e-299
2.864612714212126769e-299
2.895982204156845555e-299
4.326917130318680500e-299
4.933572614894173684e-299
5.355286762010934796e-299
5.987096782260762593e-299
7.167464590104720991e-299
3.673222543312018284e-285
9.459004879266412932e-285
3.544183394491663635e-284
3.743342716412379636e-284
4.128141479797894023e-284
7.450038568931867399e-284
1.257512564308797993e-283
1.307385230542938614e-283
1.415502685316721084e-283
1.965512809560208454e-283
2.267634388798052936e-283
2.395246782057447248e-283
2.827374587717282519e-283
2.829612843716985934e-283
3.120191900917263689e-283
3.223216267086939725e-283
1.224275927737484541e-269
2.122569721128468929e-269
8.726953734261655965e-269
1.768669656811582666e-268
1.814733366107791919e-268
1.964144633786340889e-268
2.564970051757345554e-268
2.817321210393629528e-268
3.128453930849982843e-268
3.803645141595927283e-268
4.234993635621437984e-268
5.351459900737435259e-268
5.873477379186336453e-268
6.016645539979725278e-268
6.182952531061636323e-268
6.671143823698377256e-268
1.351876114120011774e-267
4.262152843072979653e-253
4.428914720431891719e-253
6.901159094992678149e-253
1.147786013490486987e-252
1.260252345878581043e-252
1.441085339816831869e-252
1.839359806924845593e-252
2.146078971243173630e-252
2.352330180660596001e-252
2.560251248765610295e-252
3.764008747353944275e-252
6.370388469397448536e-252
2.596048935339340091e-239
1.962351877431324236e-238
1.701039201208772667e-237
1.727205918191061169e-237
1.907248099029069217e-237
2.041397685418205856e-237
2.198702662460292688e-237
3.037790182048455615e-237
3.067317289508375295e-237
4.945359412156672194e-237
5.203193822380583357e-237
6.982436199674744914e-237
7.153236753313601101e-237
8.184809229109674857e-237
1.325461513424984160e-236
4.543464544856125545e-236
3.309307115124117594e-224
3.458419265647075766e-224
4.747130561260096458e-224
8.325825606965773099e-224
1.006440547618754323e-223
1.218133284715580445e-223
1.382506858839007275e-223
1.392278638458740122e-223
1.426364248543575888e-223
1.563577480634291895e-223
1.656322560221586334e-223
2.026378511441247323e-222
8.297478070220925224e-222
1.098074032228731250e-221
1.498717600319122344e-221
1.559407074945217785e-220
2.145970728051202391e-220
2.419624801247014801e-220
2.596847981618018622e-220
3.093185553923279818e-220
3.618000939670875533e-220
4.239495353286350991e-220
5.008136482169902218e-220
5.101762018465494474e-220
5.650755095885345863e-220
2.239222849607747790e-209
2.185719923557399794e-208
2.932026462057448964e-208
5.244678512250772116e-208
9.015530262311968420e-208
9.766805255145115578e-208
1.284187345247539337e-207
1.968333729312070860e-207
2.006726238726707493e-207
2.193609465452944242e-207
2.393193139033831960e-207
2.687629706399481099e-207
2.939978332627556570e-207
3.078171511021078765e-207
3.312932171491052270e-207
3.670893498876630733e-207
4.048791349748854440e-207
8.043291988508861287e-207
7.267339970991656365e-205
1.442084693887739413e-204
2.260050260140090590e-204
3.018986523300906051e-204
3.210549642959175688e-204
3.498106183857574260e-204
4.338329005570638717e-204
5.367242296038395535e-204
5.826030448788013143e-204
1.146972365278139784e-203
2.211466872880597733e-203
2.634059032936900291e-193
9.502130612178199894e-193
1.577646063072341651e-192
2.301043896558194056e-192
2.450733527513183287e-192
2.536962346102153735e-192
2.825451185815857461e-192
5.319564312545199218e-192
8.148543783726299226e-192
8.862628928576157452e-192
9.676853293588734534e-192
1.084699035546584080e-191
1.112925579388421856e-191
1.688943530590317074e-191
1.848577481257171589e-191
1.851111522031754792e-191
2.861861069485287758e-189
5.585061551913359127e-189
8.207993295722614933e-189
1.359398528775428269e-188
1.636866782558837220e-188
1.647863589626601804e-188
2.279401422230255272e-188
3.268484988736016885e-188
3.991687470311366236e-188
4.341501117412847108e-188
5.137937376220210116e-188
6.562787564070221491e-188
1.686602470177069725e-187
2.482986312284066780e-187
4.109309800121379879e-177
1.221077454986122014e-176
1.334188526141339119e-176
1.432890130793246051e-176
2.502810736721565691e-176
3.809756929650326812e-176
4.843475442092221743e-176
5.607839371342002139e-176
7.529549594691847502e-176
8.491364498499090582e-176
1.116561811176000045e-175
1.709772774007732720e-175
6.342534908842030573e-174
7.967994971446822126e-174
1.260582784233640238e-173
1.762092202872489063e-173
2.172501944222097057e-173
2.190868320963809422e-173
3.081968646029791208e-173
3.206514929179387691e-173
4.380515458999436967e-173
4.549114274359749592e-173
8.081558834699929838e-173
9.118271302576568142e-173
5.468548907630812866e-172
1.172903702055824195e-171
1.654519684072567740e-171
2.299562843206329435e-171
2.507410501461284429e-171
2.514857384343840134e-171
2.559645264229317433e-171
2.635769826062636712e-171
2.994402743822469000e-171
4.845364807155446064e-171
7.465439584103489327e-171
9.695205727141175054e-171
1.081696500143894266e-160
1.199344689235714884e-160
2.375944828589493082e-160
2.980191557012421032e-160
5.017150239150515301e-160
7.754275667206859655e-160
9.264707429765942555e-160
1.494704485579155889e-159
1.578715323218753333e-159
1.833801902841162984e-159
2.260065479560178085e-159
2.710365078199191908e-159
2.899255764756078054e-159
8.365395068517171344e-158
1.296194372438567006e-157
1.754625785514165019e-157
1.796225802374870967e-157
2.198637830441444170e-157
4.051411975152283787e-157
5.497148184178230276e-157
5.933900850720241718e-157
6.477470678833369831e-157
7.071859572215443956e-157
9.510621505210540148e-157
9.802917988339895558e-157
1.809623800621742052e-156
1.949648428539839874e-156
5.514569245787147106e-156
5.728018118958046378e-156
6.575723877915764228e-156
6.619019909768222652e-156
7.064954234886650002e-156
1.196959790581057441e-155
1.311838643619221765e-155
1.318566513957084568e-155
1.395269979006586747e-155
1.846301748611623634e-155
3.776891816388661184e-155
4.147335203424752323e-155
4.658985166893333753e-155
5.049667636506646256e-155
5.522233757919471335e-155
5.818940527936504530e-155
3.243337483914498516e-144
8.810527698741208026e-144
1.207153630843186736e-143
1.482517093064461466e-143
2.901908777283777767e-143
3.223774206232342272e-143
3.662088617315369372e-143
3.839955377256313065e-143
4.881224301959964241e-143
6.498613857285329717e-143
7.388365586997311466e-143
1.120071895150045869e-142
1.450666791773320646e-142
5.911830570277594678e-142
1.854612238442136927e-141
3.289277562839855122e-141
3.955015880877127047e-141
5.650924804701963834e-141
8.696170726297086464e-141
1.290435757724643985e-140
1.423084590351106973e-140
1.602753776843772550e-140
2.016760734570371977e-140
2.512414137673828059e-140
2.763625176302517808e-140
3.543361153965129310e-140
4.095482433831555497e-140
9.417752397145821607e-140
1.129212985056773938e-139
1.528214128135806419e-139
2.147943713286091069e-139
2.398384968455632870e-139
3.092405438482137329e-139
3.875135413696200227e-139
4.287709507960378200e-139
4.473171101620399853e-139
5.223317933972424797e-139
5.795126593142321146e-139
6.210777691084899562e-139
6.768180771938075727e-139
1.062960214162167745e-138
1.096806976479576546e-138
1.383073645065980031e-138
1.463629631142712274e-138
1.725708674820759361e-138
1.867628081355810358e-138
2.535980151676909099e-138
2.582787818765640948e-138
3.041569796055639270e-138
3.343271226544357088e-138
3.925212535798179993e-138
4.908360977090687348e-138
1.042391057913481534e-127
2.319754753122386619e-127
4.809019922958453378e-127
5.624828597916839478e-127
7.784133184328944618e-127
9.014175761890661926e-127
1.087707988085335928e-126
1.173907763401117993e-126
1.720885968406164227e-126
1.876429588743927341e-126
2.273060534333201252e-126
2.580305900732841122e-126
3.244809133157542714e-126
3.725778880122106768e-126
7.680323393228997251e-126
2.605066005590966129e-125
3.232388803089857271e-125
5.413402608394808513e-125
8.882384720021599221e-125
1.104076303554728582e-124
1.306366502477651585e-124
1.472804079438025125e-124
1.823503800269099656e-124
1.921180927145320813e-124
2.120583891829797485e-124
2.771465693467426135e-124
3.259184874027925400e-124
4.079158462781773857e-124
4.522917212250574988e-124
5.624528247798000781e-124
6.278117878889103442e-124
1.126691922674323053e-123
1.505922145608678220e-123
1.677685190061216376e-123
2.223162005716983728e-123
2.830930857374271130e-123
3.234399697384524746e-123
3.766945149956322240e-123
3.919647871577773380e-123
4.532531029198126094e-123
4.905134432478477533e-123
5.866570595200108010e-123
6.048553115365796549e-123
6.459425181587179095e-123
7.245917296829504389e-123
8.491364307807454865e-123
9.064151395411069951e-123
1.023602489862186977e-122
1.149635852561661491e-122
1.266327609870211544e-122
1.291170513663168984e-122
1.912589033503758333e-122
2.191994965135126962e-122
2.548405243696582179e-122
3.230373118547369062e-122
3.846220936586585921e-122
7.931634434189613954e-112
1.766319371662251143e-111
2.137296068507325666e-111
2.787685205986706718e-111
4.690162220360450851e-111
4.736122578127143184e-111
7.613826187886287828e-111
9.117799773719013659e-111
9.706945377584411858e-111
1.083298240310527901e-110
1.196424542837614016e-110
1.329842230019087552e-110
1.739468119963432881e-110
1.966271219175666885e-110
2.389679542549762115e-110
2.674936167527469527e-110
1.001362026010219899e-109
1.682801728520801393e-109
2.506666759156184610e-109
4.160919021469018147e-109
5.780141100278262057e-109
6.302674963668544197e-109
8.313257051467690951e-109
1.016866504833954043e-108
1.256032250655382705e-108
1.379496438131976365e-108
1.525436469854105404e-108
1.602959421619634425e-108
2.087335666129903110e-108
2.187943440345862684e-108
3.167246667170868063e-108
3.858887155705987563e-108
5.257188719984157952e-108
6.121635943504153906e-108
8.262197868969927687e-108
1.066323554785393610e-107
1.223969092308285370e-107
1.436411270526043577e-107
1.528512936337091194e-107
1.843407823029251815e-107
2.166550090420504647e-107
2.351773674395233882e-107
2.470695903876450630e-107
2.771663256658186308e-107
2.937455987344330763e-107
3.117914231356034058e-107
3.673435498003683622e-107
4.102411152143085311e-107
4.379185756216544424e-107
4.824527515642404260e-107
5.051167027049887452e-107
5.304695338722532402e-107
5.974468415690270729e-107
6.200634387229987405e-107
6.714983679010696952e-107
7.135787872819120863e-107
7.803029013004864446e-107
8.507259632458711869e-107
9.225215298040782132e-107
1.088334825188478639e-106
1.181139500380583940e-106
1.294654032663728504e-106
1.527632997622267898e-106
1.610617551412458039e-106
1.646869192593622584e-106
2.088594492360571698e-106
2.372403122025229907e-106
2.533308522455432169e-106
3.131645380337205738e-106
3.812049169018346424e-106
6.049884503276768311e-106
1.219987336306697151e-95
3.346038877493476025e-95
5.389633846715736968e-95
6.238401063982155729e-95
6.697798448394677811e-95
9.651765080405982116e-95
1.071087813982400776e-94
1.261103905293216180e-94
1.339954613503003582e-94
1.759015312044795034e-94
1.998084472757753618e-94
2.518992165042934662e-94
3.152932443756761682e-94
4.658831736747666919e-94
5.964725505401003289e-94
1.824028771036039247e-93
3.025301779702199991e-93
4.142923862619844061e-93
5.658493827303370332e-93
6.689151088516922884e-93
8.057790988261126444e-93
8.735160934980808544e-93
1.024108578149627586e-92
1.201115074703824997e-92
1.285771111512600367e-92
1.512133691568843909e-92
2.341354903762470412e-92
2.773912479438138266e-92
2.826025770198087963e-92
3.347440317686335165e-92
4.194431746268499952e-92
4.831208378418500579e-92
4.998816991419906779e-92
5.444569124446449019e-92
6.641952137635531080e-92
7.489428167777544868e-92
7.755056464460021114e-92
1.022134827952181089e-91
1.166914778758391842e-91
1.282057584964615319e-91
1.422955410430904004e-91
1.572777277818366983e-91
1.719488579820027041e-91
1.803667446433529183e-91
1.878473869997175270e-91
2.117159610259899245e-91
2.208164849705611830e-91
2.416727213207225322e-91
2.537737244738093029e-91
2.782118980759670420e-91
2.993883677888207951e-91
3.304314799343311704e-91
3.338001236868773984e-91
3.745103413834822526e-91
3.828548064290081828e-91
3.922707271203519686e-91
4.275821649425548943e-91
4.792648592804539981e-91
5.093652113797660895e-91
5.378778540054873589e-91
5.618837336418923115e-91
6.262853436124235345e-91
6.803066002545529403e-91
7.421627591495353029e-91
7.998157134459405364e-91
8.393554952090685200e-91
9.206837687994617469e-91
9.441483661602602930e-91
9.944955650174780126e-91
1.070220673509051585e-90
1.250072767436663381e-90
1.327374076414637269e-90
1.366359330060115843e-90
1.455516102734692505e-90
1.659025554081522766e-90
1.774238631014383184e-90
1.867542673077475873e-90
1.881254467995447447e-90
2.049494757153791273e-90
2.170515508468992221e-90
2.562537214272077032e-90
3.085248350092945010e-90
7.146787777863688708e-80
5.921945814808050758e-79
1.524942779624006571e-78
2.229671222515217551e-78
2.889955459016919735e-78
4.819095209263240020e-78
5.234119886916326771e-78
6.302520522865337692e-78
7.892202050204505280e-78
9.237323175106909378e-78
1.001409396175416427e-77
1.428142611975032839e-77
1.713916413731824159e-77
2.163617945509882818e-77
2.587390476409835406e-77
4.324862839798889396e-77
5.501655989709781208e-77
7.074106272559351146e-77
9.366079459957922333e-77
1.109127154851755223e-76
1.285378356232300417e-76
1.416275473642053050e-76
1.499415766286123100e-76
2.134422293877717978e-76
2.178482952711438275e-76
2.741412424848417693e-76
3.032257493064087057e-76
3.266765834814324497e-76
3.323454906979194694e-76
3.834381913883502689e-76
4.679803167466678656e-76
4.983168765392337692e-76
5.217284242445274817e-76
5.949164300411900195e-76
6.382985935422780926e-76
6.985384050566600660e-76
7.582318615859043091e-76
7.839394540644500429e-76
8.387691375046260567e-76
8.821907773053941437e-76
9.111809338209587691e-76
1.054918185909814557e-75
1.096372082148294269e-75
1.119056275758492665e-75
1.270849275511224255e-75
1.308164609219188449e-75
1.344298790766354761e-75
1.496544225891878298e-75
1.628043658386961669e-75
1.634867807813131114e-75
1.723140727815927833e-75
1.778110900039951550e-75
1.802186224599267108e-75
2.035773442189131769e-75
2.190188901179287413e-75
2.303177725528749374e-75
2.352579469912973643e-75
2.561521401092188532e-75
2.651647900121257687e-75
2.877547867026946546e-75
3.006725670870701941e-75
3.210947915163370978e-75
3.475982914386229318e-75
3.564638853794770633e-75
3.715773637488262219e-75
4.104292755747038009e-75
4.307687269989544134e-75
4.455778715944676088e-75
4.773961583318502115e-75
5.326082852573133638e-75
5.695287051939739391e-75
5.736793199072380298e-75
6.084685249635825501e-75
6.390114245538909272e-75
6.738859080348757375e-75
7.095518947792928738e-75
7.263534593708777356e-75
7.614061370409311029e-75
8.491297898225732170e-75
9.186600774986311710e-75
9.578002947515579509e-75
1.097813559455265624e-74
1.121486121852204782e-74
1.412334772287980283e-74
1.898940966888171379e-74
9.614243867570534695e-64
1.864407138515747856e-63
3.623063699624734247e-63
6.298577895141281693e-63
1.056514673608810462e-62
1.235992819085908465e-62
1.670376932041127625e-62
1.811289780893590022e-62
2.287903355649426794e-62
3.057314676451042461e-62
3.657928244946529860e-62
4.251684493339368909e-62
5.049375827868522514e-62
5.900456037618425918e-62
8.582799981000100641e-62
1.149542989576046868e-61
1.547892865218152289e-61
2.772170794406793490e-61
3.798708455547977218e-61
4.175647284490241756e-61
4.447520253214322219e-61
5.008188382475929829e-61
5.312432121654435826e-61
6.495865920659922577e-61
7.084984602904530459e-61
7.443229877857045344e-61
1.003387687497724058e-60
1.030675275891084967e-60
1.171951393381363679e-60
1.242215112346184925e-60
1.416381527611718453e-60
1.490333264326366370e-60
1.535458937816510545e-60
1.854425214754451276e-60
2.137101795190359824e-60
2.306696360124232631e-60
2.428046945519699403e-60
2.708399669911159601e-60
2.955848466031593227e-60
3.083823307021896197e-60
3.166050529945779126e-60
3.407630236526426437e-60
3.791056325730821975e-60
4.022716054444017110e-60
4.412986480355335968e-60
4.645189226929691938e-60
5.148402883588651995e-60
5.305887826934047140e-60
5.356046166237567934e-60
5.854991469659762509e-60
5.947648986927617091e-60
6.517463016957436470e-60
6.901566839744494800e-60
7.189120586762681567e-60
7.464601691340643127e-60
7.856998264130908568e-60
8.049413864882410872e-60
8.597105205641444649e-60
8.708211523405487955e-60
9.076665003580955951e-60
9.504280400596473211e-60
1.005738411609871602e-59
1.065167556993239701e-59
1.133250389378533281e-59
1.166725165650081039e-59
1.206644377839102399e-59
1.300899375916110213e-59
1.347162766888863255e-59
1.381128960777213649e-59
1.414918854185146848e-59
1.486337040751025853e-59
1.601119370825484681e-59
1.657393062273286861e-59
1.726428131207526962e-59
1.856850209765577971e-59
1.899802147601016106e-59
1.962811773834397615e-59
2.072547187472860570e-59
2.208659476369192069e-59
2.238538341934216792e-59
2.313560304877188978e-59
2.446449503347088283e-59
2.493720139795469751e-59
2.704450785688019982e-59
2.946244718257795949e-59
3.074513456874823153e-59
3.189361650251958682e-59
3.351197279892074315e-59
3.465790487975092185e-59
3.850435317924054853e-59
4.139226679978752679e-59
4.319327172186533247e-59
4.794055110506841031e-59
5.054663610093262289e-59
5.121119276094180848e-59
6.560810464293971538e-59
7.967283569204872304e-59
2.603192646075572244e-48
4.227606107640978945e-48
1.308606078642777907e-47
1.476461595367336570e-47
3.022823658173591297e-47
3.994571397162803926e-47
4.293011119427125895e-47
5.177874298056922300e-47
7.142817770079497248e-47
7.323897760642011146e-47
8.131768971467349071e-47
9.875089712399072692e-47
1.093876988925727990e-46
1.620705631002883232e-46
2.208832683665489184e-46
5.306237256518946664e-46
7.071381941753625781e-46
9.709358469619223275e-46
1.346027396703301894e-45
1.608817825933939260e-45
1.702727546046574042e-45
1.865200545121965011e-45
2.773470120275332911e-45
3.185807374844614028e-45
3.289358033006346732e-45
3.606771385070377539e-45
4.006088439052492214e-45
4.260782311021116639e-45
4.623766315653088420e-45
4.943220642217029945e-45
5.487496742714245370e-45
5.925209067983833527e-45
6.403134504212814835e-45
7.078604806877362218e-45
7.178940534120028720e-45
7.935698453764160973e-45
8.651618249883386920e-45
9.156024944203521873e-45
9.459123170609573970e-45
1.000351593703547207e-44
1.117666302455701582e-44
1.205884188333174917e-44
1.228867967254427108e-44
1.383650585437571203e-44
1.453320498867615660e-44
1.601152449726141829e-44
1.676268214872619963e-44
1.783895477072025322e-44
1.833269015369078630e-44
1.932547824851024628e-44
1.987602067390398278e-44
2.072538823548668314e-44
2.230495446580694538e-44
2.335899995109419300e-44
2.461352254843741879e-44
2.586351015580884111e-44
2.725871999163555592e-44
2.831554710582315683e-44
2.931348055971078720e-44
3.054713047902974799e-44
3.134928871889804301e-44
3.319431525183859742e-44
3.347159058669417595e-44
3.456362025856158426e-44
3.761005438597608661e-44
3.840133236139111058e-44
3.924944488988817758e-44
4.005688067001884824e-44
4.207813130804871602e-44
4.331875362821451009e-44
4.652485676457321993e-44
4.719111963356802506e-44
4.785601604796695025e-44
5.185462196298544860e-44
5.250939401531573272e-44
5.587462453662508945e-44
5.740340972890244118e-44
5.816252555298705186e-44
5.945786220555960145e-44
6.142491604068501353e-44
6.396128575172980905e-44
6.716540860277119453e-44
6.929758592628307649e-44
7.017672746515492542e-44
7.292519620866176178e-44
7.532583313934395701e-44
7.724118268022655690e-44
8.116705303226327659e-44
8.236160405481455480e-44
8.471255938479902148e-44
9.065620483393577091e-44
9.220214276249886685e-44
9.580652994438454928e-44
9.993798141569270026e-44
1.020630448866617834e-43
1.040992280157518358e-43
1.079668453101566503e-43
1.103187370503993021e-43
1.139168876833477283e-43
1.183479372968206926e-43
1.225980757742006204e-43
1.249911101175858538e-43
1.281043454251976751e-43
1.354978682425398759e-43
1.383608118806427407e-43
1.469992912152402691e-43
1.538978932612763198e-43
1.581518833649119332e-43
1.614051892575387490e-43
1.683683550839130331e-43
1.767319887663644246e-43
1.835590876950048320e-43
1.886129712904104687e-43
1.951248661250135398e-43
2.066168830294262748e-43
2.141375314582119619e-43
2.263588444122519291e-43
2.326923509696908862e-43
2.376766950773693321e-43
2.597560023878368925e-43
2.802701675210056823e-43
2.884458098250798948e-43
3.096007647611844210e-43
3.523387141677203352e-43
3.607251059762147603e-43
3.760686105479476513e-43
4.626834582093020207e-43
6.240630636555970789e-31
1.514391515838905169e-30
1.731746855985383997e-30
2.365906811546010339e-30
3.273591824093103880e-30
4.111291656248659067e-30
5.351130305374442803e-30
5.487750225653925600e-30
7.123547064274939855e-30
7.344958698206567379e-30
9.691787487102186085e-30
1.017112073003598651e-29
1.192940349157182153e-29
1.412556424272563781e-29
1.752660696661624914e-29
1.980256464053339371e-29
2.132931243486877338e-29
2.272612221771430930e-29
2.460917117487684432e-29
2.614317255442519014e-29
2.902776160574061091e-29
3.035899278380193665e-29
3.626472948076161954e-29
3.726163898289472363e-29
4.167142031798456541e-29
4.339417615991117298e-29
4.404188664973680472e-29
4.681148007678190528e-29
5.068885192406423602e-29
5.235229558535681810e-29
5.623357164594197322e-29
5.756892740723053056e-29
5.941238787653017254e-29
6.270393774538770637e-29
6.435114292739230213e-29
6.738028546651842523e-29
7.317394632295314972e-29
7.508932745517439122e-29
8.115080999727023123e-29
8.186176003892111084e-29
8.447989226074205577e-29
9.027936901777132836e-29
9.103161518727859591e-29
9.528232299705953954e-29
9.797999924215152655e-29
1.035273075752379176e-28
1.068213444001975688e-28
1.087793242842343144e-28
1.138220123418034672e-28
1.194738568029488369e-28
1.203535344459029198e-28
1.219778288341872943e-28
1.304213487480078518e-28
1.308663342630222493e-28
1.325573468948029682e-28
1.376902805891951948e-28
1.413653427267260317e-28
1.450473785727978615e-28
1.484304752575407572e-28
1.549929415480688978e-28
1.611989030499013072e-28
1.661926694243656110e-28
1.680432182573361412e-28
1.722795362250909249e-28
1.807634056877022910e-28
1.867197074225064738e-28
1.949250380408473902e-28
1.978376603850857674e-28
2.036431113882383390e-28
2.074193829732914594e-28
2.180072909300184672e-28
2.207242341998728850e-28
2.270978137033479165e-28
2.408024642454975706e-28
2.443873410426031908e-28
2.536856162606888031e-28
2.590849485155744673e-28
2.702301551631248599e-28
2.750172620061606731e-28
2.884857929013596527e-28
2.891909716120229705e-28
2.956078231791995585e-28
3.075966149335090985e-28
3.248754957405123635e-28
3.319805604779562054e-28
3.323928440339705488e-28
3.365834578833094754e-28
3.484025658050840681e-28
3.509069180794955007e-28
3.621628384595129895e-28
3.754270955786120047e-28
3.911634579713672318e-28
3.924843296010338431e-28
4.067652113935723273e-28
4.267811132293956837e-28
4.361290062981350896e-28
4.417488080115362905e-28
4.425008870411024006e-28
4.606756826994344650e-28
4.863057293811403390e-28
5.002593378834723198e-28
5.144843450706631719e-28
5.271418438153045229e-28
5.447640491615137456e-28
5.557381212382561429e-28
5.645237821980719363e-28
5.912419877026200584e-28
5.998806770885723041e-28
6.017402319940745824e-28
6.244418913876257581e-28
6.576293641456158770e-28
6.666397502371734655e-28
6.740432502713336034e-28
6.922335040285482429e-28
7.025339521558581429e-28
7.235113761723433741e-28
7.306204608811073631e-28
7.693866203289524556e-28
7.940958593211054705e-28
8.171454787794464670e-28
8.432914135997742752e-28
8.630321496596988817e-28
8.670882609818419622e-28
9.048403647722772732e-28
9.253699947730828859e-28
9.891460248563988023e-28
1.007574262828893732e-27
1.085545023038939108e-27
1.120628370267401710e-27
1.139165376911486493e-27
1.191555587896085562e-27
1.285119809637491455e-27
1.364949076661163798e-27
1.427055822953471474e-27
1.522650007060669465e-27
1.593811666493388480e-27
1.710351784361454941e-27
1.863000066462626064e-27
1.247950933812715984e-14
1.932947061738862940e-14
2.485378376281686752e-14
3.591041173621064686e-14
4.829463480420727952e-14
5.267613354273445188e-14
5.986941216842206196e-14
6.639884735051818759e-14
7.071788019985005058e-14
8.415662556835971656e-14
9.778028750626971778e-14
1.007923440232746024e-13
1.120037532266429207e-13
1.246373830305939039e-13
1.280727560949971668e-13
1.377434766323186726e-13
1.439247675873213206e-13
1.538362238182876218e-13
1.592685092627327084e-13
1.754464261742463729e-13
1.822242398476996349e-13
1.959216249565307008e-13
2.052204159713912929e-13
2.072468446258021577e-13
2.156886605664119767e-13
2.215397113223620296e-13
2.331894277445315645e-13
2.532472703647278383e-13
2.652085891396107432e-13
2.732124327074980898e-13
2.832937358878952483e-13
2.836821990546986287e-13
3.036030488183624809e-13
3.187421942248115339e-13
3.354673199537593327e-13
3.419340035436648419e-13
3.523242183501152940e-13
3.595867022243900442e-13
3.758502112170178086e-13
3.792113499707636068e-13
3.845077536029356682e-13
3.963326863739730523e-13
4.189989597915598937e-13
4.301491364614321770e-13
4.486717016635417157e-13
4.511231436735222931e-13
4.646073270455438903e-13
4.753038383546720472e-13
4.825060415076683235e-13
5.104725189014075602e-13
5.201041181981297026e-13
5.419761054682137032e-13
5.520873776509983715e-13
5.683560707686559957e-13
5.733745638911582690e-13
5.863330142657819174e-13
5.901319226876387425e-13
6.074975102770527390e-13
6.201652305686889783e-13
6.297615553431772265e-13
6.395830327632251688e-13
6.618148422921671276e-13
6.810008105952374010e-13
7.169297266853220324e-13
7.295254614201549169e-13
7.415765592784800683e-13
7.703906716296003884e-13
7.811539380295770524e-13
8.239212660293172508e-13
8.381995294260034737e-13
8.522604406522739355e-13
8.770247126382998397e-13
8.868412126826111050e-13
9.282454641256684115e-13
9.414393806023887889e-13
9.456531293073270571e-13
9.801185071091613760e-13
1.000667777302637923e-12
1.013700217567014329e-12
1.035200254537406167e-12
1.066324666053545606e-12
1.103721286467067502e-12
1.122347811765284597e-12
1.142101706825382599e-12
1.148347821575204284e-12
1.194946789726702391e-12
1.210404835735645703e-12
1.222934385854775151e-12
1.239482333409736084e-12
1.271876680967029844e-12
1.294641687570696871e-12
1.364197632574517734e-12
1.380547279501442628e-12
1.384264983524659895e-12
1.434993094197554084e-12
1.440755658784318151e-12
1.488258766275563573e-12
1.543225579057447879e-12
1.564154775588451647e-12
1.604201220587548881e-12
1.622526746827589176e-12
1.638203231200642474e-12
1.719279904868606627e-12
1.729284397075156193e-12
1.779399620928479959e-12
1.786167720816325188e-12
1.837997482464785415e-12
1.881043056923653566e-12
1.888774473694902457e-12
1.950417538437981895e-12
1.982771319611832327e-12
2.084652948123363565e-12
2.108809155401139718e-12
2.126974650961505406e-12
2.188632740948115813e-12
2.197222806115099288e-12
2.242343482242117221e-12
2.290992137862376333e-12
2.376626486359002627e-12
2.410891997981080309e-12
2.463615806452839146e-12
2.496776005307305015e-12
2.564101060751779783e-12
2.631839787172112250e-12
2.647557652569504030e-12
2.679247018266630480e-12
2.719257197712978353e-12
2.824225589681679021e-12
2.884350248844938065e-12
3.034288740493996450e-12
3.056422775539297528e-12
3.117674430409726181e-12
3.161630171537992086e-12
3.338899362714711405e-12
3.456720570901276207e-12
3.572084817128901712e-12
3.654124627783631214e-12
3.842441418748511786e-12
3.960813408944160486e-12
4.042800335284050481e-12
4.265979380095613526e-12
4.310000281442132865e-12
4.504277273159336042e-12
4.623414933138613489e-12
4.780617805731312950e-12
5.004284256891123127e-12
5.303897480573023359e-12
5.936368149548370513e-12
1.328761545421714133e-11
1.688458622147105714e+01
1.722549843573164452e+01
2.298823197361060977e+01
2.593010970104936774e+01
2.789626784720753605e+01
3.139213519910148165e+01
6.737472530329594633e+01
7.050012213622022728e+01
9.031562863746768244e+01
1.030651447622814061e+02
1.102231873042444334e+02
1.241050457478794726e+02
1.515045734857000923e+02
1.641409484368857363e+02
1.983569043421736353e+02
2.277275215272074149e+02
2.432614578320229555e+02
2.717756559330338177e+02
2.732667205472495198e+02
3.038811417969578201e+02
3.439976972735460095e+02
3.872578872095357383e+02
4.220702830557089555e+02
4.389393777687105853e+02
4.670673914914993929e+02
4.975029775779219108e+02
5.255871379811677571e+02
5.713753846508254810e+02
6.418836646476539727e+02
6.603365205264973383e+02
6.922631732042881367e+02
7.423658034019636034e+02
7.473965955606845455e+02
7.867366454337141022e+02
8.981301820586435269e+02
9.253483523438500242e+02
9.449549267703411033e+02
9.942097287127306799e+02
1.037292991109233526e+03
1.044754198035318268e+03
1.184554311934086172e+03
1.221504139094431821e+03
1.224760667479481754e+03
1.281347132689629916e+03
1.329642015522664906e+03
1.371768768195107668e+03
1.494230326076929487e+03
1.537366513316525015e+03
1.540646783031422046e+03
1.600213439796221110e+03
1.648670571144708674e+03
1.723737859098056333e+03
1.829419165259398142e+03
1.878928928948924977e+03
1.883611630185576814e+03
1.941268916012729278e+03
1.984503121677841364e+03
2.088204867432457831e+03
2.193708186196017778e+03
2.235488616488218668e+03
2.253941037322199008e+03
2.298891950504229499e+03
2.326781040944843880e+03
2.460297775476507923e+03
2.572865923607025707e+03
2.588466693112955909e+03
2.645757031071691927e+03
2.674878549412888333e+03
2.678953031344164629e+03
2.845239902237781735e+03
2.914072296991123949e+03
2.919889404721747269e+03
3.041164061407405370e+03
3.061308125562643454e+03
3.085849259543811968e+03
3.197147115054333881e+03
3.230962056690379541e+03
3.248359747559116840e+03
3.407486626342340514e+03
3.435377263005300847e+03
3.453934581784941201e+03
3.485047567180065926e+03
3.598087429296310802e+03
3.611277802984158370e+03
3.618702822695355735e+03
3.707896577941548458e+03
3.747380484125282692e+03
3.757478522208898539e+03
3.833038447674036888e+03
3.834799717126706582e+03
3.872640504400445025e+03
3.941887590152284702e+03
4.103523374149328447e+03
4.135298547208647506e+03
4.312121351127851995e+03
4.388977974457923665e+03
4.581848589103970880e+03
4.619143047106093036e+03
4.769059052882728793e+03
4.837086564955936410e+03
5.035995158870367959e+03
5.149629420308896442e+03
5.243161926236401086e+03
5.278340317032512758e+03
5.503374658475920114e+03
5.664514536346005116e+03
5.710598235905968068e+03
5.729862955514241548e+03
6.000818855456425808e+03
6.134451494807557538e+03
6.140950197396071417e+03
6.213023512400587606e+03
6.536726694887299345e+03
6.566302632236536738e+03
6.578541127386075459e+03
6.664848414050931751e+03
6.981196046073150683e+03
7.036874767350833281e+03
7.042782490734216481e+03
7.103325491853664971e+03
7.393910784186569799e+03
7.421728746939820667e+03
7.507190858256778483e+03
7.554704465642299510e+03
7.796025047286900190e+03
7.850235663689448302e+03
7.910404998827629242e+03
7.911876149224644905e+03
8.180443748133860026e+03
8.220160868424734872e+03
8.231522834107790914e+03
8.353459007609299078e+03
8.459652372253009162e+03
8.537658724268971127e+03
8.583373575084997356e+03
8.631375963337466601e+03
8.752228782577360107e+03
8.824313841683218925e+03
8.833570622946233925e+03
8.931459553556087485e+03
8.962024071419260508e+03
8.983813460705012403e+03
9.046052216264359231e+03
9.071212481526848933e+03
9.095057679986806761e+03
9.107876374750729155e+03
9.142162545606555796e+03
9.505588648796267080e+03
9.689675183371957246e+03
1.010566421442150386e+04
1.026013487739272568e+04
1.071059962079022989e+04
1.082356228115778322e+04
1.130596800693335535e+04
1.137741965306929706e+04
1.188348449586419338e+04
1.192177814471283091e+04
1.243773905386929619e+04
1.245645415038954525e+04
1.296535637764176863e+04
1.297955560823674750e+04
1.346421509661891105e+04
1.348704148789062856e+04
1.393267404810005792e+04
1.397327941514769918e+04
1.436907663577781204e+04
1.443205772812366922e+04
1.477159370642347494e+04
1.485741982317724433e+04
1.513827047349835084e+04
1.524408709360259490e+04
1.546713690377224520e+04
1.558757132500271291e+04
1.575631028462868926e+04
1.588414321637855210e+04
1.600407051034523283e+04
1.613076243474734110e+04
1.620891021420759353e+04
1.632501296100256332e+04
1.636956683230932140e+04
1.646505514005622899e+04
1.648504281955742772e+04
1.654959375428799467e+04
1.655461826742810081e+04


==> fig/ncg/eigcgH2.txt <==
-2.043013969901581731e+03
-2.043013960008455570e+03
-2.038465278458415241e+03
-2.038465203327790732e+03
-4.189770501394854830e-12
-4.020448035446556418e-12
-3.807875798068618215e-12
-3.755737209448342823e-12
-3.601940708679202572e-12
-3.480757330912954675e-12
-3.367896507349480978e-12
-3.280032552840285351e-12
-3.236844068879513033e-12
-3.168407377617771301e-12
-3.124017760358268413e-12
-3.033742663068597691e-12
-2.947212762171603541e-12
-2.826626525594658907e-12
-2.822546488769948338e-12
-2.803352944427447642e-12
-2.747873213416222001e-12
-2.691865332543760814e-12
-2.682438410120535724e-12
-2.608403650303028166e-12
-2.567878430840539804e-12
-2.548347757228420024e-12
-2.461788645482463129e-12
-2.427198317019287779e-12
-2.367710757490840841e-12
-2.361751584885660349e-12
-2.321182190581097594e-12
-2.278561428590902869e-12
-2.266262887297861100e-12
-2.218175176153356131e-12
-2.181087803046464081e-12
-2.146443447640413446e-12
-2.130783450855101095e-12
-2.092481798646429408e-12
-2.070849808978492303e-12
-2.036501592317505707e-12
-2.015588343915823006e-12
-1.952416881852610257e-12
-1.871693709659918783e-12
-1.853335408163790825e-12
-1.847153278850516192e-12
-1.776961232157755837e-12
-1.753793356206406270e-12
-1.725755812440081423e-12
-1.708101782800984025e-12
-1.682821541460618494e-12
-1.659837342519430711e-12
-1.608412577401219371e-12
-1.606897039090450068e-12
-1.561400894022690814e-12
-1.531242450120641189e-12
-1.494941422735886407e-12
-1.456147785824583580e-12
-1.419589070967017394e-12
-1.393618623648394439e-12
-1.360989473969260800e-12
-1.347486186476765634e-12
-1.313248046374812271e-12
-1.255788716710496445e-12
-1.251406836195521238e-12
-1.235280670608072167e-12
-1.203866388516761820e-12
-1.187146389246594671e-12
-1.176816171253985410e-12
-1.159735453454804306e-12
-1.126363858258275846e-12
-1.091828000326512240e-12
-1.068838213597220444e-12
-1.054312974893347095e-12
-1.037258245719440460e-12
-1.023087955804264222e-12
-9.968558087203897000e-13
-9.702483198503770729e-13
-9.562705104373459956e-13
-9.325412281049507503e-13
-9.178444575295524846e-13
-8.959493868628544235e-13
-8.813911843427218017e-13
-8.687918145806105784e-13
-8.375880716326140340e-13
-8.253040478830795608e-13
-8.124484950839308988e-13
-7.831588734883929870e-13
-7.637428286432673793e-13
-7.593835447730416410e-13
-7.532275038126401152e-13
-7.409812769583495631e-13
-7.182105022809712510e-13
-7.002432606315420951e-13
-6.760006592346515468e-13
-6.581683765169011977e-13
-6.504695781846491056e-13
-6.380895474677817409e-13
-6.129644729984256775e-13
-6.049172005446913758e-13
-5.917909757478519553e-13
-5.814408153151981017e-13
-5.572045251919066853e-13
-5.526332470393074281e-13
-5.362948140130800298e-13
-5.223629156234385093e-13
-5.124515762871767437e-13
-4.979354908250541347e-13
-4.879952405923495089e-13
-4.772864483966589654e-13
-4.699811779625114720e-13
-4.620446554575443934e-13
-4.527422192395667404e-13
-4.512899559978681030e-13
-4.332342798063656717e-13
-4.256475861485844145e-13
-4.189803309457085934e-13
-4.070699877268670502e-13
-4.020770881582723653e-13
-3.964356309988045517e-13
-3.793736526236743929e-13
-3.622308736691836887e-13
-3.558957977909602812e-13
-3.451799189906991609e-13
-3.399437514789122563e-13
-3.389218164357759628e-13
-3.136790780323415393e-13
-2.988375384562591675e-13
-2.916423209449825051e-13
-2.862210844796591846e-13
-2.721622611739907211e-13
-2.701576720730372582e-13
-2.654880484841907175e-13
-2.615347019247842422e-13
-2.487816939677544829e-13
-2.428254043061889824e-13
-2.310945256503856652e-13
-2.267179938981095516e-13
-2.202440214117597253e-13
-2.164375935829456994e-13
-2.048523531860939837e-13
-1.977659751743830657e-13
-1.754949204002496361e-13
-1.725261865737028071e-13
-1.667789735099873662e-13
-1.629374681840950804e-13
-1.583174594369992654e-13
-1.504969203939598261e-13
-1.411271713802160234e-13
-1.328475941157437934e-13
-1.249834117128951264e-13
-1.123746970315202171e-13
-1.060084739797474710e-13
-9.689145268508945426e-14
-9.015211196802814706e-14
-8.237573379566056102e-14
-7.987192241266225169e-14
-7.344418099596936137e-14
-6.908936560977069189e-14
-6.304940554650976531e-14
-5.486921109563527426e-14
-5.145749752691129727e-14
-4.751526420660919948e-14
-3.326758841536256616e-14
-3.176824183851795217e-14
-1.920193126212935861e-14
-1.438433334608684144e-14
-6.776626809505718310e-15
-4.814379197496448246e-15
-2.753225157351613741e-15
-1.491897011858686720e-27
-1.388662101934090165e-27
-1.308031007893699018e-27
-1.251453571915522218e-27
-1.149696886859759198e-27
-1.122899243260288457e-27
-1.085943250803686322e-27
-1.058795504914860586e-27
-1.021079575608987394e-27
-9.910255033589583339e-28
-9.531089149729048598e-28
-9.115591887406132050e-28
-8.830775967623292600e-28
-8.799680186407971982e-28
-8.591216358477486865e-28
-8.467328796821715939e-28
-8.166189493958858822e-28
-8.059545078313511650e-28
-7.773497101718147820e-28
-7.625315616222431092e-28
-7.312845711437336464e-28
-7.221140056160089040e-28
-7.136067129251605991e-28
-6.927631137659578339e-28
-6.753756940025397634e-28
-6.438056958923412654e-28
-6.142300548113301357e-28
-6.093968918446830060e-28
-5.909732479471107725e-28
-5.741664300985071506e-28
-5.636111639339456334e-28
-5.443654481103873601e-28
-5.340460451492962172e-28
-5.236972998548672128e-28
-5.001552448432698358e-28
-4.885823967967296298e-28
-4.849783701458176381e-28
-4.699782819252716816e-28
-4.594166298801092156e-28
-4.550648645517434898e-28
-4.413704123662236843e-28
-4.318820116924271855e-28
-4.220704780611864304e-28
-4.146855442090314248e-28
-4.081461614884399704e-28
-3.924344276078691337e-28
-3.877306177362813148e-28
-3.749959382863703745e-28
-3.710453100861528337e-28
-3.587552501917277035e-28
-3.514194932773651291e-28
-3.336443680303771335e-28
-3.284417237580473619e-28
-3.256586556292326183e-28
-3.089354972037643240e-28
-3.051805075979626984e-28
-3.011531260864720088e-28
-2.919139257920334683e-28
-2.813815477167513010e-28
-2.812900918276781689e-28
-2.672038260229986000e-28
-2.636507459586635385e-28
-2.610875408618278366e-28
-2.524156929028137938e-28
-2.502919508237258906e-28
-2.340741045489881689e-28
-2.321898650503914288e-28
-2.300801237837797191e-28
-2.211811309738074778e-28
-2.150403312406825439e-28
-2.134024737532397194e-28
-2.048682653471816578e-28
-2.031364944181272949e-28
-1.978522872434577689e-28
-1.902022291196864244e-28
-1.834737965497668728e-28
-1.801729869014313485e-28
-1.759978640476796797e-28
-1.719614576534520105e-28
-1.674343464849251385e-28
-1.649823680143897287e-28
-1.594510251524891485e-28
-1.542820795636464210e-28
-1.500818670655342191e-28
-1.477345500466782038e-28
-1.429478086794174126e-28
-1.415030068207249973e-28
-1.365970176423160064e-28
-1.333229434535513256e-28
-1.300823382185988779e-28
-1.245443572016013661e-28
-1.232894266197511925e-28
-1.175024861003609841e-28
-1.162033162164662311e-28
-1.125769259149990840e-28
-1.097005888972248787e-28
-1.070346391638767848e-28
-1.053020635559178047e-28
-1.011462053222554147e-28
-1.001201025911444054e-28
-9.806593797692728312e-29
-9.280283978495548638e-29
-9.034518102998051914e-29
-8.575552977410913788e-29
-8.385613794570744966e-29
-7.989105228374833920e-29
-7.897074337833293718e-29
-7.480632814112033294e-29
-7.235919468316650361e-29
-7.134853209760190579e-29
-6.806258653956858982e-29
-6.512202073930695555e-29
-6.344061805485574877e-29
-6.063605081313083026e-29
-5.975576917509706108e-29
-5.725789984701130898e-29
-5.503316329299415997e-29
-5.331842994884218565e-29
-5.069572972873259106e-29
-4.775576146658557449e-29
-4.572124357316558920e-29
-4.224490936980346703e-29
-4.063444291763786262e-29
-3.716574325589822591e-29
-3.644039398394611368e-29
-3.498594895306867004e-29
-3.278134152030604092e-29
-3.186418275471145995e-29
-3.002930231576988342e-29
-2.934758729422529188e-29
-2.786481759874450488e-29
-2.711032622372395704e-29
-2.635958883571372964e-29
-2.260952963652147853e-29
-1.868212622086609505e-29
-1.800936005359164408e-29
-1.710144672196838887e-29
-1.548713219252432744e-29
-1.291998733287745774e-29
-1.221826171428616850e-29
-1.194366562921563248e-29
-9.714406801741395655e-30
-9.089687715140607242e-30
-8.217546651448642695e-30
-5.853683077930177932e-30
-5.299563260832404240e-30
-4.181357434977426050e-30
-3.411589059088932822e-30
-2.893307393863596142e-30
-2.354395838921055333e-30
-6.863071854643382993e-31
-5.778129246816071442e-31
-3.935910599599906609e-43
-3.172481845659812665e-43
-3.060847514462120494e-43
-2.963403735909795443e-43
-2.690512348171551202e-43
-2.659940242536629411e-43
-2.515759222160029130e-43
-2.491707694128308097e-43
-2.378148153223292207e-43
-2.304198272626080570e-43
-2.216465942726786992e-43
-2.167804348058580455e-43
-2.076625662311394544e-43
-2.024412965857447736e-43
-1.959386366173557881e-43
-1.878899200982971773e-43
-1.862063080880728075e-43
-1.835053892858727095e-43
-1.751913163891156868e-43
-1.685225640084346293e-43
-1.613362355963222462e-43
-1.530066781626871324e-43
-1.495844487593767581e-43
-1.459175735901533833e-43
-1.415987405468397655e-43
-1.378516904665567409e-43
-1.334950720466421433e-43
-1.280639036779489566e-43
-1.261499753922172342e-43
-1.227586346955619873e-43
-1.164309809126531154e-43
-1.126525053638385579e-43
-1.101891296632248598e-43
-1.069181206950725117e-43
-1.060597091066817002e-43
-1.013655594461800232e-43
-9.756989609362753112e-44
-9.171409992853396406e-44
-8.746337710004996550e-44
-8.632736531484515894e-44
-8.374458342762762997e-44
-8.068238346431377368e-44
-7.730989963835137865e-44
-7.573965561549717453e-44
-7.531493144095389228e-44
-7.269010866035796507e-44
-7.107984605652213128e-44
-6.801475896483493724e-44
-6.539735126863721323e-44
-6.392361978582812126e-44
-6.089836018679346975e-44
-6.015511949134998327e-44
-5.549117228836784077e-44
-5.333727985427814241e-44
-5.272329526995740430e-44
-5.156324103854425765e-44
-4.925265525597244572e-44
-4.812623543895159969e-44
-4.759879627474911574e-44
-4.582667011909763092e-44
-4.324764401675717173e-44
-4.053153014732679503e-44
-3.915569332997874820e-44
-3.789634998615622910e-44
-3.639276532624846592e-44
-3.523928561782945236e-44
-3.438870622801059995e-44
-3.408300565067588690e-44
-3.301761402589966129e-44
-3.101527138770458926e-44
-2.971438733812235429e-44
-2.782128122164672499e-44
-2.758844613945538073e-44
-2.581657974387430515e-44
-2.524099690520504178e-44
-2.450031517669391404e-44
-2.334994860970495909e-44
-2.223359587257506916e-44
-2.063338765897634398e-44
-2.045724056750114607e-44
-1.953246263690164655e-44
-1.883412685816716173e-44
-1.798973403501264410e-44
-1.734054639241517585e-44
-1.697289585278132417e-44
-1.607390527912460254e-44
-1.499929581022063614e-44
-1.471621184021484542e-44
-1.396787654177325321e-44
-1.376187794453784644e-44
-1.303594916548665142e-44
-1.267872611846738083e-44
-1.202043599299820172e-44
-1.139808838134628291e-44
-1.116923481546019256e-44
-1.017272261203014730e-44
-9.521591770310696760e-45
-9.173981445978675216e-45
-8.543389315699759018e-45
-8.508570142819611454e-45
-7.692816108377525871e-45
-6.877230655893939454e-45
-6.501765657134625609e-45
-6.122005530755882770e-45
-5.633780156476330039e-45
-4.935787540232510685e-45
-4.862266250271107729e-45
-3.989310163864307927e-45
-3.662173241350113149e-45
-3.518253440814307818e-45
-3.226025111174491471e-45
-2.734632885013637885e-45
-2.373797227714079562e-45
-2.153097824397689785e-45
-1.857916400900606669e-45
-1.666109889427598081e-45
-1.133771013453912031e-45
-7.236389156778312343e-46
-5.182369985339657451e-46
-4.226893631450593999e-46
-2.790200409550577920e-46
-5.460158939065121749e-47
-4.527891583571113662e-47
-3.750207671180294055e-47
-3.744692819254756303e-47
-3.438197646241922952e-47
-3.066942273266253623e-47
-2.093081651467716675e-47
-1.581417582260016505e-47
-1.376807139111353569e-47
-1.246283175104841180e-47
-7.674728329785345522e-48
-4.215409571794246314e-48
-3.707645332710439232e-48
-3.098269549335618826e-48
-1.759194565206716153e-48
-7.577523394734786965e-59
-6.023543658292483094e-59
-5.645650312966258106e-59
-5.320709020005727687e-59
-4.974529518458052144e-59
-4.633906407023045576e-59
-4.044000163087443031e-59
-3.897728570585650783e-59
-3.858848060060163555e-59
-3.582273976513541343e-59
-3.531344924345852762e-59
-3.385455994759209911e-59
-3.232405700316861221e-59
-2.939840285753240806e-59
-2.840823580803594794e-59
-2.725474864990181130e-59
-2.607638431318332019e-59
-2.454230209251300794e-59
-2.375175259609353181e-59
-2.221594936076904332e-59
-2.150670766473986230e-59
-2.027804007811066380e-59
-1.967930188442800029e-59
-1.815507739836358479e-59
-1.740950181193231273e-59
-1.697002659576042350e-59
-1.603707725184220032e-59
-1.492292190837041674e-59
-1.383577547130179731e-59
-1.355069848100734259e-59
-1.319732138794239384e-59
-1.246268849158880115e-59
-1.208611241081323178e-59
-1.141038676051153852e-59
-1.067372144575198987e-59
-1.044311354482736665e-59
-9.932718137480787115e-60
-9.719496283324958760e-60
-9.210531149123438699e-60
-8.683522128620256238e-60
-8.432857541032288206e-60
-8.180533904505224301e-60
-7.865180689651477610e-60
-7.752905230776089886e-60
-7.320462778142625553e-60
-6.878347085154716493e-60
-6.585954422848187920e-60
-6.439986770345693729e-60
-6.009389015320077471e-60
-5.750543623682404638e-60
-5.288978590550305481e-60
-5.104094963329388921e-60
-4.946232611408383028e-60
-4.711385460095895769e-60
-4.297960399222647464e-60
-4.226751418019797142e-60
-3.921002029533045251e-60
-3.868774297313604030e-60
-3.657876743856919896e-60
-3.469655849684654245e-60
-3.405447040944273495e-60
-2.908664495199493570e-60
-2.814907695896718049e-60
-2.571717912543360102e-60
-2.465389852433278028e-60
-2.274393987356108793e-60
-2.237069405294621395e-60
-2.085559514917553500e-60
-1.862108787668363242e-60
-1.736532792329017680e-60
-1.466916860583510223e-60
-1.351094090226410570e-60
-1.315741130989145697e-60
-1.131434092919994057e-60
-1.118393416780134689e-60
-1.048547082776441865e-60
-9.486198265487989241e-61
-8.633641111517870437e-61
-7.118004008269171219e-61
-6.566476290317674029e-61
-5.849958063586707801e-61
-5.221112324956698960e-61
-4.986321963169036207e-61
-3.890221054743186989e-61
-3.747241928313065345e-61
-3.165635982389911564e-61
-2.629079208510458126e-61
-2.180116874768840190e-61
-2.033026398121151696e-61
-1.658868868677580136e-61
-1.446913932237591555e-61
-1.093332823039460270e-61
-7.457102753240789582e-62
-3.778180159523161025e-62
-2.468485453075208997e-62
-5.973945003817870710e-63
-5.695969995377543205e-63
-3.893259284823077000e-63
-2.765861471679411566e-63
-2.270056904219787207e-63
-1.645044908970735694e-63
-1.238016392945931876e-63
-9.537623194180382329e-64
-6.921457442052215323e-64
-5.258079094663985710e-64
-2.619481319996649364e-64
-1.850432562552475398e-64
-3.724245709623401898e-65
-1.102278970097315857e-74
-8.264300181580801191e-75
-8.021541716387404591e-75
-7.664712691438308819e-75
-7.047024546115129751e-75
-6.685805179415641892e-75
-6.477892973475523405e-75
-6.029957244150850088e-75
-5.573655078879945087e-75
-5.489771805815542314e-75
-4.716566164727638685e-75
-4.582263282324091211e-75
-4.133828548660271608e-75
-3.786144042913442142e-75
-3.654915730492755196e-75
-3.503204115879168923e-75
-3.209815866838615055e-75
-3.195405793080322712e-75
-2.923688972873787241e-75
-2.822785962218140703e-75
-2.619684568340832760e-75
-2.531255932682063790e-75
-2.443718914476799120e-75
-2.178383861742273131e-75
-2.127525378568604064e-75
-2.073576842852186523e-75
-2.023314100438281403e-75
-1.892166558744414936e-75
-1.704445370358058290e-75
-1.582716021657690160e-75
-1.514300949991267804e-75
-1.428436834026350428e-75
-1.383780291911754506e-75
-1.314209455286888965e-75
-1.271286021310906644e-75
-1.181612728480968410e-75
-1.128909414792438849e-75
-1.117481502154059151e-75
-1.035662334144998482e-75
-1.010469461521201688e-75
-8.172432461803504766e-76
-7.004200541150626627e-76
-6.842613088479711577e-76
-6.336764880285457617e-76
-5.929838252287820228e-76
-5.396735810223973168e-76
-5.184344424680338303e-76
-4.956498793691460247e-76
-4.378310221802695913e-76
-4.188161017433619401e-76
-3.847228558533719940e-76
-3.469102230629267037e-76
-3.274815434586172744e-76
-3.035013512245350967e-76
-2.827900770765398862e-76
-2.502568593014212185e-76
-2.403789516991047537e-76
-2.233197201027209415e-76
-1.765950541164596921e-76
-1.682537878851365333e-76
-1.626507011697141676e-76
-1.310215166415666685e-76
-1.045142633376545644e-76
-8.076472712482248645e-77
-6.009983560437881410e-77
-5.120690030096122304e-77
-4.411201540963587018e-77
-4.166139649372508126e-77
-2.916054541366265255e-77
-2.286372535156804472e-77
-1.819005798409862188e-77
-1.502414270689995844e-77
-1.419909598754188557e-77
-1.038013690768508573e-77
-8.269185495714038811e-78
-7.281317972958794436e-78
-5.250448203563986251e-78
-4.031070506777848490e-78
-1.286528327872842327e-78
-5.372353821018030177e-79
-1.373036741023418572e-79
-1.152630858067666081e-79
-5.552395141388315090e-80
-4.684825132461876624e-80
-3.686308517130438725e-80
-2.993482262444545972e-80
-2.246837005062739226e-80
-2.033192346243273087e-80
-1.625410393883001439e-80
-1.473606209741291423e-80
-1.114179412440795525e-80
-8.868527782666880911e-81
-4.269777862962308906e-81
-2.876603170160681775e-81
-8.601452977328102195e-82
-1.567840249044710251e-90
-1.301034454122892658e-90
-1.129066751226167919e-90
-8.922292042284579854e-91
-8.300265475686028968e-91
-7.533658814556000519e-91
-7.023240733434967403e-91
-6.246602499960593750e-91
-5.998429529651842981e-91
-5.726210640879233526e-91
-5.225794048546944593e-91
-4.756685687103798300e-91
-4.450977885324400380e-91
-4.074286603111789389e-91
-3.674549361705742019e-91
-3.503652486249087396e-91
-3.274749112965592175e-91
-3.100353127994580756e-91
-2.840541433206577105e-91
-2.645706352012170394e-91
-2.611301489437545305e-91
-2.308809724514914092e-91
-2.067101422082272228e-91
-1.856489197204480243e-91
-1.730447761942440924e-91
-1.641932157469384006e-91
-1.553089328890887460e-91
-1.397450188893933834e-91
-1.233651086899458277e-91
-1.163480634619859622e-91
-9.836847673136423980e-92
-8.835968041232962720e-92
-7.527280126954639021e-92
-6.859054575976986078e-92
-5.802634034897791338e-92
-4.987779310403397845e-92
-4.335189920568879338e-92
-4.082033641634934057e-92
-3.179666202973765727e-92
-2.412302850106695787e-92
-2.169484342467478126e-92
-1.995697683245731510e-92
-1.423960164857506641e-92
-1.309795678832502847e-92
-1.221950751050237464e-92
-1.107408620563457517e-92
-8.633226341737731623e-93
-8.302063562208172624e-93
-6.706658639884097574e-93
-5.791025102253557671e-93
-3.024823534780584634e-93
-2.037571069072521421e-93
-1.573375260320155202e-93
-1.269773323492771233e-93
-1.000307794864333267e-93
-8.311797642380902464e-94
-5.382805822536602402e-94
-3.877578656724994732e-94
-3.427896072670535410e-94
-3.016036553408388743e-94
-2.340978077646522422e-94
-1.834512606427387182e-94
-1.697925690238686423e-94
-1.148284664155214148e-94
-6.895218270409546427e-95
-4.705794283152003472e-95
-5.446635847777704328e-96
-1.191679865796929138e-96
-9.125240156478266182e-97
-3.518580871379359017e-97
-2.892284875515612103e-97
-2.236875699399511589e-97
-1.540650092122786495e-97
-1.414400894137261175e-97
-1.264821739949483030e-97
-6.917236409546851624e-98
-5.527016372330164397e-98
-2.618747155272620329e-98
-1.269781797330833796e-98
-1.393264315165581785e-106
-1.269309319053459160e-106
-1.082606806115847983e-106
-1.018210173619587316e-106
-7.772768078016801319e-107
-7.304033353046759690e-107
-6.533045235288031400e-107
-5.793362462587544525e-107
-5.485253644764040905e-107
-4.949726273625823082e-107
-4.165290293016568881e-107
-3.747948668762942044e-107
-3.554136692863446107e-107
-2.815176548662441055e-107
-2.193336169588370716e-107
-2.126610879572413348e-107
-1.949184938837002880e-107
-1.620013013460739811e-107
-1.448374099659235203e-107
-1.291715101648083072e-107
-1.186334797749942843e-107
-8.786183726403360479e-108
-7.805832034215498031e-108
-6.712811845635318951e-108
-5.250707420645460866e-108
-4.541483015661563333e-108
-3.829870680900192796e-108
-3.089703175794254223e-108
-2.340257846390296133e-108
-1.906967957891101352e-108
-1.847418675895345263e-108
-1.692746521618652769e-108
-1.385873750094247445e-108
-1.185813371787413686e-108
-1.024565143587390744e-108
-8.655671934268166052e-109
-7.691065674109873366e-109
-6.557237753027450813e-109
-5.486618288680996311e-109
-4.014168311006721735e-109
-3.621570428103179220e-109
-3.084527040027140169e-109
-1.566075614049586186e-109
-6.457304673408829230e-110
-4.371978753590716902e-110
-3.788375897724936357e-110
-2.789446852810495292e-110
-2.356074549808648677e-110
-1.914092349253102724e-110
-1.703338328241027003e-110
-1.495749346995343147e-110
-1.069121986634222564e-110
-6.335185820000517387e-111
-4.194865498282420663e-111
-3.657758293053589192e-111
-1.502272858192275533e-111
-2.260213709678003859e-113
-1.444889858218524256e-113
-1.098701501827704881e-113
-5.391493932322734660e-114
-4.479141939842309646e-114
-3.879842796545703268e-114
-3.550652841609160090e-114
-3.172280360951112410e-114
-2.852682094733835113e-114
-2.373396266210254348e-114
-1.598492410902559843e-114
-8.895751100105008065e-115
-7.115648219060755154e-115
-9.925718158503191781e-116
-1.252937753560922251e-122
-9.068044675220558758e-123
-6.973636770397337866e-123
-5.490921694268503391e-123
-4.448491433553529531e-123
-3.850415564192353966e-123
-3.029550046445056249e-123
-1.932922658845549579e-123
-1.129786463143167471e-123
-7.795003872569911298e-124
-7.538025300823062060e-124
-4.053073740206347434e-124
-3.386499267724087809e-124
-3.003770988841540773e-124
-2.682114066842805816e-124
-2.153166716022753016e-124
-1.946375479349773665e-124
-1.765047928356508707e-124
-1.364814222126133099e-124
-1.169837301623067011e-124
-8.832808839084826103e-125
-6.271660998971118837e-125
-3.943437987928346303e-125
-3.407938393710562969e-125
-4.919844815164442918e-126
-3.840807934193220600e-126
-3.202823020451561740e-126
-2.822436513976103016e-126
-2.618655662732357629e-126
-1.688517614585940521e-126
-1.405814058522362057e-126
-1.172704330580416496e-126
-1.072585283604180927e-126
-5.872083350978460811e-127
-4.581506899594156349e-127
-3.589972714798884987e-127
-1.472174474630344094e-127
-5.964227401815909540e-130
-5.196461988950524500e-130
-3.411008448727651472e-130
-2.788033947336302657e-130
-2.316375303126218205e-130
-2.176693731975866679e-130
-1.750615833566991325e-130
-1.321732958665715614e-130
-1.101626063894468806e-130
-9.459190885972983127e-131
-6.604278810900172181e-131
-4.341329195170555521e-131
-1.116984380383040801e-131
-1.840813399425490803e-139
-1.561582702750432514e-139
-1.342990551204398596e-139
-9.781294653841039896e-140
-8.509462034016659187e-140
-7.469165051710843999e-140
-7.217427267370662675e-140
-6.463078958195258431e-140
-4.379681920434351825e-140
-3.757668209737177079e-140
-2.290996867347430828e-140
-6.360321244778109928e-141
-5.136949652419580342e-141
-1.911305966208734967e-141
-1.416696623824768297e-141
-9.324717551046856536e-142
-7.423504536203921878e-142
-7.000092990944864914e-142
-4.892170299467951111e-142
-4.509497891210935672e-142
-3.992265185650384688e-142
-3.645477923047857927e-142
-2.724732548023110409e-142
-2.006785361967734507e-142
-1.373847211558338335e-142
-3.386489512054304172e-143
-8.597549493082107769e-146
-7.940693048606168571e-146
-5.458487588722637633e-146
-4.367047039640951130e-146
-3.762950547673842108e-146
-2.604350383232727996e-146
-2.463207951778249688e-146
-2.232576086002309104e-146
-1.581091296408306757e-146
-8.692482740828831009e-147
-5.458522226220932223e-147
-3.677614179910401008e-147
-2.725233163491314211e-147
-3.567420191828296095e-156
-3.508514438108932511e-156
-3.203669670922452048e-156
-3.200180178634600927e-156
-2.844176246613151652e-156
-2.408699762172507137e-156
-1.927408349335336528e-156
-1.897589478998741435e-156
-1.685152045791588777e-156
-1.477605729923695444e-156
-1.448376812940281914e-156
-9.932820027225127287e-157
-9.211550048116501079e-157
-1.314597876473196128e-157
-7.928119856835152866e-158
-2.526816834329607944e-158
-2.003188044374616340e-158
-1.603012958432523227e-158
-1.365843875752193599e-158
-1.052937640981273984e-158
-9.359813460110657056e-159
-8.590116133348173034e-159
-7.867573095673469176e-159
-3.199997017970280377e-159
-9.900249667085234779e-160
-4.106959365042396883e-161
-9.595680579336625951e-163
-5.047985117626401911e-163
-3.271050039339928759e-163
-2.814763244941842359e-163
-2.609224106822841296e-163
-2.262190427667251881e-163
-2.094927560356319774e-163
-1.956579459239021203e-163
-1.871368554798630518e-163
-1.689836389071486323e-163
-5.116717438096196767e-164
-2.299214394426920803e-165
-1.406540072413572904e-166
-1.557572898076067209e-172
-7.987812405545372103e-173
-2.397475946740014899e-173
-2.387685797805030437e-173
-2.231675889675693622e-173
-1.748406082603269747e-173
-8.453619871471467800e-174
-7.550703604740494831e-174
-5.160925611559255093e-174
-4.331030157628539681e-174
-2.647164594411591699e-174
-2.166740971819061583e-174
-8.886099633105413259e-175
-1.373446621730109869e-178
-1.197917708136333253e-178
-8.142086840074305563e-179
-7.519258013183945319e-179
-5.282021459689505150e-179
-5.022674637967532555e-179
-4.312784867136432009e-179
-3.718183092422498155e-179
-3.290858392629967411e-179
-2.973802101345224380e-179
-1.882454976189270822e-179
-1.401264450791809469e-179
-1.294000222467146442e-179
-1.122088314326728759e-179
-1.055131742847806530e-179
-2.277738295406177694e-181
-1.294706426217733152e-188
-7.255764452299734914e-189
-7.047904629362022418e-189
-5.839056742830508811e-189
-5.120821549555055856e-189
-5.009485481779051592e-189
-4.977637622932842754e-189
-2.474498235101870361e-189
-1.610198641910399517e-189
-1.491128866206511079e-189
-1.441991771310076568e-189
-6.937649236035770486e-190
-6.499279976430281101e-190
-6.179541569786422521e-190
-2.003214471044823421e-194
-1.838081892728713928e-194
-1.537573446226502173e-194
-1.259121297834233131e-194
-1.197535825889290057e-194
-8.168103821996389948e-195
-3.542008631217813151e-195
-3.486489126219879719e-195
-2.507394034952088881e-195
-2.141141833601820194e-195
-9.310499250536009844e-196
-8.374777468267176603e-196
-6.201070698321609222e-196
-3.321002884854957286e-196
-9.255110245636283368e-197
-7.950619401409009335e-205
-4.601092149135498726e-205
-4.148887329477770202e-205
-3.936106096131896152e-205
-2.598451776303437887e-205
-2.551063366262077196e-205
-1.793940478151064645e-205
-1.767120991256278741e-205
-1.447947804976489436e-205
-2.627365577366899731e-206
-1.911370176026652698e-206
-1.891044654319048903e-206
-9.546383070094528702e-211
-9.330499200475218349e-211
-8.516863304718040793e-211
-7.531458182486433036e-211
-4.626967672983184664e-211
-3.912685834325649866e-211
-3.135907349369955749e-211
-4.883684040130036444e-213
-4.623575338289224502e-221
-3.263210979448065760e-221
-2.916529192174732265e-221
-2.504200765344376378e-221
-2.482391544534320506e-221
-1.714794746233473055e-221
-1.600077126837323044e-221
-1.516064835398541504e-221
-8.329417014393722395e-222
-7.249013673829897666e-222
-5.680421053970358156e-222
-5.536904627375087181e-222
-5.391916784005761038e-222
-4.740113705522405455e-222
-4.185418803595235156e-222
-2.523539743674762326e-222
-4.679154224635688430e-223
-3.624070008610804439e-223
-7.975830365359352174e-224
-4.233342438853561433e-237
-3.858751441736058745e-237
-3.841784779332020485e-237
-3.261805668721379707e-237
-2.366368032951560906e-237
-1.796360885308185979e-237
-1.679607183673278844e-237
-6.480181944699648337e-239
-8.208474992622829761e-240
-3.137122504958780333e-252
-2.455618225207833780e-252
-1.879213408736668376e-252
-1.421908343409819698e-252
-1.145784694517316404e-252
-1.021305224625028070e-252
-9.494343151955008365e-253
-5.079240119470150256e-253
-3.534161502026764213e-253
-2.874762661294120676e-253
-2.727932613007635072e-253
-1.434939774544732325e-253
-8.270772811734035477e-256
-1.158925978843948637e-267
-9.775128149678452838e-268
-3.860506551831703689e-268
-3.819498982788500262e-268
-2.999875080585147520e-268
-2.758438836490719878e-268
-2.135539338480430697e-268
-1.709981458054537347e-268
-1.116918402264164238e-268
-9.655238816125694266e-269
-2.295226577320868761e-283
-2.151959390479123087e-283
-1.826041519413427743e-283
-1.353194240780695958e-283
-1.042355329763325245e-283
-7.841104822213247393e-284
-7.583923109477440754e-284
-6.737903387211990381e-284
-6.142106653181073933e-284
-4.565817383614316397e-284
-2.400448173084512936e-285
-4.230916312679631066e-299
-2.886240812542410555e-299
-1.966013812683492887e-299
-1.376579928033537000e-299
-1.321627443581377195e-299
-1.194577431684120165e-299
-1.168655451938118659e-299
-1.133246890058402620e-299
-1.108103260639875397e-299
-9.874980831744604083e-300
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.285051674853207959e-301
3.143378372817021642e-300
3.759432234202261801e-300
4.818771876377082425e-300
4.979259092270593504e-300
6.410437227126741702e-300
6.514763284807176191e-300
1.099749493829873287e-299
1.194577431684120165e-299
1.809299180269899251e-299
1.924184585418245457e-299
2.360703165600695907e-299
2.389154863368240330e-299
2.657800567148317732e-299
2.886630962111724863e-299
3.858631099002632529e-299
8.162766701350333544e-285
2.764659096530837850e-284
4.707411166673081753e-284
6.647727057801383326e-284
7.363335488195481332e-284
7.457334261958214738e-284
7.494085335599673444e-284
9.891647366660356528e-284
1.007764026417681215e-283
1.085861700260259477e-283
1.242511807719048004e-283
1.422710265239888809e-283
3.496934009528575016e-283
2.643308778404214242e-269
4.107376986493262418e-269
4.392734345590609068e-269
4.467163674496192654e-269
8.642014363066521305e-269
1.417800666794808264e-268
1.561873005000666430e-268
1.927115722552301973e-268
1.941499864389868692e-268
1.994222165680878745e-268
2.058613963168754713e-268
2.639003043402246132e-268
3.967401239531770868e-268
4.170154851468113799e-268
6.175574100141505111e-268
7.662317493127953647e-268
8.039730385624915162e-268
3.144459947628136371e-254
1.519880478895148586e-253
2.629596820405759112e-253
2.727932613007635072e-253
4.687939155392111185e-253
5.017098545333380500e-253
5.428198963599313222e-253
6.453537842505884731e-253
9.231217395599728701e-253
1.043291078805349077e-252
1.064866864582482650e-252
1.070614890064652453e-252
1.104492489064597556e-252
1.199490927127508575e-252
1.292889909948227777e-252
3.523736469508371208e-252
2.615252522742750564e-238
3.823380963315353472e-238
4.745689797004736311e-238
4.948086419293046700e-238
7.657919539023298518e-238
8.369016763391269565e-238
9.148067856995752867e-238
1.267488884016987624e-237
1.590490384767828122e-237
3.290122957784225259e-237
3.414062548358741765e-237
3.678732377297649895e-237
4.372264372298164678e-237
5.280062137655705002e-237
7.059812005241838519e-237
4.798436230898123097e-223
7.615332640270290919e-223
1.508315190788420662e-222
3.999739309065785756e-222
7.508965233159746152e-222
9.340683966982825745e-222
1.427984521779127883e-221
1.571883748105230626e-221
2.357365405231937604e-221
7.144226090040982143e-221
8.007733275046224538e-212
1.441541259229385826e-211
1.509297000739813319e-211
2.426396314120753635e-211
2.521421516861216204e-211
2.718019646788794525e-211
3.590796716302109347e-211
3.857532694967637618e-211
3.859426921696769006e-211
4.507938322278212410e-211
5.000066962348355584e-211
5.622816428008879529e-211
6.037994018377833977e-211
6.095024577451729981e-211
7.484850804840995667e-211
9.267825360492217704e-211
1.045439321543991414e-210
1.335045311188399965e-210
1.667625659219811009e-210
2.004567980248605373e-206
4.420218397576072614e-206
1.665985117771610334e-205
2.163298201161650159e-205
2.438662515587104806e-205
3.102623671575887845e-205
3.278307401207776834e-205
3.869791408191885791e-205
3.887519784232417547e-205
5.275353389479671413e-205
5.401025431812001436e-205
6.248508132842475742e-205
5.336773941060150293e-197
2.468682255100572173e-196
1.543526892389115242e-195
1.655276979368450723e-195
1.728389762342476566e-195
2.109025036088683851e-195
2.830361146643046577e-195
3.336075061761265856e-195
3.490699544285277744e-195
4.363793518542945958e-195
5.323852711807768218e-195
6.935468358938899760e-195
7.166782487104488663e-195
7.429506010153391992e-195
8.391999234488876744e-195
8.737769006130911173e-195
7.778596128703916838e-194
1.291421449143038049e-189
1.324433641960796516e-189
3.861112355199421865e-189
4.238277588861003350e-189
4.556007048520779583e-189
4.769284334085918542e-189
4.997880814792695660e-189
7.087185511618966094e-189
7.747166674893052531e-189
1.034010087420860142e-188
1.046656403892496045e-179
2.005786653800519840e-179
2.024224003621465930e-179
2.660567281372669729e-179
2.740743742420199737e-179
2.981291437658474728e-179
4.248822737652127738e-179
5.006571809212231542e-179
5.649032183940801374e-179
6.300008439772226053e-179
6.467446671594400799e-179
8.341186602246417485e-179
9.463204740744866336e-179
1.010232763726617289e-178
1.470888710298770411e-178
5.098386662633361610e-174
5.597349111837848512e-174
8.841246885996904690e-174
1.203912332197760010e-173
1.205297212267140742e-173
1.461880949127300820e-173
1.860084761656123604e-173
2.116959888099214313e-173
2.311034676728182188e-173
2.522640456144175824e-173
2.654238816076282883e-173
1.598964247206907041e-172
3.540435360939808041e-164
3.909247495822680688e-164
8.696141941400230116e-164
1.052786606539185919e-163
1.161594457981571101e-163
1.634364919509812509e-163
2.265590222631261695e-163
2.631101629450622616e-163
2.776086280823090936e-163
3.115903492492388732e-163
3.187205721617456499e-163
4.012254575067337993e-163
4.369153992851513008e-163
5.563327520743158698e-163
6.098122999806816914e-163
1.445215905368543544e-160
2.716182580052634557e-159
3.292885288768662793e-159
3.553264434855133256e-159
5.460640397464247709e-159
6.053499973668371304e-159
6.826208740407456803e-159
7.379465799746883001e-159
7.836895209355554894e-159
7.866863776975021272e-159
8.262719793512801130e-159
1.081273790511473020e-158
1.220817363544914036e-158
1.418698431895013745e-158
1.448305485875413302e-158
1.768863926270285133e-158
2.244525712251776152e-158
4.454309211415943469e-157
4.731987145205296726e-157
1.087857249803277013e-156
1.314543511271590040e-156
1.327649728547966531e-156
1.636805596209810290e-156
1.962814260098317869e-156
2.068157019571120628e-156
2.908399701184121698e-156
2.976260614213161741e-156
3.109102944388533507e-156
3.183641361303719866e-156
4.297359749838939443e-156
1.248619614677686652e-147
2.296798443279126742e-147
7.113970193107560381e-147
1.316122973588941536e-146
1.528325015090647318e-146
1.737483810571393909e-146
2.404071273138874726e-146
2.551322537554317234e-146
3.324520309407393058e-146
3.578992627224608730e-146
4.001220827223723709e-146
4.312364099894555886e-146
5.457025752338200804e-146
7.044118340754342624e-146
8.691474631979356042e-146
4.055132092159861232e-143
5.344969895860621587e-143
1.535441920902338929e-142
2.596301689304738776e-142
2.783263277697211294e-142
3.326666951441803308e-142
3.975870512761907492e-142
4.402096988656787790e-142
5.403345809722285470e-142
5.864564547950381380e-142
7.019609124563381647e-142
9.133159524957902494e-142
9.895976043603247206e-142
1.389290461176465202e-141
3.017819320348315624e-141
8.823444002241920776e-141
2.267470998299360663e-140
3.418119697113993300e-140
3.658347412162308231e-140
4.450232467030829457e-140
5.105203475954253432e-140
6.592005447611804373e-140
8.220947456966950952e-140
1.014646240653260248e-139
1.092184814917572404e-139
1.427413848123812227e-139
2.013059393019622444e-139
2.977558188336264486e-139
6.495843976807921883e-132
2.096333346679574851e-131
4.581615433384096988e-131
6.394897712729513241e-131
8.909867033595187979e-131
1.045256467378515985e-130
1.388384734643496898e-130
1.799691524918789971e-130
2.030187904445495424e-130
2.523536662001750435e-130
3.522191923446547597e-130
3.820479706796438840e-130
3.980599984836734794e-130
5.032267702301855798e-130
5.499174016972735114e-130
8.202927253342677684e-128
4.079190787099072422e-127
5.460316778002376366e-127
6.911622892319323047e-127
8.854004105699699755e-127
1.325063140621672112e-126
1.715071628713666436e-126
1.962381586424151039e-126
2.367668950696452678e-126
2.715537369777114890e-126
3.570408752352814613e-126
3.841018190546962749e-126
7.636560239817521104e-126
3.094556122365846675e-125
3.415346976181658223e-125
4.714719701935659675e-125
6.495304230271080993e-125
6.735975380397305102e-125
9.595854123192536905e-125
1.161056889341936318e-124
1.476923282079692783e-124
1.626819708201143770e-124
1.657275589827061462e-124
2.247385304206014937e-124
2.767999752938838580e-124
3.125907675787139603e-124
5.304998623154631457e-124
5.740469330714776634e-124
7.882215466683564907e-124
1.040913810995384648e-123
1.250047445469915124e-123
1.524590219222597956e-123
1.844379625003558107e-123
2.120906969775561727e-123
3.029089016936679145e-123
4.033937900674427433e-123
5.181385524366096206e-123
9.203620656642012228e-123
1.508808359271218048e-122
2.743743199314973127e-115
4.206851167051298743e-115
7.278487968362682475e-115
1.241447081540580630e-114
1.780662847883504680e-114
2.433010257471610395e-114
3.319293895186792478e-114
3.731239821218200535e-114
4.313377791794617519e-114
4.700047861793541275e-114
5.156842713151618835e-114
6.090459242420227507e-114
8.119448599086136207e-114
2.454322069378905190e-113
1.168318471463970467e-112
2.579562365032000881e-111
3.058363369495170191e-111
4.815172117035034013e-111
6.950167797747673596e-111
8.704144019577228923e-111
1.157032422691558442e-110
2.020179626604159532e-110
2.583079146388831847e-110
3.914746389902999286e-110
4.445505388811887825e-110
4.801593551651910184e-110
1.137450833406019485e-109
2.014254100851742415e-109
3.228685975992552220e-109
4.823599159565288347e-109
4.913506611274791539e-109
6.202181655873644969e-109
7.164324534734443164e-109
1.003771828777707735e-108
1.123483987263403094e-108
1.463021165493305211e-108
1.526752100091867966e-108
1.949462562810672168e-108
2.113593350668904052e-108
2.506664925246725183e-108
3.260113772364018517e-108
3.272032310830009102e-108
3.698486058316552516e-108
6.444492245845470579e-108
7.165967305526314190e-108
8.483747471054357756e-108
1.103930952284547428e-107
1.409195423961146495e-107
1.669992931228380690e-107
1.956278496218286103e-107
2.104982886294310292e-107
2.398309757947891447e-107
2.816946174127678449e-107
3.076722203401667481e-107
3.895750187043964291e-107
4.034512503813126677e-107
5.082698565638912104e-107
5.581702332444885441e-107
5.988359118846286244e-107
6.723938021000137464e-107
7.428719347949945659e-107
8.418867803232031200e-107
9.295672846545445236e-107
1.045497761445822843e-106
1.126356275964741507e-106
1.198704804944310082e-106
2.319704713055720974e-98
5.406464976167597199e-98
8.880553176164472028e-98
1.180400345525174658e-97
1.378642201477246240e-97
1.796359086200123528e-97
2.079463937019505815e-97
2.372598189165360213e-97
2.949339010692331241e-97
3.294033042765407761e-97
8.216326269267703880e-97
1.708496790746614943e-96
3.567016259662612052e-95
4.957576833874748009e-95
9.773890195154993416e-95
1.122833514683336703e-94
1.764564577186428537e-94
2.143366401268573256e-94
2.839690950757084904e-94
3.309072969645484751e-94
3.709124246596576149e-94
8.127216889651088737e-94
9.674610749008018086e-94
1.055718048335325348e-93
1.429173143013777526e-93
1.753827008793724050e-93
2.033675314825690679e-93
2.275226825038762649e-93
4.797394823318217561e-93
5.564060763547355983e-93
7.159906965167917948e-93
1.018321800850920554e-92
1.198861552367437848e-92
1.374140348875160288e-92
1.757675421692436639e-92
1.944691018378109642e-92
2.193853285102311264e-92
2.432126269293493899e-92
2.898900397367742574e-92
3.551027117910940575e-92
4.049611826724868388e-92
4.405614859253106628e-92
4.853577155928826979e-92
5.353862409526901126e-92
5.808941368972857632e-92
6.334680236187749371e-92
7.493664290040787846e-92
7.969570447151121221e-92
9.064280030487742770e-92
1.050656172875055319e-91
1.328409328084000889e-91
1.438852266357598819e-91
1.540278988409687476e-91
1.683758472971984966e-91
1.843041961805834428e-91
1.953038849420013711e-91
2.107618874183133786e-91
2.260226042172542182e-91
2.473366758782372334e-91
2.632976663903672584e-91
2.666494368885569346e-91
3.098109066204143630e-91
3.163663842433517365e-91
3.446561515793417595e-91
3.794337269047188204e-91
3.822400787597294832e-91
4.072825456873801205e-91
4.384380947298823343e-91
4.846940153124986795e-91
5.164194031994139054e-91
5.338721389634627725e-91
5.546524888072562110e-91
6.460313541071660995e-91
6.637606878724836084e-91
8.073662922779391496e-91
9.293454904810793860e-91
1.017096335812197076e-90
1.126594622543791795e-90
1.356344056927356326e-90
1.425259247372346428e-90
3.582015209956285422e-82
4.419374773151667193e-81
6.752930675431887186e-81
7.836916193225386718e-81
1.003515736955639827e-80
1.244197079590663698e-80
1.709959798393130219e-80
1.962288702480043541e-80
2.643952703851906900e-80
3.097470209688797130e-80
3.802750959992521256e-80
6.434988882657079357e-80
9.223686753490379061e-80
1.363921537068090165e-79
1.424248756654263966e-78
1.662781810185350775e-78
4.264932529609523751e-78
5.780867337822469683e-78
9.425712347921973165e-78
1.026442435026817262e-77
1.232169393906718235e-77
1.572376521733999914e-77
2.015904370164591907e-77
2.565367238299207161e-77
3.296984723744006707e-77
3.848066371079376080e-77
4.270582341034957255e-77
4.441462073598680724e-77
5.920078428047858186e-77
6.109798764992662529e-77
8.894267909388945979e-77
1.040732674371446810e-76
1.264986870266528030e-76
1.338013594226448204e-76
1.545080428919297088e-76
1.673754584811803112e-76
1.914747523991588352e-76
2.150980769178700240e-76
2.561537318031972761e-76
2.674287702246936088e-76
2.983634429833091861e-76
3.067582267368444068e-76
3.486775158441657892e-76
3.771906221764143060e-76
4.045907173004355346e-76
4.257767204927524123e-76
4.475766456459221069e-76
4.773554098653419571e-76
5.101889442610427892e-76
5.906044362964038214e-76
6.084450864471168693e-76
6.460363918849281362e-76
7.335509887338147830e-76
7.908821000553213556e-76
8.282032547812743120e-76
9.805705022949540977e-76
1.040762771783647715e-75
1.065040174065582080e-75
1.173189741309532648e-75
1.218798121805510511e-75
1.261221035377923837e-75
1.348466426023466432e-75
1.460499559873270603e-75
1.484213983543164273e-75
1.544685439147045881e-75
1.618493376300831216e-75
1.749976423143539138e-75
1.938464464456375467e-75
1.970065134972029146e-75
2.117541829934673535e-75
2.277835272397241547e-75
2.401100013315872559e-75
2.418718618091855573e-75
2.565242184322860080e-75
2.592401981223003009e-75
2.717232532662631052e-75
3.275579426153541462e-75
3.300913929271003321e-75
3.544341864885384803e-75
3.631401516802748269e-75
4.037191761888510470e-75
4.143143784129029075e-75
4.545705231137552009e-75
4.606217724566946117e-75
4.705959319267486558e-75
4.979755948987756573e-75
5.428455028437003571e-75
5.609355020019390562e-75
6.183760588075755282e-75
6.528285407569980671e-75
6.925091582438183320e-75
7.510828027433767094e-75
8.253999246746929371e-75
8.558212172577471015e-75
1.182996774960570278e-74
1.481774580299301035e-65
2.304551320299751734e-64
2.907149716437905322e-64
5.276666540949883244e-64
6.639649299263934403e-64
8.415184357646212952e-64
1.109862593646911734e-63
1.175255502701665092e-63
1.453762772620916484e-63
1.725787007417699749e-63
2.505421360396322043e-63
3.853363523618797192e-63
5.705475001336031511e-63
7.351998617912227659e-63
2.687871643010462726e-62
4.278328800912100188e-62
9.489519550694696628e-62
1.173697151716464303e-61
1.654696162443766967e-61
2.186643302565732713e-61
2.569271213373571407e-61
3.526981835046874140e-61
4.005021124719293941e-61
4.333839399944702285e-61
4.504181487753438370e-61
5.003654357655952339e-61
5.958292568977245037e-61
6.729513846301500070e-61
7.553384812241241919e-61
7.768380719018597576e-61
8.472393794209339972e-61
9.189809046710516816e-61
1.016740659753635768e-60
1.050309748210211136e-60
1.315556245405737701e-60
1.515826325584733509e-60
1.555495255478737861e-60
1.596359138187817674e-60
1.782018647735380975e-60
1.904155160285474406e-60
2.309640221078816481e-60
2.419384765781089277e-60
2.559393269636550168e-60
2.786189852508385650e-60
2.988915434994161583e-60
3.077242329274061391e-60
3.202427438887783293e-60
3.603530927135257455e-60
3.841585117861340350e-60
4.191763045895129000e-60
4.315716093009733301e-60
4.451048650880978134e-60
4.596818932990423860e-60
4.821615016381546657e-60
4.979386123206393951e-60
5.219432184137083456e-60
5.486146393369068541e-60
5.712369457920973974e-60
5.993110207676977714e-60
6.280630816166049184e-60
6.547932315448943796e-60
7.016449613505473041e-60
7.480122581013315407e-60
7.668063576915611408e-60
7.881179711721242713e-60
8.045207662610626933e-60
8.300281481805007886e-60
8.915296552691569085e-60
9.331751159813016640e-60
9.477754197811113336e-60
1.006599389376601148e-59
1.039075777341983936e-59
1.091778764978726943e-59
1.144750942216037941e-59
1.180828971359065950e-59
1.257274291998014756e-59
1.350127448969585403e-59
1.464531824589656388e-59
1.482525143253596931e-59
1.610734440971967128e-59
1.656392228471264622e-59
1.682880944274812440e-59
1.773678135466914395e-59
1.861240393490412056e-59
1.994328197701880436e-59
2.060525049909385276e-59
2.126088722725231341e-59
2.166251399243893178e-59
2.279221318928264919e-59
2.311863418061696920e-59
2.506944326645114969e-59
2.569340899512049264e-59
2.798526977268503054e-59
2.861771027245452795e-59
3.023778673471266361e-59
3.210277682079062965e-59
3.337850731587520722e-59
3.438005169281571108e-59
3.555701186569492739e-59
3.690443822028622898e-59
3.855708576628388376e-59
4.111399090599153401e-59
4.420477562246140789e-59
4.984758510999566182e-59
5.243906244325171466e-59
5.624359495750361153e-59
6.793295767793778240e-59
5.411790680929715672e-48
6.845399247361168141e-48
1.016496358255957372e-47
1.165455143429945765e-47
1.311413786172131985e-47
1.653742638854902589e-47
1.846364629840161862e-47
2.128745344507462299e-47
2.762067851334824785e-47
3.350101146164835610e-47
3.467345850274872233e-47
3.740231077531553733e-47
4.459514660432737377e-47
5.508266054916458345e-47
1.215924694861388634e-46
2.833938092263890802e-46
3.274180365223961226e-46
7.556962702989157774e-46
1.169267161179833686e-45
1.582732560068282046e-45
1.736953203643401022e-45
1.967653593503705955e-45
3.140861902793619037e-45
3.384895727971446249e-45
3.851944653653902037e-45
4.263688092017776166e-45
5.034738707245716086e-45
5.356258678532161934e-45
5.961097815924380240e-45
6.314151043440843623e-45
6.581941715599938277e-45
7.463817328110269006e-45
7.594109430205485574e-45
8.168864267483555572e-45
8.264972733727898743e-45
9.071593958746343167e-45
9.500921902142225726e-45
9.927581134765617029e-45
1.045526398987295885e-44
1.135390487393795815e-44
1.180780178894125564e-44
1.207105773223676907e-44
1.288493884117223510e-44
1.373902814509598686e-44
1.417802168603085127e-44
1.481347128174668506e-44
1.568016348498313239e-44
1.576756188626159305e-44
1.622871691361911905e-44
1.716426044976220842e-44
1.753255387230661087e-44
1.885896505955780299e-44
1.932589758455999593e-44
2.011960875783592873e-44
2.156616409460734456e-44
2.197492065883750602e-44
2.296630974539087900e-44
2.388521383350960473e-44
2.462759930971909659e-44
2.573369002154258570e-44
2.775435448747247662e-44
2.866107238750418244e-44
2.950716389396351083e-44
3.076799583043054788e-44
3.147264754039160600e-44
3.231625738805136634e-44
3.369609682753761140e-44
3.595793055514312888e-44
3.616743731908188082e-44
3.770161143931961652e-44
3.894745773965645883e-44
4.036099356783125309e-44
4.125174885614648513e-44
4.384964810008665123e-44
4.678952926374503019e-44
4.798151802203042834e-44
4.934641546782844246e-44
5.306812069794285659e-44
5.403829411438919130e-44
5.525575799111672535e-44
5.770516774399581189e-44
5.920409604606192947e-44
6.036112794246144243e-44
6.252177496481452914e-44
6.378160189993855006e-44
6.789073470933335866e-44
6.972033565110728006e-44
7.074077561365164059e-44
7.450549852529613046e-44
7.633135099647174348e-44
7.943956040748299463e-44
8.068252402208732005e-44
8.215501056420509214e-44
8.507079032300420200e-44
8.975682512094070948e-44
9.355143942966930150e-44
9.521611365702984905e-44
9.754326207036612525e-44
9.914760589701686236e-44
1.029617443053298983e-43
1.077616105448280636e-43
1.154759983773131849e-43
1.179295597074410660e-43
1.201096799130391619e-43
1.209381014929785804e-43
1.288746841236287552e-43
1.302411199169485843e-43
1.330257540081238224e-43
1.368498447121386623e-43
1.399870642376594276e-43
1.458733213775996882e-43
1.472324295077106038e-43
1.544396976050850783e-43
1.621473961174773912e-43
1.663341531842156423e-43
1.697166404905445132e-43
1.758496030426578057e-43
1.765680181348198539e-43
1.868054351610886281e-43
1.901911344237628079e-43
1.916921654542700075e-43
1.982460416235651180e-43
2.043604483137952512e-43
2.122489642218181140e-43
2.178002805232243972e-43
2.211891199677632630e-43
2.345207524262811054e-43
2.555049816948938041e-43
2.600778063164695410e-43
2.692823172221004648e-43
2.847657794307395913e-43
3.139113664535087009e-43
3.306154930344509302e-43
3.608875078814573718e-43
5.208758318012541475e-31
1.763070444631417907e-30
2.058294708512854623e-30
4.267249109630231811e-30
4.599350338550651643e-30
5.165708766165690078e-30
6.461733073093798836e-30
7.515474621565066388e-30
7.825529172036538390e-30
1.105519172501453389e-29
1.199339800036431670e-29
1.266003668808935654e-29
1.347300339076844142e-29
1.520059417939261403e-29
1.808196615936924655e-29
2.070036478058358278e-29
2.090982555905530519e-29
2.268905070894247868e-29
2.373012269683496353e-29
2.580165760947857176e-29
2.721797023866588461e-29
2.920960055827111042e-29
3.164878912761882161e-29
3.208984956352406813e-29
3.408556203315397667e-29
3.637294510083774863e-29
3.793081327642597832e-29
3.904690744759203146e-29
4.127382409687881426e-29
4.343460173656835013e-29
4.408267286781770007e-29
4.727822495372655886e-29
5.143989424980817862e-29
5.338860371212613015e-29
5.639833386918891646e-29
5.765139507909926821e-29
6.067218080053522375e-29
6.254903019974487657e-29
6.450656883383986466e-29
6.647682913940183104e-29
6.908426405023232447e-29
6.995176485126253783e-29
7.145073785159452029e-29
7.691698371194715887e-29
8.061080987256033079e-29
8.342536198563541932e-29
8.574701965378788940e-29
8.799593687217689673e-29
9.176277947251284476e-29
9.380804800962026259e-29
9.564006791222463510e-29
9.565780060766164929e-29
9.908860936998448418e-29
1.048299445747950026e-28
1.075506109421257088e-28
1.100809624728284156e-28
1.104499809312918003e-28
1.142250254105641102e-28
1.193939006450310071e-28
1.222686936137556421e-28
1.284130044077262762e-28
1.304457743279892280e-28
1.325772516669846282e-28
1.354401197005771394e-28
1.403942158636615431e-28
1.457800565340514649e-28
1.489219251108575480e-28
1.504037775772652579e-28
1.591946232801894170e-28
1.631923954829781262e-28
1.643402202980069570e-28
1.695852212954616467e-28
1.716310956578610772e-28
1.807013314595074094e-28
1.846669079186632643e-28
1.864576029896306553e-28
1.890209123669923575e-28
1.951119449379498976e-28
1.994739958944424186e-28
2.021669957687175631e-28
2.099497756535132441e-28
2.122441906100364620e-28
2.186805372103882932e-28
2.264897386541746498e-28
2.318003096833446629e-28
2.435267192361959961e-28
2.449187041859796630e-28
2.541371482694679748e-28
2.601997144178640469e-28
2.724602188273737480e-28
2.762650348320663943e-28
2.846875660376930059e-28
2.978053104065772309e-28
3.014907609999732452e-28
3.018439668618274487e-28
3.085521670095938056e-28
3.247301694593237627e-28
3.274485592428162147e-28
3.391560751939430745e-28
3.398331706879815387e-28
3.513953517496662936e-28
3.528678026791483086e-28
3.664463494646948294e-28
3.791413092269327603e-28
3.903889097171955236e-28
3.941282397015083117e-28
4.038473625147440350e-28
4.194861360106979394e-28
4.200186390523530877e-28
4.353441594225498183e-28
4.443039789456603443e-28
4.649088292581980747e-28
4.681670347343290486e-28
4.739686386184811685e-28
4.992239131116009552e-28
5.007751664938676328e-28
5.360984874644574977e-28
5.566522932306559871e-28
5.605381501250109699e-28
5.702892964529671365e-28
5.783494083874602198e-28
5.896181013351409976e-28
6.118331459458680989e-28
6.171403338674169384e-28
6.482451143044058622e-28
6.612668191618744723e-28
6.728741764336268791e-28
6.818208653737585326e-28
7.057519627456817722e-28
7.151442167145825406e-28
7.433474930532288044e-28
7.631235084090872454e-28
7.812151057804346107e-28
7.938763034233491654e-28
8.019630936956523772e-28
8.181522362224104494e-28
8.465433821719980575e-28
8.939552150475111973e-28
9.149717095715686782e-28
9.291921466587452619e-28
9.652263527925983956e-28
1.004720555925186264e-27
1.033348628105269709e-27
1.100529909243857429e-27
1.112704437914248092e-27
1.144177001605122649e-27
1.184522751503077230e-27
1.220608575716334627e-27
1.240361668189954959e-27
1.315744723855294524e-27
1.354126320275730960e-27
1.431964936865889938e-14
2.472066225161083508e-14
3.195069411296332933e-14
3.555726238618320481e-14
4.032073310051643506e-14
5.847431075971892811e-14
6.347080849026098466e-14
6.929363252774794862e-14
7.575760773626390626e-14
7.721425645268324605e-14
8.377948730746016115e-14
8.872555025444459599e-14
9.022418122728985189e-14
9.599594673526157328e-14
9.944040054202248545e-14
1.047118302604511635e-13
1.085150329522899630e-13
1.161794537703325260e-13
1.267008721363570433e-13
1.367454117456386456e-13
1.414145562862492618e-13
1.471328053423267515e-13
1.581864475308751369e-13
1.595371740722561613e-13
1.698561150522201879e-13
1.724979615645288863e-13
1.830211788079264885e-13
1.929891731581728818e-13
1.946995104577530806e-13
1.975478740845314749e-13
2.023362711732424328e-13
2.068475229782474016e-13
2.170615896329322317e-13
2.201568584501925341e-13
2.284328660517094345e-13
2.363226500914535527e-13
2.424588577837180687e-13
2.453092955157028335e-13
2.525907862927218052e-13
2.653137302090785632e-13
2.665322653967043321e-13
2.733806046057848024e-13
2.882530204421507012e-13
2.937140574125732568e-13
2.970081946222311901e-13
2.990022843732246658e-13
3.139392183425833839e-13
3.224563003428629873e-13
3.293225841404969033e-13
3.374751672745801758e-13
3.457170694742108024e-13
3.465211425755394168e-13
3.546288850597183781e-13
3.632812182670856977e-13
3.708803268600255851e-13
3.800692257197418185e-13
3.914210496858206197e-13
4.017750702963107186e-13
4.147610703082533319e-13
4.182282988556535355e-13
4.224361714274354380e-13
4.287556176531771657e-13
4.324496561728926139e-13
4.419817514642951752e-13
4.506602878243527800e-13
4.605519844019257043e-13
4.748169060151577712e-13
4.853681620765289953e-13
4.880908487938259499e-13
4.969495276644643143e-13
5.019333054944881990e-13
5.161553793697055314e-13
5.317577667475205133e-13
5.335447094767312588e-13
5.498634316644113308e-13
5.540528993353920886e-13
5.662205413759757844e-13
5.757293460328992768e-13
5.801835807294969076e-13
5.924026168537993934e-13
6.033250346065677344e-13
6.079387889783422388e-13
6.206823005695044124e-13
6.398127750023036894e-13
6.609509102015655239e-13
6.862886490616459144e-13
6.940701559100965011e-13
6.979893360717842784e-13
7.150951110602453506e-13
7.251899601053222658e-13
7.333189306676925545e-13
7.569055075376773545e-13
7.659928904627105395e-13
7.870488571651854907e-13
8.118977129669003359e-13
8.134849222568231144e-13
8.228577338539038753e-13
8.655626190403701789e-13
8.767299512261285625e-13
9.088267863262650816e-13
9.152464549336623525e-13
9.196991519756048970e-13
9.336620254368689375e-13
9.651850452270545928e-13
9.831146365130156960e-13
1.021547478765564024e-12
1.037344023770588882e-12
1.049680034739954819e-12
1.076538384274807699e-12
1.092606077817502861e-12
1.105391449805660647e-12
1.141440680920455183e-12
1.162867970515544428e-12
1.186433707690771057e-12
1.214048399699724902e-12
1.259260747080719127e-12
1.270793738247933254e-12
1.320125020907222517e-12
1.339062301777988241e-12
1.360613810294567431e-12
1.370543311553029890e-12
1.392078944518791534e-12
1.415138892082760055e-12
1.430450455383068562e-12
1.462329909816598466e-12
1.487939637666966499e-12
1.521337040098823532e-12
1.542359605412876739e-12
1.574777974888852980e-12
1.610963860005389922e-12
1.629396859781233335e-12
1.663043001323052030e-12
1.681802377761054286e-12
1.748033057428553771e-12
1.751404071733755495e-12
1.820611890544666177e-12
1.828170962678379424e-12
1.845435356808256244e-12
1.897244456514901006e-12
1.918043388804113355e-12
1.929596287299491960e-12
1.953050715535140592e-12
1.999150120795014119e-12
2.009806317717652737e-12
2.098377596921082318e-12
2.127695400805557273e-12
2.155413161244313788e-12
2.179650976690374747e-12
2.282808905982520585e-12
2.313859100410112637e-12
2.327361286695827597e-12
2.398353004614450361e-12
2.437386939103882434e-12
2.492648491929876329e-12
2.496701303128092940e-12
2.530597489927590017e-12
2.552419726485549319e-12
2.593471021011589178e-12
2.699021057430214622e-12
2.707699120963172579e-12
2.810470094646713557e-12
2.856635330808660535e-12
2.896259286503278879e-12
2.987941743176155048e-12
3.009311192035793298e-12
3.099639543035984649e-12
3.122034736777709448e-12
3.185646055685918365e-12
3.201842193844402665e-12
3.342999859503182917e-12
3.491935331821861394e-12
3.577975135970175993e-12
3.735327575537381249e-12
4.085004146013547263e-12
4.330272261459357897e-12
4.747744794342844004e-12
1.112631099579130610e-11
1.514383733645150087e+01
1.564238379684203295e+01
1.728382305313813916e+01
2.340343702618856270e+01
3.195231209437462994e+01
5.865408791803879751e+01
6.081005021338707195e+01
6.264957049560692326e+01
6.968902483081907917e+01
9.636839193853289487e+01
1.178650324030754035e+02
1.386997087894627896e+02
1.404610881887635685e+02
1.600475627481630738e+02
2.164481750538872689e+02
2.262886280190020045e+02
2.365034823235365877e+02
2.516184832413822221e+02
2.646284282584027210e+02
2.939247825789948934e+02
3.663712923665214589e+02
3.822255854042302872e+02
3.910222324992827794e+02
4.351969142926956806e+02
4.664759555111258464e+02
5.170867457319951654e+02
5.327188674243992637e+02
5.590288057673311641e+02
5.749968995207484568e+02
6.795393661830918290e+02
6.801993745097524879e+02
7.381788504843860892e+02
7.442939023368085145e+02
8.046131700348570348e+02
8.677410840955625417e+02
9.197953384192949216e+02
9.224875147264083353e+02
9.867383393963307299e+02
1.010704484536568316e+03
1.095598814039268746e+03
1.150310977543211948e+03
1.188073288637830728e+03
1.201559612692034534e+03
1.297209442872798490e+03
1.379676795617108382e+03
1.403524030839184661e+03
1.415274270459849959e+03
1.505676306986754525e+03
1.507442004635819330e+03
1.666624186908912861e+03
1.703643541220589896e+03
1.718566941315991699e+03
1.764859675744037304e+03
1.844420139818452753e+03
1.930686567993223889e+03
1.983506383487841958e+03
2.016189273083508169e+03
2.125543203652690408e+03
2.138525742802931745e+03
2.245180243994991542e+03
2.300969835619995138e+03
2.354700230974141959e+03
2.379954198057077065e+03
2.534238512129382343e+03
2.566391081241766187e+03
2.634075029990923213e+03
2.668411920391879448e+03
2.770341053410427321e+03
2.789321287518604549e+03
2.961660080855775959e+03
2.983278702676765079e+03
2.996005895686510030e+03
3.108672961813960683e+03
3.193392581583360879e+03
3.250468443191895403e+03
3.357471919951869040e+03
3.366608521066509184e+03
3.469618779647373231e+03
3.547325485366881821e+03
3.618747412694949617e+03
3.683766349838838323e+03
3.762223498880894113e+03
3.826246531554379089e+03
3.947807182398790246e+03
3.958262276620895591e+03
4.090065032761767725e+03
4.093618257909612566e+03
4.196734018024458237e+03
4.286378480348350422e+03
4.361820003502503823e+03
4.407861942193396317e+03
4.508302931480122425e+03
4.586030622658107859e+03
4.665892816333536757e+03
4.700552449506893936e+03
4.805519171918062966e+03
4.843822090068687430e+03
4.939991915769071966e+03
5.041762996547808143e+03
5.101780373462778698e+03
5.122784015982444544e+03
5.260892270982159971e+03
5.314599078352968718e+03
5.381252137845121979e+03
5.430963326083215179e+03
5.513104041231722476e+03
5.582264592144531889e+03
5.666640880431974438e+03
5.786341900830455415e+03
5.806647728268762876e+03
5.827462112105933556e+03
5.963727380553697003e+03
6.002175834225909057e+03
6.059731861701602611e+03
6.167309461467616529e+03
6.182327927421322784e+03
6.290993784606916961e+03
6.389979332710837298e+03
6.416257631049462361e+03
6.438466994860284103e+03
6.525288160743404660e+03
6.565677514361291287e+03
6.698595153574830874e+03
6.750513231989300039e+03
6.790138749064974945e+03
6.840027400919821957e+03
6.866434956649756714e+03
6.943738680657809709e+03
7.052721522932182779e+03
7.084281636931656976e+03
7.129971873543837319e+03
7.187488023740917015e+03
7.204911590235249605e+03
7.277240301586678470e+03
7.372468035308774233e+03
7.390110904067131742e+03
7.441845683062700118e+03
7.482504903945856313e+03
7.495119569139546002e+03
7.537227812393806744e+03
7.660616003148064010e+03
7.663611068537596111e+03
7.668152927200219892e+03
7.678963594215432749e+03
7.750877605105008115e+03
7.766978489198044372e+03
7.925436344988103883e+03
7.940957864351432363e+03
7.996730254796814734e+03
8.025385951915777696e+03
8.165425155760798589e+03
8.187597922313930212e+03
8.223930386381340213e+03
8.266531481727835853e+03
8.382692838878154362e+03
8.407832817728607552e+03
8.428764032318649697e+03
8.483580846059354371e+03
8.574729215385012139e+03
8.600565034343546358e+03
8.609340093051067015e+03
8.673084056003104706e+03
8.739850081700822557e+03
8.764313063002338822e+03
8.765040872687253795e+03
8.832138350167781027e+03
8.876717361318947951e+03
8.892590007988139405e+03
8.900621706489919234e+03
8.958364018281312383e+03
8.984264919136143362e+03
8.993285479245418173e+03
9.006719099266554622e+03
9.049891538887175557e+03
9.061670410920425638e+03
9.065708267206382516e+03
9.082763852699667041e+03
9.105362519881491608e+03
9.108348016960928362e+03
9.109361735063857850e+03
9.137217833849863382e+03
9.142590790744199694e+03
1.122158649090413746e+04
1.122158649111673367e+04


==> fig/ncg/eigcgH3.txt <==
-2.977559259267814037e-12
-2.616640440706574021e-12
-2.466164332895611550e-12
-2.117850893325492988e-12
-1.910266035941648910e-12
-1.856575519591538527e-12
-1.832951911839590463e-12
-1.688626371108036431e-12
-1.619200303832099757e-12
-1.548823893963022317e-12
-1.513334572411253041e-12
-1.465909244518902072e-12
-1.458235393809576412e-12
-1.405181301358785136e-12
-1.377601662306736658e-12
-1.273498171309748704e-12
-1.187529137074899440e-12
-1.170942008926807963e-12
-1.056282067345527091e-12
-1.026259591574245266e-12
-9.942213318841138500e-13
-9.593226428261859785e-13
-9.418662889834407719e-13
-9.201580980171785033e-13
-8.422577944340237662e-13
-8.193909088963369995e-13
-7.982716763596308234e-13
-7.527139589696360556e-13
-7.390340099333764227e-13
-6.962604215563549678e-13
-6.911108965822560994e-13
-6.458437542132647928e-13
-6.353849373042789772e-13
-5.808638901367086151e-13
-5.589692356553693154e-13
-5.402657620415637783e-13
-5.356611267999793489e-13
-4.908246486040148604e-13
-4.723460715147795605e-13
-4.692869234048259657e-13
-4.358663204513647487e-13
-4.229136964028723531e-13
-4.103072743387118504e-13
-3.766443694872935815e-13
-3.685398650576325931e-13
-3.620285051241054238e-13
-3.463535046394575752e-13
-3.305663523833438135e-13
-3.236571722403897583e-13
-3.047450840200057554e-13
-2.911126419491136248e-13
-2.875755141740563500e-13
-2.732895375796852259e-13
-2.585474432260163548e-13
-2.527459697742950199e-13
-2.475145411889095500e-13
-2.332771902356585817e-13
-2.112302376336608158e-13
-2.042538687890371036e-13
-2.010094855936120800e-13
-1.783195987824162783e-13
-1.731065721784153635e-13
-1.660312900423100388e-13
-1.575922068216045975e-13
-1.542217981483523641e-13
-1.444732952563536753e-13
-1.375961363330891873e-13
-1.207445645186930691e-13
-1.160159097315085137e-13
-1.114057346822317757e-13
-9.910899175629316006e-14
-9.661230510799038744e-14
-8.866193420006695522e-14
-8.334256138994109031e-14
-7.570919193297231306e-14
-6.538886522664511059e-14
-6.157377115997560768e-14
-5.249287600215526134e-14
-4.915213857374714202e-14
-3.857167719776170595e-14
-3.016839789585456797e-14
-2.736772851017150286e-14
-2.601927913677189242e-14
-2.429971394830702942e-14
-1.216191735084579685e-14
-7.934201801788194532e-15
-4.148390270882581029e-15
-2.051524820844153521e-15
-8.785934938504582774e-28
-7.409265187855414930e-28
-6.419800782111491355e-28
-5.514929833244233931e-28
-5.225820732754605889e-28
-4.670888124479993382e-28
-4.534318477517888624e-28
-4.364090340476456067e-28
-4.088391004814368586e-28
-3.859512873309418777e-28
-3.774743151947343456e-28
-3.499668055313741769e-28
-3.320233789244798183e-28
-3.176382069133689860e-28
-3.004031346128088766e-28
-2.853766827012116570e-28
-2.770036782249303397e-28
-2.627446236277363893e-28
-2.490534878895705437e-28
-2.395143233142746191e-28
-2.262999333932549431e-28
-2.198190518013568007e-28
-2.115738756945370488e-28
-2.074315884228131164e-28
-1.978592280563038436e-28
-1.880390496217391080e-28
-1.866148723925382805e-28
-1.763919831852032146e-28
-1.572893515534994469e-28
-1.543358346014786539e-28
-1.494780893019092539e-28
-1.442836260088164238e-28
-1.424803695595926031e-28
-1.285534736341037608e-28
-1.278734819950935019e-28
-1.205794720419781616e-28
-1.151915233097353517e-28
-1.128468184133195694e-28
-1.043942745162678479e-28
-1.006690616474949137e-28
-9.667791738906276749e-29
-9.259365013437927477e-29
-8.738074955803464591e-29
-8.435869776893396003e-29
-7.906217929649540979e-29
-7.867350136746964053e-29
-7.064336577422848752e-29
-6.413412982414060568e-29
-6.266272863358165553e-29
-6.093111047043811404e-29
-5.533596850277169848e-29
-5.420039627130907751e-29
-5.222265918756296838e-29
-4.976892861542311541e-29
-4.568762805678256408e-29
-4.480557675007454583e-29
-4.364416777436001803e-29
-4.113489568748832836e-29
-3.687992248818688600e-29
-3.527559012859927931e-29
-3.408370904604019413e-29
-3.105435170212531377e-29
-2.880683853575967506e-29
-2.647585316576596422e-29
-2.423350436200442365e-29
-2.048243918581753479e-29
-1.972683574111286451e-29
-1.797425843142818595e-29
-1.445905403575333435e-29
-1.343881349786616353e-29
-1.258716981804189114e-29
-1.055456271949793292e-29
-9.067215547839704330e-30
-8.517005346713241641e-30
-7.510171238033238596e-30
-5.843976596889775862e-30
-4.685328571301242643e-30
-3.802474013743619981e-30
-2.351355097664395547e-30
-1.978679993821782832e-30
-1.722780249769421424e-30
-1.264359962488969358e-30
-1.204909716856116016e-30
-8.253826460353135505e-31
-6.570362891980363170e-31
-4.661565366870014787e-31
-1.736182146092871863e-31
-1.242650416602376417e-31
-1.909219771718199090e-43
-1.596118078153088408e-43
-1.266899576646522888e-43
-1.178006875886573456e-43
-1.124393773434447898e-43
-1.067309524266034847e-43
-9.091723748788831812e-44
-8.203455691349135269e-44
-7.895776125369666564e-44
-7.621311385652844289e-44
-7.167552786167295401e-44
-6.559013942741471352e-44
-6.392619137354498907e-44
-6.282145370434080431e-44
-5.891828287042272159e-44
-5.556010016966649546e-44
-5.482534918431852604e-44
-5.293114090855807334e-44
-4.872917652650313701e-44
-4.667821516987425322e-44
-4.373815417079711842e-44
-4.128260900449008582e-44
-3.985052743446090254e-44
-3.770681750873597025e-44
-3.631905264486127665e-44
-3.335259236320377944e-44
-3.041120539273732543e-44
-2.960525816691826983e-44
-2.797189107260692387e-44
-2.635876925842498946e-44
-2.544928636782235664e-44
-2.467607494252436316e-44
-2.146165859374822986e-44
-2.116243351275920350e-44
-1.841509519348354256e-44
-1.759807832524859735e-44
-1.688897335657690617e-44
-1.643010152513490898e-44
-1.507299867312919248e-44
-1.404497808041119428e-44
-1.384995419899519695e-44
-1.363380256211915393e-44
-1.247208096606688112e-44
-1.217760836248679284e-44
-1.055245263024786996e-44
-9.463412340557324082e-45
-9.190441402420506169e-45
-8.630089815563189604e-45
-7.574323898157673941e-45
-7.027230152755285521e-45
-6.609148329895848090e-45
-5.950476056427495077e-45
-5.181116080245753593e-45
-4.803329877639798583e-45
-4.314249734757899149e-45
-3.662717364071317500e-45
-3.338316713990526093e-45
-2.615695482950838213e-45
-1.919824910601975590e-45
-1.658616002956357964e-45
-1.478307339620984961e-45
-1.271892686137469350e-45
-1.084293425612319094e-45
-9.995429520318653900e-46
-8.412395124923256823e-46
-7.356638205515591579e-46
-5.488781608835709218e-46
-4.803524670952451681e-46
-3.745695550750335915e-46
-2.986816158877458741e-46
-2.210733209631811245e-46
-1.498035671246919829e-46
-1.151711592208377067e-46
-8.774201660550224421e-47
-3.097443107658149475e-48
-4.961337081944186646e-59
-4.293579743610752463e-59
-3.396834748978364338e-59
-3.034989451548810446e-59
-2.897781368036373637e-59
-2.481361248107918408e-59
-2.081598926859610921e-59
-1.986429517363511703e-59
-1.888395200205909366e-59
-1.773166239118081898e-59
-1.659619784568940129e-59
-1.617662628356001643e-59
-1.527457300135195579e-59
-1.466179148372613292e-59
-1.391911103917507197e-59
-1.286722572757848948e-59
-1.153321140917473659e-59
-1.105742249162928955e-59
-1.024144650610335854e-59
-9.474453117237470001e-60
-8.821841442338112410e-60
-8.456310656031190661e-60
-8.214515925111261629e-60
-7.552224509647635050e-60
-7.272496850692395162e-60
-6.631870513401586677e-60
-6.099840603471908235e-60
-5.900858307901303937e-60
-5.786890385479215583e-60
-5.369908556755706683e-60
-4.489145100688517918e-60
-4.321001490180232658e-60
-4.095780753775267516e-60
-3.665564739916471028e-60
-3.511228085096243333e-60
-3.358328071106264740e-60
-2.923741240062782290e-60
-2.791047685853515035e-60
-2.759551101932796181e-60
-2.651659091243956614e-60
-2.298398852766996964e-60
-1.994468370197885716e-60
-1.985015325488025724e-60
-1.870619695650566964e-60
-1.570482744399168497e-60
-1.491530235699671185e-60
-1.375413592172540070e-60
-1.180093527094706910e-60
-1.108301932399748950e-60
-1.011853981477898916e-60
-9.867227012300245365e-61
-8.077935390257274539e-61
-7.111664525953602509e-61
-6.513230867910077264e-61
-4.702057825043739614e-61
-3.666704505256094629e-61
-2.886235141844102122e-61
-2.348413597447325264e-61
-1.866385569975295958e-61
-1.507589370604450243e-61
-1.383133158726225252e-61
-1.201364477462154542e-61
-1.039841324381676826e-61
-8.552123736819147740e-62
-7.884435299111828026e-62
-6.602663131515101226e-62
-6.260909555374714454e-62
-3.986045275705846367e-62
-3.626765768491778796e-62
-2.856488183776051332e-62
-2.463746429625933433e-62
-1.341812737753433061e-62
-9.046978662337621517e-63
-5.435622588439209803e-63
-9.827180576940092702e-75
-6.748668763255675656e-75
-5.750018549086864433e-75
-5.002593810952374645e-75
-4.335662253024720414e-75
-3.872475301659775346e-75
-3.692419626104933362e-75
-3.036378601787913443e-75
-2.821695641515009781e-75
-2.734275755727788778e-75
-2.662272766653334159e-75
-2.528097234719701706e-75
-2.345159417781874661e-75
-2.110127038331393400e-75
-2.013058828814317087e-75
-1.767583979374883781e-75
-1.673728856454706269e-75
-1.647975974284980653e-75
-1.541930606454039458e-75
-1.500429038890623335e-75
-1.350718752260685587e-75
-1.257351996175757404e-75
-1.151646690427362980e-75
-1.050084237393730465e-75
-9.132138701686380607e-76
-8.866294874484676371e-76
-8.577678453439672292e-76
-7.613521250711541471e-76
-6.776994154338505531e-76
-6.114759288484028275e-76
-6.034708331692301456e-76
-5.633622737214467379e-76
-5.329064604796603399e-76
-5.213074176119960913e-76
-4.628595519526291714e-76
-3.867394860994057367e-76
-3.313251268188731194e-76
-3.209913275800612282e-76
-2.835020502926930799e-76
-2.470425001010506986e-76
-2.342903371222832994e-76
-2.210214828326758104e-76
-1.855919711277108014e-76
-1.473746593291651391e-76
-1.124601885820555430e-76
-1.047088793529504866e-76
-7.298674626221070243e-77
-6.128370487810859681e-77
-5.648346592780354278e-77
-4.640188308795290705e-77
-3.976765476930214249e-77
-3.866204497806944943e-77
-3.454718323279292277e-77
-2.774058037727454649e-77
-1.861465107539426830e-77
-1.627964034024770333e-77
-1.121587972283002568e-77
-8.529541710618688777e-78
-5.340084499986873109e-78
-2.638281634170051630e-78
-1.830570890234756315e-78
-1.059109811783036883e-78
-9.630108481725147103e-79
-6.916383084940481525e-79
-6.351395737217572067e-79
-4.690879802603060676e-79
-4.203145434931378163e-79
-3.574307939126328611e-79
-3.015141791458872935e-79
-2.828345281050290492e-79
-2.176642845224527563e-79
-1.789783457984229108e-79
-1.077836516433150225e-79
-3.255080338157778237e-80
-7.525427986211571415e-91
-6.672154228759088515e-91
-5.652594476201530099e-91
-5.178651257955973268e-91
-4.802065345321703259e-91
-3.770704063514822344e-91
-3.385677305896084486e-91
-3.365730690334041112e-91
-3.056201683292463218e-91
-2.878229258604537443e-91
-2.832880425753857843e-91
-2.521188241870559554e-91
-2.257430640016854385e-91
-1.882809163961096085e-91
-1.834090030543922832e-91
-1.525652397033176876e-91
-1.404234322014854956e-91
-1.366202994350042952e-91
-9.846897963363746395e-92
-9.039792345273407655e-92
-7.683916741309223196e-92
-6.398340320367009150e-92
-6.285747814153589607e-92
-4.927605592463350047e-92
-3.234697547344858129e-92
-3.190883372165503287e-92
-2.497963290774838250e-92
-2.127543038128412740e-92
-1.741155145911715683e-92
-1.347744130469731125e-92
-1.227512017976879421e-92
-1.153981696867732338e-92
-9.000532956446786082e-93
-7.821870087985108129e-93
-7.211964409127794261e-93
-6.991579137389050648e-93
-4.530425345426211366e-93
-3.261721457564373664e-93
-2.950279621103974345e-93
-2.113301737210974229e-93
-1.900941939176676364e-93
-5.969951340250236427e-94
-2.432670556197963453e-94
-1.887926029467932000e-94
-1.808091650577390075e-94
-1.099498989385571298e-94
-1.000750212139393938e-94
-9.478012729734357310e-95
-7.487699793302651452e-95
-6.153052830154264536e-95
-5.811822397593995499e-95
-3.990750920144410233e-95
-3.407880626320111117e-95
-2.342272251765098224e-95
-1.795623903087881210e-95
-1.386577897849382043e-95
-6.089895368300498642e-96
-3.051563704919221821e-97
-1.326202745949626429e-106
-1.160168877577988691e-106
-1.098583880385341333e-106
-1.037268758472605661e-106
-8.795705760323932279e-107
-8.475596326165842403e-107
-7.866100564397977646e-107
-6.222160542423390010e-107
-5.021833951453780621e-107
-4.900193333803823224e-107
-4.243072390634874032e-107
-4.042005624623055696e-107
-3.561536234892869737e-107
-3.065207642821957784e-107
-2.923381577356474307e-107
-2.271422138507967660e-107
-2.196869590732373032e-107
-1.915109955212599852e-107
-1.683792708948591431e-107
-1.469450728652044210e-107
-1.172559610891410348e-107
-1.100770851566189592e-107
-9.799048207484147368e-108
-7.378147073211900286e-108
-6.642360884757363112e-108
-5.783384024851052214e-108
-4.659660546299679245e-108
-3.638792514853444018e-108
-2.510351546518171601e-108
-1.649869784574769491e-108
-1.212011367589398595e-108
-9.665615167927197589e-109
-8.633080615102139338e-109
-8.199005121213312970e-109
-5.838974934050265603e-109
-4.818767989230651984e-109
-4.519763908005265190e-109
-4.314321414455110549e-109
-3.821199333444686892e-109
-3.050908662770297127e-109
-2.306215093691988276e-109
-1.615161140328065540e-109
-1.340854344291276430e-109
-7.931443279299275797e-110
-1.720950169665231912e-110
-9.879528145314332402e-111
-6.914687315306545066e-111
-5.667886991733196459e-111
-5.171215994615993241e-111
-4.108105377237460537e-111
-3.386128944300617126e-111
-2.893232562708590607e-111
-2.463721276822802705e-111
-2.232582142910169369e-111
-1.825035084070844297e-111
-1.313448275838348365e-111
-8.735040212260689045e-112
-6.736598428977174490e-112
-4.905306518079056727e-112
-8.587477832498954227e-113
-1.466604776609802675e-122
-1.345761323176667662e-122
-1.042202810003195164e-122
-9.489411886182060595e-123
-8.726272730708037678e-123
-7.451603677066632268e-123
-7.042000520314711582e-123
-5.359450457892421272e-123
-4.512285627345585476e-123
-3.951710711735250989e-123
-3.263605737560950547e-123
-2.233540677052407105e-123
-1.724415581185397985e-123
-1.506346455057554702e-123
-1.305967143588911148e-123
-1.156522547957445639e-123
-9.431462400027179570e-124
-8.775912167924988639e-124
-7.076602877020757389e-124
-5.655779848503320259e-124
-3.985378768253744289e-124
-3.415623921503778680e-124
-2.503782371450913228e-124
-2.045404915950268883e-124
-1.726917689282641431e-124
-1.108197546506222874e-124
-9.139500718299646089e-125
-5.880490577585975842e-125
-3.569058991822795729e-125
-2.833389648566721895e-125
-1.994131065030160040e-125
-1.852137114234025738e-125
-1.633912267204749975e-125
-1.466748699415997983e-125
-1.145763845817985091e-125
-1.063398350928737844e-125
-8.465327411863522160e-126
-6.233601325322819469e-126
-5.781520077093328418e-126
-4.503702358229732465e-126
-3.435782224749440642e-126
-2.076879087073790034e-126
-6.822110018706649462e-127
-2.676153500570754311e-127
-1.776945722333990928e-127
-1.191768093375785049e-127
-8.816990684314233906e-128
-8.103535890673307692e-128
-5.798665615801326828e-128
-4.994858024692945006e-128
-4.327365854299550554e-128
-3.884549919714591876e-128
-3.211953460930500011e-128
-2.520290005040701929e-128
-2.106930738685678401e-128
-1.872657860005470929e-128
-9.425634953012926227e-129
-5.674635882838283418e-129
-4.601713696139385801e-129
-3.835133116923835421e-139
-3.279543900316600100e-139
-3.158181128198394751e-139
-2.457851362754065630e-139
-2.255286915478753432e-139
-1.759076507373593552e-139
-1.664565197771588370e-139
-1.552424366624844406e-139
-1.099778829436968821e-139
-1.018983211845730482e-139
-7.361498164806139854e-140
-6.593605473553039037e-140
-4.921734383210476400e-140
-2.066496538313345754e-140
-1.358441118542946245e-140
-9.011940030984908750e-141
-8.469998114112984935e-141
-7.221211149587525012e-141
-5.851601602578732376e-141
-5.247713768966654962e-141
-4.179992137947923787e-141
-3.313399925985533823e-141
-3.256921521323372320e-141
-2.339306188335297254e-141
-1.719394311397270579e-141
-1.568797112286490591e-141
-1.419600727344364343e-141
-8.187751100155904692e-142
-6.395259638564310861e-142
-2.867725781867976740e-142
-4.990142342417151838e-143
-3.812514833337497419e-143
-2.618971998570810653e-143
-1.918713891306560030e-143
-1.364129585285871182e-143
-1.179024695220507524e-143
-1.090865043088250906e-143
-1.033612348678648345e-143
-8.753312108474186791e-144
-6.903979469024407727e-144
-5.957125090989846728e-144
-4.517529387295677348e-144
-3.756418882900109335e-144
-3.041781772412146740e-144
-2.092531371070641263e-144
-1.358412900951041496e-144
-2.047783523242691580e-155
-2.044294010885158242e-155
-1.740638533181547028e-155
-1.316876421856745960e-155
-8.335201482956179391e-156
-3.841793029119889079e-156
-1.260359047602387141e-156
-5.179796705262591206e-157
-4.770934743857478406e-157
-3.379571128716136986e-157
-2.232306405920717680e-157
-2.099218974786499234e-157
-1.700054149258995920e-157
-1.569816686723865086e-157
-1.504849602670369462e-157
-1.168144355876411686e-157
-9.894113534957073175e-158
-8.339308683434341138e-158
-7.656882490110102466e-158
-7.500898208600561999e-158
-4.166457030705471940e-158
-3.408296130176506071e-158
-2.763566396681932390e-158
-3.871334546427424719e-159
-7.449055445140016247e-160
-7.324943399648555298e-160
-6.809249399764671157e-160
-4.708380702784995197e-160
-4.077346781763478504e-160
-3.917516434548440934e-160
-3.574638625063536756e-160
-3.251531163280152711e-160
-2.736262550095122051e-160
-2.374855099498086735e-160
-2.363344978555542883e-160
-2.019752036842174443e-160
-1.097496521142308402e-160
-8.397200755108656126e-161
-4.544324012409457486e-161
-3.171841009865130316e-161
-2.437303259434226403e-171
-1.900349153853868331e-171
-1.417374718286777240e-171
-1.152188918594492107e-171
-9.574551364000693174e-172
-9.093956764307763029e-172
-6.406089027387623960e-172
-6.076684189680789742e-172
-3.810289573799830420e-172
-2.768448054321622168e-172
-2.065187532590140202e-172
-1.726896747603737567e-172
-1.399655817533919740e-172
-4.883939742745720788e-173
-2.598886171764940464e-173
-1.693241547509500235e-173
-1.613945532690984031e-173
-1.570785341368709403e-173
-1.250288767189604217e-173
-1.211275509436647397e-173
-1.070009930320504110e-173
-8.596386357749390918e-174
-7.135999078228010409e-174
-5.239384836895732968e-174
-4.968306347478512932e-174
-2.922636538723272047e-174
-2.917782918934194108e-174
-2.262527231853839998e-174
-1.698874345162861375e-174
-8.169689311782643332e-175
-5.968152468882249860e-175
-3.647441084861232603e-175
-8.014146245020816964e-176
-6.785806938943891698e-176
-6.771036984285998601e-176
-6.320483749007760780e-176
-5.578807656922275324e-176
-5.559295449305596113e-176
-5.169316449471150239e-176
-4.518132345290070097e-176
-4.182530955210248260e-176
-3.275555681641896297e-176
-3.258308470758957047e-176
-2.154302278089644015e-176
-2.059042029374336051e-176
-1.447068217205856660e-176
-6.224640695235261255e-177
-2.810185600759721177e-177
-1.221609780291560831e-177
-4.854625414190939353e-188
-4.484866602059365670e-188
-3.160489210167301642e-188
-2.621407499987164188e-188
-2.547002222312979114e-188
-2.271286227427439923e-188
-2.048902538589993617e-188
-1.910614742901842047e-188
-1.756401024780036033e-188
-1.476783618013042003e-188
-1.348940671501249484e-188
-1.268574011673339956e-188
-1.235198703083823602e-188
-1.177291443437766707e-188
-9.986920175651984476e-189
-8.544895357746720887e-189
-8.353919853835688455e-189
-3.225022789337863463e-189
-2.238477608735155649e-189
-5.574653830461263713e-190
-4.462508603517296221e-190
-2.905874670540604141e-190
-2.892281495352665582e-190
-1.663280084492693677e-190
-1.624129669521027979e-190
-1.257309211864311293e-190
-1.212228948854493416e-190
-1.195691531164230353e-190
-1.152568784694762901e-190
-1.320794605921382939e-191
-1.182852280061837383e-191
-6.698565108964401213e-192
-1.933155742789019193e-193
-1.431461610185672147e-193
-1.079508784690730944e-193
-8.958145707603316582e-194
-6.683946128049059358e-194
-5.410430616832430769e-194
-4.208542784781062225e-194
-3.494206455530845600e-194
-3.445965743347970826e-194
-3.425251224634593290e-194
-2.967974073440133053e-194
-1.216991036594136688e-194
-1.162495233417002929e-194
-1.007718197676177576e-194
-3.455917351423542713e-195
-1.889970026875555911e-195
-1.685652098651859726e-195
-2.305749694788400094e-204
-1.550324658071961609e-204
-1.342774873980990550e-204
-1.063022310235156246e-204
-8.324043163607630790e-205
-7.548894475567187813e-205
-6.779974194368478630e-205
-3.089958276239295409e-205
-2.572969013104950303e-205
-1.117727093368169266e-205
-1.046212535528652821e-205
-7.859441268116686723e-206
-6.444103452668982234e-206
-3.530651889394031780e-209
-2.635632349688810082e-209
-1.635587457394361957e-209
-1.310846890148132787e-209
-1.167328996327913742e-209
-1.067328257648923825e-209
-1.027974904523008736e-209
-9.292941585101009778e-210
-9.075992920174831844e-210
-8.281289423685203507e-210
-7.396547985036259161e-210
-5.543809154542821753e-210
-4.508056488405957626e-210
-2.379724182515547825e-210
-2.349195518385787182e-210
-2.320718741959540485e-210
-3.052964858741274259e-220
-3.026207903506132897e-220
-2.831046627248523000e-220
-2.729588607757142334e-220
-2.384339118792417772e-220
-1.725317976563807108e-220
-1.507551281661650098e-220
-1.288031312988544408e-220
-1.267347770738296473e-220
-8.948146796567215751e-221
-7.899212897100755395e-221
-7.589781576714484904e-221
-5.146082896203436395e-221
-4.357245431075119894e-221
-9.980661632400488983e-222
-4.611052295695155138e-225
-3.860638063430233604e-225
-3.821982270432273198e-225
-2.835346250863131378e-225
-2.681457959125827482e-225
-2.582758485621764909e-225
-2.233184309224901396e-225
-2.075801821998225827e-225
-2.069510189229644519e-225
-1.992324617138456228e-225
-1.780058170669559854e-225
-7.605402361193886844e-226
-7.024910258704611437e-226
-5.354174303810336572e-226
-4.651005381199653804e-226
-2.574331040107782393e-226
-2.467949738592153046e-226
-7.643132253036928489e-236
-3.928535484470513703e-236
-3.782142221839623868e-236
-3.435516499070330725e-236
-2.662685850831940174e-236
-2.441437976465383443e-236
-1.956670823490388365e-236
-1.478478111195810046e-236
-9.356041515809970986e-237
-8.249126925759457708e-237
-7.722008792749062086e-237
-6.560308231858406073e-237
-5.692055806953673550e-237
-8.691906556003726242e-238
-8.616511121189736575e-238
-6.004735294770666364e-241
-5.310642467783643946e-241
-5.160912035589815916e-241
-4.684039555705695488e-241
-4.254789198520990668e-241
-2.826176228283341430e-241
-1.303664237657504301e-241
-1.243050318113475712e-241
-1.175308037412921181e-241
-9.767426672234553333e-242
-3.090583794208571271e-242
-5.945485271596466112e-243
-1.695114916850015969e-243
-4.549187025434512093e-252
-3.661874862196360925e-252
-3.241799133710157166e-252
-2.583535667290418793e-252
-2.438398642972699665e-252
-2.424441615103418186e-252
-2.043126098521167440e-252
-2.010399717462199788e-252
-1.914795474689924617e-252
-1.219014690918574176e-252
-1.201683175975073518e-252
-1.135571035984093584e-252
-2.108150276752604568e-253
-6.534930168723309422e-257
-3.518738920548233938e-257
-3.336733130211442240e-257
-3.266935294564053447e-257
-2.564473322840644401e-257
-2.159005507244591136e-257
-2.028807958087764313e-257
-2.026347580252604412e-257
-1.551670529148264360e-257
-6.048596843804817621e-258
-3.893371852708323025e-258
-3.861134053669830458e-258
-3.576807441265236010e-259
-1.964974596614325800e-268
-1.408216691710020231e-268
-1.246749352856958285e-268
-1.028014961989360825e-268
-9.984218128828447513e-269
-9.333262497909334638e-269
-6.601302084370554899e-269
-5.023971623390369311e-269
-4.711166848501744322e-269
-4.346893233282095967e-269
-2.910049987197860701e-269
-2.727445582975276227e-269
-4.647195729278909175e-270
-2.945239180263498459e-270
-3.903998067242087200e-271
-3.478271875847435990e-273
-2.734557969688127203e-273
-2.681314485025337238e-273
-2.350426493683411344e-273
-2.145399735354877328e-273
-1.959963502903744084e-273
-1.583788301494594101e-273
-1.455387656810047378e-273
-3.659958809932435521e-274
-3.622015306964810865e-274
-3.188671855524020958e-274
-2.252550537848753354e-274
-1.751206601315114768e-274
-1.607305316418779156e-274
-1.107604635085807720e-274
-2.293785748556852305e-285
-2.103764794390367942e-285
-2.037049411194345603e-285
-2.000582597428027603e-285
-1.972841398296363025e-285
-1.862651760817729061e-285
-1.148828162871602632e-285
-1.135464943296890929e-285
-9.032677033717060425e-286
-8.530102219269852969e-286
-6.577796366153758290e-286
-2.212160213777285919e-286
-6.426106081817130412e-287
-4.205459831424653469e-287
-7.649835693321384066e-291
-3.292360149541802116e-291
-1.627523078885276133e-291
-1.082596461264632994e-291
-6.083965341392486569e-292
-5.545652201898955624e-292
-4.696362345434388715e-292
-3.981413634743571807e-292
-3.779276594134429215e-292
-3.612187283523165664e-292
-1.236616218470353775e-292
-6.034733536827778346e-293
-4.384876569446493853e-293
-3.616192350909542835e-293
-3.410662711432143284e-293
-4.179433243378332600e-306
-3.473183844688720916e-306
-2.906880973086307467e-306
-1.899641100301228874e-306
-5.568898601494059492e-307
-4.692426695771943658e-307
-4.390439427249788098e-307
-2.587882633102492331e-307
-2.322175307880572605e-307
-2.134881017211131116e-307
-1.899937816497700620e-307
-1.286174220115490143e-307
-1.247336203958735281e-307
-1.176818212631248860e-307
-8.221622999947281970e-308
-4.246128962948097632e-308
-1.472315624606914702e-321
-1.037537856266617743e-321
-7.905050333459944707e-322
-7.114545300113950236e-322
-5.434722104253711986e-322
-3.754898908393473736e-322
-2.371515100037983412e-322
-1.383383808355490324e-322
-1.185757550018991706e-322
-9.881312916824930884e-323
-9.881312916824930884e-323
-5.928787750094958530e-323
-5.928787750094958530e-323
-5.928787750094958530e-323
-4.940656458412465442e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
4.940656458412465442e-323
4.940656458412465442e-323
4.940656458412465442e-323
4.940656458412465442e-323
5.928787750094958530e-323
5.928787750094958530e-323
5.928787750094958530e-323
8.893181625142437795e-323
8.893181625142437795e-323
9.881312916824930884e-323
9.881312916824930884e-323
9.881312916824930884e-323
1.185757550018991706e-322
1.778636325028487559e-322
1.976262583364986177e-322
2.964393875047479265e-322
3.063207004215728574e-322
3.952525166729972353e-322
4.545403941739468206e-322
4.545403941739468206e-322
5.731161491758459912e-322
5.731161491758459912e-322
1.126469672518042121e-321
2.418138945664021168e-307
2.680407883266516979e-307
2.974945608209704788e-307
3.190869297878828567e-307
4.228867853726339721e-307
4.880448889385839761e-307
1.074906047682411469e-306
1.169639639087827620e-306
1.227301225605172238e-306
1.567529101929337745e-306
2.221035465654951468e-306
2.791432297817077355e-306
4.272141808333826656e-306
6.121907664011115723e-293
1.330364176390393116e-292
1.385064742672257121e-292
1.966690224478277912e-292
2.748121461732013684e-292
3.088079195040408374e-292
3.266951708712617007e-292
4.387395055045602377e-292
1.050080299111268194e-291
1.100863545577130214e-291
1.762746352474221431e-291
2.078697896447367739e-291
3.190097578524450676e-291
3.952986277111628246e-291
1.205373103044515502e-290
4.639294994902033204e-287
6.001533178379294618e-287
1.193079420544981486e-286
1.476453536126932115e-286
2.553699832826033168e-286
2.887595178014945597e-286
3.608454008209355372e-286
5.061694274613009962e-286
5.906358255726915007e-286
6.527323057162032690e-286
8.463838495216206395e-286
9.940666934391821084e-286
1.181167083870492859e-285
1.315005708353413357e-285
2.720514559744654521e-285
2.739483695349855936e-285
7.620038094615111707e-275
1.692959435743228385e-274
3.600865530897230839e-274
4.203243770430838338e-274
4.237032632422292590e-274
5.558377610417631526e-274
6.113160972823887515e-274
6.800215613035262719e-274
7.270818860064478341e-274
7.331847287546961305e-274
8.061375430671186942e-274
8.139500227902701225e-274
1.191452753700765281e-273
1.862630474666588917e-273
2.420328967473601774e-273
1.034947277000060829e-269
1.118087547630448804e-269
1.242206308895140260e-269
1.256299247845853342e-269
1.440222625504474104e-269
2.246279067012440391e-269
3.550275517841172717e-269
5.528731140775125539e-269
6.261667622473829507e-269
6.426767408710928648e-269
7.119201382162655382e-269
1.032598250074528571e-268
1.296992004911506216e-268
2.195246377601006580e-268
2.461567939558859495e-268
2.243565064472266074e-258
6.738118275514293524e-258
7.842362357103458057e-258
1.020290440215068846e-257
1.622261749669950695e-257
1.811943246864305613e-257
1.890205709241064985e-257
2.185508316926155111e-257
2.234285083778625406e-257
2.307407152940156104e-257
2.341114404517724038e-257
3.094351299415479607e-257
3.423695083619074332e-257
3.470239132834509837e-257
3.877280630633217066e-257
3.918824341014209941e-257
6.541073091395250541e-257
3.235090983321432462e-254
6.573141765979950875e-254
4.688713760765616581e-253
5.168185415874921280e-253
6.204212854524641094e-253
6.237275657445056347e-253
6.483351125071144097e-253
9.994568690804633706e-253
1.073795584828017372e-252
1.250397097365321606e-252
1.643292835258763821e-252
1.836398471351137975e-252
2.051703109288446267e-252
2.127535997871205448e-252
2.224244773715454731e-252
3.133146165326561099e-252
1.195093228487621940e-242
5.628635707969956455e-242
5.898061747663033790e-242
6.723970881789331713e-242
1.007326865437234234e-241
1.241945577052570825e-241
2.039635535902528358e-241
2.337537771784849047e-241
3.580286790287467924e-241
3.673488602543845390e-241
5.413739183582973227e-241
5.566315427424517082e-241
5.731537572806580780e-241
5.936796443185861819e-241
7.311026763686792642e-241
7.971402244612896228e-241
1.347743992583599188e-240
4.479252235201003581e-237
5.534756877463406741e-237
6.277018353444454082e-237
8.312970119726981312e-237
1.631661489296938440e-236
1.633891760342158010e-236
1.684026905041460037e-236
2.503401813982024854e-236
2.978694085605521108e-236
3.038498739320540255e-236
3.550690883851523685e-236
3.721735233664908120e-236
4.948398825007201958e-236
7.645094971896752564e-228
4.385624150814304933e-226
5.219007831709419829e-226
5.545828042029744589e-226
1.245970753729250373e-225
1.252709651956667220e-225
1.280048149475186853e-225
1.561257935343669414e-225
2.363110181240149033e-225
5.186756414139881424e-225
5.468678022484449276e-225
5.821120724651912999e-225
6.060552991930578435e-225
1.119754387156401010e-221
2.850735780074590323e-221
3.584573140700998584e-221
8.660420937617978920e-221
9.255504450035013527e-221
1.042100162762338552e-220
1.164881090419544816e-220
1.651542879742837240e-220
1.675615636173007275e-220
1.765537344601681742e-220
2.138999595306328916e-220
2.389318285257091336e-220
4.920731983717686207e-220
1.427388818461779637e-210
4.935516881219815524e-210
5.085664263113585896e-210
6.889933737031551517e-210
7.438815753370992168e-210
7.965943274729320120e-210
8.350942057412794890e-210
1.041030374717422026e-209
1.165426512261513874e-209
1.319720163534911222e-209
1.508570831950207691e-209
1.820008884837724663e-209
2.049957508954783259e-209
2.965127796738320625e-209
2.608102290826976040e-206
1.055889833854048127e-205
1.469281418598638108e-205
1.758580974860419425e-205
3.189307691339655903e-205
3.293436854513734540e-205
3.588259321433582116e-205
5.807518155253381021e-205
5.884679488188043872e-205
5.937957820202610654e-205
7.365695113561544175e-205
7.484225663028455518e-205
8.970522774006221401e-205
9.569859992014227753e-205
2.095623908929738187e-204
1.524136431381512924e-194
3.422624478592221872e-194
3.634156352417797681e-194
3.679681782174000754e-194
3.979890369180998535e-194
4.314187611041675292e-194
4.374780664665174586e-194
5.529120905220300425e-194
6.274081688611837221e-194
6.352295675103408349e-194
6.826692194076526020e-194
7.504545957139943828e-194
1.632326076528814936e-193
6.516567637609204118e-193
1.653290018486136703e-191
8.039796691127089829e-191
8.294420917892727083e-191
9.883057846250807382e-191
1.255955993303975977e-190
1.747067051374807070e-190
4.746272888727857823e-190
5.557292418821349765e-190
6.074480740730557615e-190
7.538626181717844842e-190
7.890785815384141528e-190
8.352824880774933635e-190
1.371505444799089696e-189
2.184979928210806717e-189
3.280415139947464600e-189
1.527238388182872146e-188
1.685298373013963459e-188
1.728726083494475113e-188
1.847633334246366306e-188
1.998608254630467378e-188
2.712135311340771835e-188
3.217893218534933904e-188
3.477922906424930222e-188
3.669334623074350823e-188
4.407866203037006634e-188
7.928070682084172300e-188
8.768078181287233523e-188
4.853094355543356302e-178
2.219172301846441677e-177
5.467656697574931778e-177
9.261957203226030835e-177
1.513688682191581265e-176
1.647375152140075527e-176
2.275346747870909315e-176
2.452469215843888447e-176
2.601834037848352274e-176
3.230157155770222984e-176
3.461844071200981150e-176
2.512341914799486188e-175
2.202129602551764409e-174
1.182718372059279339e-173
1.251001850126090527e-173
1.640400220949469300e-173
1.732855843179386974e-173
2.151340539139160714e-173
3.170829295794562360e-173
3.220542854425201078e-173
3.479985358224347379e-173
4.742030538178754650e-173
7.877179023896004450e-173
1.063057186494413737e-172
1.465269676145669420e-172
1.668565005666223825e-172
1.924132840897284275e-172
2.539432918596880677e-172
2.831390506160083895e-172
3.779832672762271310e-172
4.824602235675274356e-172
4.857792897178992932e-172
5.122197670493306575e-172
5.458166207661869221e-172
5.706390371824508863e-172
6.279883750550248165e-172
1.092008982154055101e-171
3.015391782502579767e-171
3.194927430429956387e-171
7.708566137593723402e-161
8.890195446307455336e-161
1.262761040893885205e-160
1.716392206740810819e-160
2.756567182574539060e-160
3.162505253652891853e-160
3.244795609341143470e-160
4.251530635336935712e-160
6.097059214255018498e-160
6.556636521978076740e-160
7.588893156719774772e-160
3.480238707080821771e-158
3.802418095836265427e-158
5.581528586981446403e-158
5.999405750774071391e-158
8.027963943344964937e-158
1.123395683450951784e-157
1.146881733622873364e-157
1.233770586980392844e-157
1.541222411277648514e-157
1.702673062613837811e-157
2.042514149989999227e-157
2.612658278441324334e-157
2.646189569818765452e-157
3.007320747479386972e-157
3.200010405608384260e-157
4.547193095312008690e-157
7.608993271193898658e-157
1.182233071948911340e-156
1.390607818914818287e-156
1.681055958286807856e-156
1.927558758346149852e-156
2.432207103644795981e-156
2.564536574230278044e-156
2.567523961563166012e-156
3.532703795816772402e-156
5.473218749290399193e-156
5.511223956395822890e-156
5.555785953712912708e-156
6.971442993512973696e-156
7.339085747238331972e-156
8.666429671822341824e-156
9.071733787028741160e-156
9.509892746746086386e-156
1.644734023226402869e-155
1.777823707584762324e-155
1.935632561821953717e-155
5.351080749513695681e-146
1.079445417618226279e-144
2.449999354797541447e-144
4.026008345794864801e-144
4.447747041601461523e-144
4.774884602136674370e-144
7.323222702486177097e-144
8.130677351856828051e-144
1.036516768949375919e-143
1.216330476610974747e-143
1.250205717991773089e-143
1.461074133452496739e-143
1.578030429304841369e-143
3.522733917359518063e-143
5.868141927405374888e-143
2.691887626754027055e-142
7.859765728837062073e-142
9.810658583267464096e-142
1.365603064184079531e-141
1.739807080886979602e-141
2.255473501120470497e-141
2.763446160601593476e-141
3.618060550568054200e-141
3.886307103598735718e-141
4.329247549636205623e-141
5.634251059806503907e-141
6.357115319748645145e-141
7.390993243932344610e-141
9.610287378324881189e-141
3.241432924801909539e-140
4.544825415034039510e-140
6.691015440577222021e-140
7.483980996741756519e-140
9.997107383130630285e-140
1.156154748100074337e-139
1.298623878810324275e-139
1.549513285676189319e-139
1.839093937280628566e-139
2.010581260744905987e-139
2.298935087943891850e-139
3.235831262448427772e-139
3.569354504014398668e-139
4.144896640061283984e-139
1.408495557413355680e-129
5.351469373886587134e-129
1.096300362177670460e-128
1.523686678457159545e-128
2.586526092253173770e-128
2.986384608446867274e-128
3.783338043442574185e-128
4.715731081457837984e-128
5.513530390311856997e-128
5.872399510186972674e-128
8.472908403044489271e-128
9.905035229021264578e-128
1.876686718120334803e-127
2.461965258388307189e-127
3.471372426968458456e-127
1.459843032371991031e-126
2.679738368419493253e-126
3.652600797735058925e-126
4.612441804274986593e-126
5.576514411893593477e-126
5.809827351635171117e-126
6.894106207756778329e-126
9.932235657951347413e-126
1.101340104007572998e-125
1.296279944435481053e-125
1.482039571733204480e-125
2.121881399788317110e-125
4.063647487033621750e-125
4.789632703343567294e-125
5.700311586068404640e-125
6.195969778055314531e-125
8.586635509783382897e-125
1.580121876608990632e-124
2.638992328446005210e-124
3.074473122952639069e-124
3.194661363445228136e-124
4.126116304535611788e-124
4.253353494534194637e-124
6.090123797467955522e-124
6.501446971697790275e-124
7.915089158005251284e-124
1.003202851863263520e-123
1.027269532442131812e-123
1.182109867315132392e-123
1.217793448785466899e-123
1.567753768775308578e-123
1.700824581317656502e-123
2.250691500023620593e-123
3.677275897969492781e-123
4.188244509039153363e-123
4.508199302037472937e-123
4.919290375858034123e-123
5.599533495467905082e-123
7.481642105668212418e-123
9.004743105746405989e-123
9.757052092917523574e-123
1.256445929863482584e-122
1.453922077890804464e-122
1.836444862357655576e-122
4.552665547642188681e-112
5.765717909609491018e-112
1.239900542923429427e-111
1.321636778238309019e-111
2.114737774115188815e-111
2.187967486008191113e-111
2.586946725232961590e-111
3.389640103579073688e-111
3.535770144793799564e-111
4.752390684782643221e-111
6.124108249365455110e-111
6.778973189818821315e-111
9.246705049165200564e-111
1.248590229618859742e-110
1.661564717100791964e-110
3.107581937756099429e-110
7.476072930301079520e-110
1.236508991950047954e-109
1.535385925449748547e-109
2.515282359062772677e-109
3.441042794039919424e-109
4.110765603621993722e-109
4.961598885382701525e-109
6.016630826250439424e-109
7.039377189937836569e-109
8.922985013667087632e-109
9.709723240902491274e-109
1.159719306270737454e-108
1.411471291844600160e-108
1.525228956450728925e-108
1.766833967963765410e-108
2.169505991748325657e-108
2.719490979388524050e-108
3.985698867511484374e-108
4.524482790026025170e-108
5.766219169762258133e-108
8.029334551091355733e-108
9.924571854920314397e-108
1.307417150715454290e-107
1.458469129109993625e-107
1.535884340623366328e-107
1.727331470301014400e-107
1.812509590274521863e-107
2.297310930266922355e-107
2.694471824627131141e-107
2.839496027582410454e-107
2.998967159904243998e-107
3.368470874727394051e-107
3.771999159684276156e-107
4.449614724962381699e-107
4.758540455117607943e-107
5.387790364271400713e-107
5.732715357803772706e-107
7.044624352362064864e-107
7.620390560840663095e-107
7.894444832701529489e-107
9.479790407956884086e-107
1.063390060814517379e-106
1.219216310343316194e-106
1.642368219199166168e-106
6.015541687027375156e-96
1.504469228707809324e-95
1.835840744972802999e-95
2.302410200853608533e-95
4.124296958971036062e-95
5.268840587678142035e-95
5.495947346008684382e-95
7.259395189728466743e-95
8.204699072650262514e-95
9.389435482437431470e-95
1.140333683436650279e-94
1.191323257160845723e-94
1.800248434309917515e-94
2.772342482888461959e-94
9.241361937454494943e-94
1.766521927444445900e-93
2.402145894177818952e-93
3.210131206222589072e-93
3.835813158030425834e-93
4.418308110898668122e-93
4.913776765367288650e-93
5.886151449793432114e-93
6.841136665489675644e-93
8.605041082259246549e-93
9.951067245917588184e-93
1.101693667260531209e-92
1.208079245602646407e-92
1.405510896638753032e-92
1.649060429601225363e-92
2.058981995033555545e-92
2.304063032944251835e-92
3.372903492744115126e-92
4.575241035551422359e-92
4.894014765762943938e-92
5.541101745007695053e-92
6.168103365130451726e-92
7.112768573202408700e-92
7.679348110916403075e-92
8.989889736145986306e-92
1.066761526277641818e-91
1.098194183965921879e-91
1.297033359490679471e-91
1.325646585565231563e-91
1.594137878713032328e-91
1.614218827252327467e-91
1.971054642484940230e-91
2.242327768608961600e-91
2.380638005935861991e-91
2.554059065938626098e-91
2.831136867404442837e-91
3.093416402066158560e-91
3.665522950452276119e-91
3.940169180569041675e-91
4.160418726516533864e-91
4.747110038795190896e-91
5.145388305439693986e-91
6.134499402540226476e-91
6.926401484214328689e-91
1.635442214295396402e-80
5.417238319595004570e-80
8.968399406301487857e-80
1.793675139430643257e-79
2.225116294134035495e-79
2.501439802175413853e-79
2.759922054381758714e-79
3.271460187888227537e-79
4.126025730058690185e-79
4.400363830059762934e-79
4.683252906850804317e-79
6.864099205863499745e-79
7.895902565059647433e-79
8.111687317394520760e-79
1.621069413014494288e-78
2.011039444665419754e-78
3.368374379513589327e-78
4.363048379466291697e-78
6.415823590553489250e-78
7.441603068613520119e-78
1.553548061047767813e-77
1.914200885615118703e-77
2.131555618981276872e-77
2.630589202654565829e-77
3.674717731015660974e-77
3.798980675524206971e-77
4.295683189385908147e-77
5.248658328450117665e-77
5.554308485684646742e-77
6.680984949789054771e-77
6.864841755550155174e-77
9.270593249757119740e-77
1.150496792152158224e-76
1.652941516211170520e-76
1.945513698195786792e-76
2.193491705249346831e-76
2.260495093070757256e-76
2.514808123351928861e-76
3.092649385370713041e-76
3.584476217083445280e-76
3.872248165957126727e-76
4.221017099577927882e-76
5.278065842990205816e-76
5.697362887700266805e-76
5.802785679740463714e-76
6.683093505482892713e-76
6.778970214739515619e-76
7.430678616724768582e-76
8.140105285072777252e-76
8.902892109436988148e-76
9.005814962239577157e-76
9.569894876420978987e-76
1.086388816492723080e-75
1.180654192666639286e-75
1.252707942338798990e-75
1.385401241820578215e-75
1.403414544642939267e-75
1.571197709119723336e-75
1.727265276543740972e-75
1.855761538067466898e-75
1.948808360771329950e-75
2.211493464013800121e-75
2.436912979465448830e-75
2.757869696628929817e-75
2.799633414346788432e-75
2.951883065275733837e-75
3.516025488969936285e-75
3.889180300312339846e-75
4.491877508941158471e-75
5.008454262114346544e-75
6.001081584683822839e-75
6.796511450887244165e-75
7.026908677682108260e-75
9.559271374219329316e-75
4.185038799894979348e-63
7.361467778431769411e-63
1.735459361573040080e-62
2.073393911778957501e-62
2.740416127038261835e-62
3.364815271535308785e-62
4.171356684573128324e-62
5.138114066982131378e-62
6.402007859622462219e-62
7.778225978093353197e-62
9.111596709864199225e-62
1.155691586934427183e-61
1.238143778280013146e-61
1.335103012697495012e-61
1.799906569733140411e-61
2.016211260336492371e-61
2.305399687204712209e-61
2.336163786681821228e-61
3.628109594793592111e-61
3.986653157083100559e-61
5.238109277515848903e-61
6.427388699785350684e-61
8.936269261227347731e-61
9.734285547875381267e-61
1.064727642527426539e-60
1.307627181115085231e-60
1.568965094491914081e-60
1.615095981014952676e-60
1.736567318387959603e-60
1.890783411276109083e-60
1.949693666351216419e-60
2.116711100508840589e-60
2.382536417006672313e-60
2.617622106665058755e-60
2.823809899431573517e-60
3.184274843388480339e-60
3.254560384714184746e-60
3.656681375752263421e-60
3.705513426231299684e-60
3.908588744108161083e-60
4.111675018370542532e-60
4.635169224203609925e-60
4.872209818563147527e-60
5.122944145138219400e-60
5.287295423323458842e-60
5.540719721752714658e-60
6.266570261966445834e-60
6.448110063723850116e-60
6.917298120233304777e-60
7.318303139082753314e-60
7.739172073702937476e-60
8.400000102850766861e-60
9.027031781091655560e-60
9.525993616775905971e-60
9.976012584210100018e-60
1.043319679054804118e-59
1.065567551290214208e-59
1.251061045165781898e-59
1.295719384668783351e-59
1.374665258303253105e-59
1.580721680550642847e-59
1.588656063939582400e-59
1.744465752546369987e-59
1.798933030390349709e-59
1.936033846036954340e-59
2.114625994535490916e-59
2.266292716315686510e-59
2.655710221905354522e-59
3.042149490587664788e-59
3.132283108516155491e-59
3.462159283022022092e-59
4.291189567705858665e-59
4.560324677568470696e-59
9.029670862738211645e-47
1.308077098655879986e-46
1.933369511283894883e-46
2.318439812286079499e-46
3.413527435474074717e-46
4.412845444503204314e-46
5.084214992225722523e-46
5.276128203408540437e-46
6.135599536903771964e-46
7.441429486808009834e-46
8.235870634103771704e-46
9.412125807271363565e-46
1.110762907025356796e-45
1.310565859050716262e-45
1.550559641701064631e-45
1.768459314712109234e-45
2.228391441377196174e-45
2.273231298250624838e-45
2.558633345240653127e-45
3.007291974116556931e-45
3.120445615725787080e-45
3.361447674695310618e-45
4.230699651554609614e-45
4.482599771629528518e-45
5.247661977002358890e-45
6.314081000698798828e-45
7.103098782365340831e-45
7.505226138928860542e-45
8.615984958755085446e-45
9.070552504148263919e-45
9.355777518000404378e-45
9.873092398466827934e-45
1.150281181479669019e-44
1.241204547739339036e-44
1.344716969612962988e-44
1.480474645075891590e-44
1.528638868887967530e-44
1.581325630923963388e-44
1.750481013104050227e-44
1.849533383236504443e-44
2.026997674168462536e-44
2.050865158437764803e-44
2.232345472789793899e-44
2.337745544392119848e-44
2.442843592383934414e-44
2.751844890129936916e-44
2.904147560196414158e-44
3.083811909804569605e-44
3.114364137199583268e-44
3.240313709883994420e-44
3.576929796430440330e-44
4.006822822981593840e-44
4.050546957400488632e-44
4.123514396938142732e-44
4.276577668080970999e-44
4.466562641983590819e-44
4.752436937098385511e-44
4.992999135720626811e-44
5.149571281276862417e-44
5.489550494931081864e-44
5.638090895082075041e-44
6.044969423449095031e-44
6.591502791485206057e-44
6.653196878095169864e-44
7.388620132453324651e-44
7.595073534609549771e-44
8.230741586417938319e-44
8.638809801486222993e-44
9.296035411653586084e-44
1.021717800185695514e-43
1.107516262193099299e-43
1.158845789601752667e-43
1.298523883572441541e-43
1.522250116444035563e-43
1.968759723131285762e-43
1.121379851397676057e-31
3.493984220301793412e-31
5.033037041484660722e-31
7.573781382232880112e-31
9.823747786934277754e-31
1.189978027350914261e-30
1.441838357567717801e-30
1.670746400001704519e-30
1.810294082637850224e-30
2.218528247400391356e-30
2.482719870572825124e-30
3.465162703615791974e-30
4.063070643174303435e-30
4.426414796402270684e-30
5.672056943395865274e-30
8.132605310310813887e-30
1.037869756008758983e-29
1.109942567498543818e-29
1.354996173959356357e-29
1.495638572886269534e-29
1.642660381467039200e-29
1.784833261490939390e-29
1.893649059032503614e-29
2.200779371885347604e-29
2.451304009281264484e-29
2.953846052196803407e-29
3.059226135673626215e-29
3.325938415795006457e-29
3.379579094833301257e-29
3.808686864714922569e-29
4.160279539077400135e-29
4.242307678549824256e-29
4.592106008463095969e-29
4.684572861186201659e-29
5.201496640475589748e-29
5.305741664162738787e-29
5.595201830991962102e-29
5.928529102325554505e-29
6.133939396256718749e-29
6.281908982269820817e-29
6.491605784058751557e-29
6.823544786532798635e-29
7.158348627180704563e-29
7.787260260999572786e-29
7.947443020132270686e-29
8.537784090187360527e-29
8.643534965060184861e-29
9.325400263790273580e-29
9.470782978156700761e-29
1.052915579796679610e-28
1.091323020441892892e-28
1.141231621617078488e-28
1.146443114384894725e-28
1.219309513990060080e-28
1.249740452505682398e-28
1.327399000215604875e-28
1.362303840638828640e-28
1.418322530386221816e-28
1.470197005345180504e-28
1.511116405223348522e-28
1.676904448694417153e-28
1.755392527902836770e-28
1.829440573613598242e-28
1.840932106473036965e-28
1.959928431228489776e-28
2.050220361326663934e-28
2.208601541411301269e-28
2.235035352541066620e-28
2.325036949680351735e-28
2.360135273173831346e-28
2.451930116644563491e-28
2.570262922755861309e-28
2.729637249043634013e-28
2.829141535774050506e-28
2.974391892111110377e-28
3.178436469683781284e-28
3.262508554378071840e-28
3.676332534781985131e-28
3.875528667929997789e-28
4.008232673284643615e-28
4.062319401683522133e-28
4.274313227881138113e-28
4.831360593297628882e-28
4.979978111771772747e-28
5.785913054681594530e-28
5.839983872556870304e-28
6.490235310576116603e-28
6.634001993489657422e-28
9.923892190178278775e-28
7.419634210768466149e-16
3.365114351883103645e-15
1.046654126134556285e-14
1.749696178490305364e-14
2.237461515744005089e-14
2.496252517742597986e-14
3.092265789979849360e-14
4.535173844649961423e-14
4.960614451545543806e-14
5.266358844508339816e-14
5.513225584797627220e-14
6.416656357770608999e-14
6.977550556620838749e-14
7.846228321556366404e-14
8.470055181813669772e-14
9.504421658847003057e-14
1.022388319940318038e-13
1.032703615656559333e-13
1.115795621654602990e-13
1.151621492843452254e-13
1.204351961593622432e-13
1.354980717505620272e-13
1.496290563049312500e-13
1.543530827025743216e-13
1.598716394082517686e-13
1.672903106184705033e-13
1.771983660583925910e-13
1.833812796590331313e-13
1.866185697831546922e-13
1.933905337652597981e-13
2.060407367560005367e-13
2.138986753698511824e-13
2.231485089850746486e-13
2.293497604185466953e-13
2.366693336010356763e-13
2.565295052978982383e-13
2.647194926678068015e-13
2.826408246730208322e-13
2.947680660487177245e-13
3.006468135261907703e-13
3.161644132325243322e-13
3.171334437669035868e-13
3.315971295259428312e-13
3.499983431530180127e-13
3.545202850675731243e-13
3.711871076245512293e-13
3.878541574056791909e-13
4.145511322483156504e-13
4.265805825039828553e-13
4.403091878128817780e-13
4.445762078140555498e-13
4.660673192483364538e-13
4.921504859477889737e-13
4.981471778736300300e-13
5.366211359303412212e-13
5.435912068221875462e-13
5.704895108757741671e-13
5.964006202026907315e-13
6.165927395221667675e-13
6.303819789726110414e-13
6.565446107972296092e-13
6.925416038776938789e-13
7.087971936415329782e-13
7.560121704276507886e-13
7.685486174942586490e-13
7.928294669313018187e-13
8.432754496782872416e-13
8.770485407586796870e-13
9.107139738064134509e-13
9.331422553432279822e-13
9.956625516570662008e-13
1.026042513544400114e-12
1.034367293736513298e-12
1.070500514388358247e-12
1.185503311091955876e-12
1.242685824829826413e-12
1.249551052715328264e-12
1.300473335388422284e-12
1.311838758849559146e-12
1.472446791653793080e-12
1.548627153830498738e-12
1.647473770034047451e-12
1.729064214456602150e-12
1.892824289136400397e-12
1.983226147193521202e-12
2.175573983518930434e-12
2.312613251098470040e-12
2.582468242787097141e-12
3.141310460435471025e-12
4.350160466834797974e-12
1.502167701470854988e+00
2.386068770198742861e+00
4.254602502345764314e+00
5.985533785701909970e+00
1.173030439973679862e+01
1.401055138696447244e+01
1.408871779430416638e+01
2.087068741402617178e+01
2.187275556997889936e+01
2.313331853116673287e+01
2.397474271692048475e+01
2.771260176827938437e+01
3.106049192622825217e+01
3.843458334686848588e+01
4.633725120583883239e+01
5.500712314594406394e+01
5.549343067593879653e+01
6.942218551817217076e+01
7.660656096788572711e+01
7.725403094617891497e+01
8.647020916954018332e+01
8.734840904878691958e+01
9.445227688553978851e+01
1.001113208391779068e+02
1.021836237132394274e+02
1.196702068089633997e+02
1.216503732814248764e+02
1.442815880504570032e+02
1.447655309417751823e+02
1.532167286763324796e+02
1.714131594470637481e+02
1.772034031868311388e+02
1.886163458162403117e+02
1.929717158950690816e+02
2.031119754581070822e+02
2.087236790038813012e+02
2.111074379941930204e+02
2.277369503247530531e+02
2.420420065652870960e+02
2.538553168687647315e+02
2.703257985783858999e+02
2.779198059226192186e+02
2.840661425764390629e+02
3.083210624041951746e+02
3.206505304285350917e+02
3.219541917602473404e+02
3.425214253615445159e+02
3.454801199704397163e+02
3.593360535159966958e+02
3.647257942794163341e+02
3.786046087163024936e+02
3.831903790184484819e+02
4.149872186496663744e+02
4.203424866487783902e+02
4.411918471103811612e+02
4.415332357860148704e+02
4.511145345595491563e+02
4.835584844070997406e+02
4.872679774841972744e+02
4.889488488408733815e+02
5.183245351168555999e+02
5.307440815830431120e+02
5.314073251811998944e+02
5.449491589983535960e+02
5.532791893138762589e+02
5.584663547472106302e+02
5.794955965227675279e+02
5.941751807850301930e+02
6.032164769163647406e+02
6.231300893525465199e+02
6.358104781938942551e+02
6.466795875787399837e+02
6.536392543716548289e+02
6.593395642509841537e+02
6.768617998160218576e+02
6.884303164517705227e+02
6.912257784246336314e+02
7.123868525958387181e+02
7.168503825770270623e+02
7.343078018380502954e+02
7.374567168413649370e+02
7.562794857074686661e+02
7.566084758277939954e+02
7.591424929276059856e+02
7.727548789016459523e+02
7.763826131262167110e+02
7.821225617945605109e+02
7.900014323892633001e+02
7.954697325222030031e+02
8.026362676630864144e+02
8.098028317037587840e+02
8.147243841099683550e+02
8.205679927318041109e+02
8.231772253944251361e+02
8.286341446574697329e+02
8.299027830252288140e+02
8.333971529304219530e+02
8.336887769874080050e+02
8.774880363832285184e+02
8.921552231092814509e+02
1.015802775885601250e+03
1.035211588168441040e+03
1.095389980785236958e+03
1.157339968417509681e+03
1.304088549445498302e+03
1.317338298960840802e+03
1.344196017188670794e+03
1.437084279963902645e+03
1.614203655467243607e+03
1.621045826400538999e+03
1.621330815331124768e+03
1.725512513829932232e+03
1.918168928631289191e+03
1.940646328668966589e+03
1.942799070411700313e+03
2.021610009521078155e+03
2.230636974461403042e+03
2.268463033219512909e+03
2.276772313019874673e+03
2.327057789730753029e+03
2.546450964398699853e+03
2.592642313072005436e+03
2.608345995430219318e+03
2.646193099636152965e+03
2.855363001226546203e+03
2.904476444533740960e+03
2.926395695065747987e+03
2.977872493115573889e+03
3.146727978436510057e+03
3.203786235271033547e+03
3.219652138418433424e+03
3.305533077461829180e+03
3.410047765393806003e+03
3.482159181812166480e+03
3.484663177501780865e+03
3.578411299325345681e+03
3.641945981806299642e+03
3.713995422928886001e+03
3.742722304003184490e+03
3.746530373994207821e+03
3.830638287380197198e+03
3.839343561485551618e+03
3.850529367608468419e+03
4.065239512988350725e+03
4.096667589627484631e+03
4.370860888105450613e+03
4.405001858428400737e+03
4.658109330535795380e+03
4.746716644503924726e+03
4.956019969446889263e+03
5.082056158665058319e+03
5.262870167946094625e+03
5.406312091505781609e+03
5.575934748355130978e+03
5.717459747901399169e+03
5.890572417105112436e+03
6.015333831307293622e+03
6.200844886482910624e+03
6.299950108335518962e+03
6.501140573346958263e+03
6.570718991319239649e+03
6.786917060573886374e+03
6.826530156021340190e+03
7.054580981219192836e+03
7.066013373063340623e+03
7.287723915447514628e+03
7.301204260479288678e+03
7.490247193687115214e+03
7.524327676866517322e+03
7.672255484993358550e+03
7.721854216477780938e+03
7.832539696551878478e+03
7.891996291774679776e+03
7.970028341168366751e+03
8.033251355899026748e+03
8.083799744279762308e+03
8.144391842520475620e+03
8.173090411885945286e+03
8.224462061497741161e+03
8.237300988390888961e+03
8.272778183997359520e+03
8.276000504835177708e+03


==> fig/ncg/eigcgH4.txt <==
-1.486329377340790415e+03
-1.465736025797705452e+03
-1.403071636051389760e+03
-1.393458611290631552e+03
-3.089400230436582246e-12
-2.992412012167993330e-12
-2.709979004306018288e-12
-2.495337546772346043e-12
-2.285064592656150157e-12
-2.185564036759562015e-12
-2.144553252815834324e-12
-2.058935633136092372e-12
-2.017045755023595232e-12
-1.964568857498148825e-12
-1.928568878438247188e-12
-1.865247767304372308e-12
-1.821784949284745212e-12
-1.775751097131121359e-12
-1.715748702273747132e-12
-1.632590469057152277e-12
-1.578337072981767401e-12
-1.528379183169192437e-12
-1.486962486888025670e-12
-1.477012475223547781e-12
-1.367090566203951513e-12
-1.322113479700730394e-12
-1.304887587160445112e-12
-1.240074863559166774e-12
-1.228847877716508130e-12
-1.194352505777341291e-12
-1.140214584635268832e-12
-1.114974924005200869e-12
-1.076916151693373432e-12
-1.047096630018000836e-12
-1.027530999237650614e-12
-9.715523128987282751e-13
-9.549967751847115172e-13
-9.421531571830021591e-13
-8.902760084307882120e-13
-8.745562796988349437e-13
-8.508267306552777907e-13
-8.145372295869299503e-13
-8.079299496942391722e-13
-7.427712775344148584e-13
-7.389361562725106645e-13
-6.787097015385216802e-13
-6.778116004803693195e-13
-6.252543847373113617e-13
-6.027190133764307928e-13
-5.936940393240343015e-13
-5.679170496712586951e-13
-5.463065922669517716e-13
-5.212772414849793525e-13
-5.097836933119275775e-13
-4.853768880345508481e-13
-4.767007343375709842e-13
-4.472120764666290975e-13
-4.196784772631049789e-13
-4.065239019056174857e-13
-3.781848461125008129e-13
-3.556327460885754917e-13
-3.513607616501970430e-13
-3.360129171454054903e-13
-3.283446488881940823e-13
-3.215974162294667112e-13
-3.092127028626998843e-13
-3.018601295246623599e-13
-2.856883210215158700e-13
-2.779335614358340047e-13
-2.748712646797451536e-13
-2.680399559528941944e-13
-2.585374454291809001e-13
-2.509864755407902358e-13
-2.474196229020636819e-13
-2.420163855642639771e-13
-2.299383508419808390e-13
-2.231941875679724462e-13
-2.144406363090819678e-13
-2.105939855310453060e-13
-2.005025745487689379e-13
-1.973750609384687610e-13
-1.922517454270311292e-13
-1.870467412349411503e-13
-1.840910640013303466e-13
-1.764359751802498977e-13
-1.701759528859046902e-13
-1.679131959011720547e-13
-1.593873510460817391e-13
-1.549063772817731213e-13
-1.526188702455479882e-13
-1.465833992121890610e-13
-1.409512089562175113e-13
-1.336505795940584765e-13
-1.256716589305747061e-13
-1.215460688032567945e-13
-1.175572184303423943e-13
-1.130398557551136988e-13
-1.067439926074802966e-13
-9.999146615707597624e-14
-9.464846039865223945e-14
-9.211925831260683094e-14
-9.023315649845233750e-14
-8.349192727225421848e-14
-7.967389761446554597e-14
-7.388094512087828942e-14
-7.070559838616510227e-14
-6.568198010504685202e-14
-5.968880924845341042e-14
-5.384976109732480958e-14
-5.347867681482019856e-14
-5.004657199850297931e-14
-3.871831420282018272e-14
-3.627701467375885331e-14
-2.902813524501114587e-14
-2.583441742624381701e-14
-2.267313185570120717e-14
-2.158640801367701086e-14
-1.601795733391098713e-14
-1.444553076200750992e-14
-7.133925336536146861e-15
-6.576374557753911031e-15
-5.761209603573582169e-15
-4.335554194397728413e-15
-3.008786258995468478e-15
-2.749598292872481445e-15
-7.360783051374513901e-28
-6.847236501904422945e-28
-6.589626066194641067e-28
-6.259867348077165790e-28
-5.577649722608915752e-28
-5.541765888427237963e-28
-5.083161880524148603e-28
-4.805267364594137808e-28
-4.680764286231429016e-28
-4.254033607060051901e-28
-4.052402772372999753e-28
-3.921613484697045375e-28
-3.684819703388832441e-28
-3.602733189542940151e-28
-3.457157194587081636e-28
-3.172681260707764798e-28
-2.985107217843814810e-28
-2.934326967434022884e-28
-2.800617867230449011e-28
-2.747797835807005254e-28
-2.657562683995768496e-28
-2.514326846133207409e-28
-2.419607425193978054e-28
-2.333096563832910754e-28
-2.248674955985831852e-28
-2.083666606429526018e-28
-2.036658781897623730e-28
-1.897056224851278087e-28
-1.829869927640517301e-28
-1.782952625957421339e-28
-1.762452924599320006e-28
-1.691776293886135560e-28
-1.570605913497083137e-28
-1.538868900512506791e-28
-1.505710389350468701e-28
-1.414749558026321033e-28
-1.353244795888675800e-28
-1.322692610670021193e-28
-1.240252132261083266e-28
-1.193114526275222403e-28
-1.176775976037570816e-28
-1.106100361377306722e-28
-1.047787540165079092e-28
-1.018738122750446035e-28
-9.878933751563076764e-29
-9.508587371935218929e-29
-9.425377053041938523e-29
-9.130467587199520928e-29
-8.875758445888451031e-29
-8.294603306718713290e-29
-8.135483328302315697e-29
-7.814123481736633501e-29
-7.459683925732302969e-29
-7.169117355939973707e-29
-7.026939455756145414e-29
-6.840957567350309654e-29
-6.532258267849854144e-29
-6.218230507800056565e-29
-6.155074615418074648e-29
-6.027360156369757255e-29
-5.703651263454602547e-29
-5.351459664532007925e-29
-5.102290307036907327e-29
-4.969056362298825397e-29
-4.614306532211815067e-29
-4.598807483358619729e-29
-4.518393815925001502e-29
-4.294030789347313469e-29
-4.000143623920912449e-29
-3.884214794058989017e-29
-3.793327439848289355e-29
-3.597593285442873130e-29
-3.477969299609082014e-29
-3.429670404969128714e-29
-3.216762836575407887e-29
-3.025734623290410579e-29
-2.821147473923785238e-29
-2.639013651448080560e-29
-2.438677876650285630e-29
-2.257410573471353072e-29
-2.230309788651135102e-29
-2.145986513086764772e-29
-2.058543591936106918e-29
-1.917074383250112691e-29
-1.847362964096386615e-29
-1.717942739087813321e-29
-1.668193994063152401e-29
-1.525300634872664096e-29
-1.393803703381723110e-29
-1.359412182917044183e-29
-1.270568546842104531e-29
-1.135171584584085215e-29
-1.071292809686541960e-29
-8.913621080835529648e-30
-8.522190794139147363e-30
-6.981220067412463338e-30
-6.422051461428942576e-30
-5.502019552503085029e-30
-4.880097702921422420e-30
-3.770155384896101519e-30
-3.478054113577757554e-30
-2.986386326379985881e-30
-1.979034185883901056e-30
-6.447284319225063724e-31
-2.923756158833647776e-31
-1.343330894357377752e-31
-9.735214329905328987e-32
-8.982313175179254868e-32
-6.644816220629692885e-32
-5.481625757446034554e-32
-5.156074206739508974e-32
-4.454913497786483645e-32
-3.515759947561301277e-32
-2.761749685080325209e-32
-2.610734755597330235e-32
-2.229969290741866651e-32
-1.914810089965618392e-32
-1.402270612006740135e-32
-4.852768943622040291e-33
-7.632305655614140127e-34
-1.240700052127783485e-43
-1.010787762473423424e-43
-8.953945337741606689e-44
-8.663538780553027783e-44
-8.401375151726698889e-44
-7.903788063631931631e-44
-7.158978790528906110e-44
-6.851344258202118253e-44
-6.417906197084091131e-44
-6.068920264159806194e-44
-5.962184461714324192e-44
-5.727778437464299080e-44
-5.661557341014958822e-44
-5.134527243441744151e-44
-5.002246068070001405e-44
-4.772975800885530147e-44
-4.267472379375383904e-44
-4.024307634167721439e-44
-3.915055687555106915e-44
-3.573420518416974410e-44
-3.518189868613900983e-44
-3.202766704568351715e-44
-3.101951505793094737e-44
-3.048817851194165532e-44
-2.958490476828597716e-44
-2.774339123571323666e-44
-2.740507117235031935e-44
-2.691655698755369407e-44
-2.576194435691567642e-44
-2.414029760007933801e-44
-2.327184128340254256e-44
-2.233325596267085695e-44
-2.179104237807519101e-44
-2.148384116049503777e-44
-2.058556776831212923e-44
-1.985033779749282950e-44
-1.825195532412540795e-44
-1.758988768428278878e-44
-1.652797159945734914e-44
-1.544261274956894945e-44
-1.501786725550926494e-44
-1.437334963573983703e-44
-1.389074329768583198e-44
-1.352196385901003589e-44
-1.326749493920915337e-44
-1.272370217949149810e-44
-1.226835543935128792e-44
-1.149248660346827020e-44
-1.113768019544467337e-44
-1.088853278709824975e-44
-1.012645014720240819e-44
-9.118787373623159267e-45
-9.041027001118310648e-45
-8.148833074716693606e-45
-7.884822784684935603e-45
-7.791876163344414444e-45
-6.849247490643006710e-45
-6.567135900558256783e-45
-6.343346951721159715e-45
-5.798058390057869126e-45
-5.566438919823036096e-45
-5.033903249493653167e-45
-4.804371654425356589e-45
-4.478746398076060633e-45
-3.898826587264497441e-45
-3.633799953061579360e-45
-3.574333429660765689e-45
-3.298975755592810746e-45
-2.941758691884185739e-45
-2.673520220585811684e-45
-2.346784431356587294e-45
-2.170611949506972164e-45
-1.888934611632504423e-45
-1.699251856963110330e-45
-1.502840790517666249e-45
-1.392921118970476609e-45
-1.200320602012933852e-45
-1.032337163100717506e-45
-8.219613063107242079e-46
-7.320948700206887366e-46
-6.165670018828442258e-46
-5.815663254481146176e-46
-4.033821478339415190e-46
-2.828506347388177905e-46
-2.660391372863595064e-46
-1.534543685281988372e-46
-1.228208243671526126e-46
-4.361999093899150311e-47
-1.978365969566043868e-47
-1.581588983321516054e-47
-1.111749310100370269e-47
-8.826784517656448812e-48
-5.390319642182872886e-48
-5.223657753676533007e-48
-4.737104719738226372e-48
-4.006520017624044515e-48
-3.404233015431512893e-48
-2.742060374186889377e-48
-2.316561077934805491e-48
-1.831482129069591737e-48
-1.569731684596021874e-48
-5.867939488222164724e-49
-2.018923538894969349e-59
-1.748343430604857021e-59
-1.569102733235575514e-59
-1.450060223722050032e-59
-1.397924788872611589e-59
-1.280353650950171882e-59
-1.214445068795140904e-59
-1.136293202937602089e-59
-1.063406289312617877e-59
-1.008467156131104425e-59
-9.821954582319657044e-60
-8.877539617127632487e-60
-8.566025941338642864e-60
-8.217766871879240309e-60
-7.666628861568092297e-60
-7.368198269661839467e-60
-6.919216138330742912e-60
-6.764870436762764591e-60
-6.273285055808169708e-60
-6.102070613999359159e-60
-5.632950661759189541e-60
-5.431976358707404587e-60
-4.928665377155798581e-60
-4.807561276523602857e-60
-4.688936800828735285e-60
-4.448624581329624440e-60
-4.086674056755091075e-60
-3.861251552369556508e-60
-3.457037472241678925e-60
-3.384983744472531005e-60
-3.320783097131379377e-60
-2.981258065252063380e-60
-2.618786506297183720e-60
-2.424263484035898906e-60
-2.281209333533211997e-60
-2.250747635532344375e-60
-2.162737518467469608e-60
-1.941722957012172388e-60
-1.783149543859120172e-60
-1.693464396249298865e-60
-1.680269888729289258e-60
-1.573777941153462933e-60
-1.479787740379264109e-60
-1.432883555152952860e-60
-1.373239602744906434e-60
-1.244964657211507533e-60
-1.128532226908108044e-60
-1.063647249469954389e-60
-1.008167929177653844e-60
-9.099209398814472758e-61
-8.325629885199582427e-61
-8.057316214577471269e-61
-7.194413934551860592e-61
-6.792035410382907223e-61
-6.028010344555263003e-61
-5.953967179891542687e-61
-4.915816144251235119e-61
-4.893107793564074957e-61
-3.724158988876461479e-61
-3.202628202199527290e-61
-2.605915083536168924e-61
-2.301225239167622077e-61
-2.013799237146356922e-61
-1.458573070982136509e-61
-1.274533693178194350e-61
-8.313588489502197420e-62
-2.615297074762181277e-62
-1.612568376310181545e-62
-1.017284763322932194e-62
-7.331053434719585337e-63
-5.704232838924648297e-63
-5.080407263362790718e-63
-3.977707390713063334e-63
-3.098059842792653239e-63
-2.735439831640453337e-63
-2.376417230982748886e-63
-2.153707894352041660e-63
-2.055930404221058603e-63
-1.205301137087289658e-63
-1.021325611550410120e-63
-8.555286753771884866e-64
-3.485421401034636749e-64
-1.873270187287178338e-64
-5.291219588922053809e-75
-4.463743631395536955e-75
-4.326006681623478090e-75
-3.376952856391210960e-75
-3.145761609251333375e-75
-3.008297711120799701e-75
-2.615587300358303265e-75
-2.539930051956239843e-75
-2.407735974719995233e-75
-2.183088708260153822e-75
-2.057148196924493125e-75
-1.983114679524355260e-75
-1.911657127232300187e-75
-1.648972414209978916e-75
-1.539613474702681547e-75
-1.478916798593283120e-75
-1.397583761239355341e-75
-1.331806442620653439e-75
-1.237473491159425323e-75
-1.099483457852315236e-75
-9.789275653606139845e-76
-9.314469190025878392e-76
-8.699284110620732358e-76
-8.387545842726101965e-76
-7.893024609337761440e-76
-7.281287091333000973e-76
-6.889894278628120178e-76
-6.741982330778752391e-76
-6.273406861606416072e-76
-5.635033845585108401e-76
-5.267829008000522295e-76
-4.698405647795488386e-76
-4.300121246556143554e-76
-4.158153215679621779e-76
-3.648582168794709363e-76
-3.459459434649261419e-76
-2.956785564404893882e-76
-2.640072408267072077e-76
-2.258494408284286381e-76
-2.231943414797334430e-76
-2.202933742190021618e-76
-2.044070243930520397e-76
-1.805783448458924916e-76
-1.767206111923193898e-76
-1.486836135178332327e-76
-1.287247301610152043e-76
-1.150258694799318573e-76
-9.765806417464549056e-77
-8.404956957307609349e-77
-7.337976759435957366e-77
-6.059968684361480709e-77
-5.626045901732989932e-77
-3.759304446563935203e-77
-2.282572448477901858e-77
-1.613804817834607517e-77
-1.371127041256243973e-77
-1.242691164113062912e-77
-1.076216825153817061e-77
-9.663075244568775153e-78
-8.144495573580103543e-78
-6.951472080021955696e-78
-5.424548279485084143e-78
-3.782215955801586509e-78
-3.219532783366155527e-78
-3.029356765093276872e-78
-2.108026628879804331e-78
-1.596960761460134813e-78
-6.381141731966910821e-79
-2.467461116434953913e-79
-1.960625859066792790e-79
-1.548915194369945706e-79
-1.064653025741971048e-79
-9.713064288196805636e-80
-7.324455653186584693e-80
-5.778345927994355160e-80
-4.574468047514685712e-80
-4.078225464998777322e-80
-2.910289455089704464e-80
-1.771454791199603242e-80
-1.551067740661602695e-80
-1.019532025130428883e-80
-5.321104234067376472e-81
-3.389976154566505494e-81
-1.050763505225260835e-90
-5.842388534476561065e-91
-3.257898520257721515e-91
-2.905647818067487528e-91
-2.661439303253309253e-91
-2.590573202552114806e-91
-2.384684636640575125e-91
-2.162773777025860793e-91
-2.057929134009091386e-91
-1.946273847375137704e-91
-1.802461163693206079e-91
-1.621376939128645226e-91
-1.496666302301670817e-91
-1.445933959839776589e-91
-1.161618355147887133e-91
-1.052822223060740936e-91
-1.012264694115486855e-91
-1.007696118006407661e-91
-9.367862901638393377e-92
-7.938605655106784673e-92
-7.447261106358695224e-92
-6.458357338440336822e-92
-5.401035865555434320e-92
-4.972907407563094297e-92
-4.363561964365290252e-92
-3.856662331635529757e-92
-3.474880196228268618e-92
-3.341517654376821262e-92
-2.582729487622515547e-92
-2.513391754517539485e-92
-1.795838403959123178e-92
-1.679776902110410199e-92
-1.377502908286360583e-92
-9.799397636674605756e-93
-9.046554392901048797e-93
-6.201494056932260399e-93
-3.876174973724642055e-93
-3.293319639166450435e-93
-2.833961507880926478e-93
-1.710470211165947178e-93
-1.571096077355070563e-93
-1.106613985273312506e-93
-9.596177690750302880e-94
-8.284958847669171643e-94
-7.632896833010744110e-94
-6.450256161372921598e-94
-5.585720288960914203e-94
-4.929397579961961217e-94
-3.958373480641348266e-94
-3.256816013190865492e-94
-2.785236447369440432e-94
-2.253479618404775040e-94
-1.029265812221191388e-94
-7.972090320540538847e-95
-4.109976077484402147e-95
-8.096557773583429179e-96
-5.956043260448986290e-96
-4.709917139964330370e-96
-3.146818537871678142e-96
-2.883985089506273468e-96
-2.117823053017001598e-96
-1.287582368076985855e-96
-1.286387985111347277e-96
-1.043992417138393817e-96
-5.963416445333441789e-97
-5.156887081807239825e-97
-3.390868625078395955e-97
-2.206830492610874152e-97
-4.605777243448605227e-107
-3.728485320286087636e-107
-3.233539719677233996e-107
-2.940249677963559980e-107
-2.232307729990666303e-107
-2.189949337981611572e-107
-1.954787603481868626e-107
-1.827941101566236681e-107
-1.504963198652637141e-107
-1.455513981791789398e-107
-1.373883142468114850e-107
-1.295807928507601039e-107
-1.196743348393784633e-107
-1.096406877476571093e-107
-9.099233068583517903e-108
-7.309831710254119864e-108
-6.322115280615927753e-108
-6.109743906914621392e-108
-4.816141657464591263e-108
-4.130255678979953232e-108
-3.422883330498824335e-108
-3.159396018765043087e-108
-2.315405903214638974e-108
-1.907196769643694412e-108
-1.799471518446048813e-108
-1.466204228326373967e-108
-3.810260472481070430e-109
-2.404930269215347624e-109
-2.049650561831150358e-109
-1.784247914338396540e-109
-1.284487677813281197e-109
-9.353951759906076859e-110
-8.574385756394455517e-110
-6.342028963494824688e-110
-5.416267586486552939e-110
-3.788986085451121659e-110
-3.069732271010090932e-110
-1.486633559647761606e-110
-5.240678059258407175e-111
-7.520262777852899671e-112
-6.282029510127871974e-112
-4.881211668237466954e-112
-4.073730459516812025e-112
-3.142893688402769631e-112
-3.032977355291916624e-112
-2.482946976600194163e-112
-2.104352622681127849e-112
-1.965521985255367868e-112
-1.527901330551308495e-112
-1.199204131537004321e-112
-8.926078601701993670e-113
-7.674966393194097217e-113
-2.592440498894069084e-113
-7.669750804569831365e-114
-5.645245265780102312e-123
-4.351879503067027590e-123
-3.758257057306069583e-123
-3.339747285415577960e-123
-3.012993791782678254e-123
-2.647662769656848017e-123
-2.333740771424888638e-123
-1.756948480361981090e-123
-1.238331843779884681e-123
-8.063805755887843614e-124
-5.904715325476873658e-124
-5.211120730225711680e-124
-4.187615473749737395e-124
-3.633344590218053061e-124
-2.975226202212222360e-124
-2.586503689166617050e-124
-2.418829521637230059e-124
-2.325223335593190099e-124
-1.625824737852387345e-124
-1.316886136450233801e-124
-1.265399989858284340e-124
-8.762399150504209295e-125
-5.600954872535455522e-125
-4.098265212160310300e-125
-1.964341636067881392e-125
-4.081343670920280265e-126
-2.942815653984694841e-126
-2.043888306470741123e-126
-1.140477935824886942e-126
-9.724336975929295401e-127
-8.717674940335487316e-127
-8.029103241302105306e-127
-6.597112017617506065e-127
-4.241119542502227827e-127
-3.925334661805776747e-127
-2.919955876624548709e-127
-1.917969353051549352e-127
-1.806616235932393038e-127
-9.627249695610387546e-128
-8.894154323262968354e-128
-4.770875140450284671e-129
-1.154565747096778960e-138
-9.382697760252288613e-139
-8.226114966372326521e-139
-7.504748087580036978e-139
-6.175006929864839831e-139
-5.023454972350179011e-139
-4.507514050561062473e-139
-3.463387068855524578e-139
-2.972318799094160332e-139
-1.355978593882653389e-139
-1.290931094247244015e-139
-8.782658625583969719e-140
-8.402782234435824669e-140
-6.885694685484977248e-140
-6.504937071192455339e-140
-4.362400575840746471e-140
-4.250553840976520956e-140
-4.233865733998029361e-140
-3.278219822885160790e-140
-2.719768301078862307e-140
-2.297597805882961364e-140
-1.899688980101893428e-140
-1.484873721756879440e-140
-1.263195002415337623e-140
-1.118923465573416031e-140
-7.976770867150627165e-141
-4.209910257032286778e-141
-2.322424428723088221e-141
-1.837409524188459688e-142
-1.454796367211950091e-142
-1.180944609582624561e-142
-8.036482827271471577e-143
-6.415980108414234844e-143
-5.980917625119424722e-143
-4.963321128955721040e-143
-3.730660298798379226e-143
-2.279527215222324699e-143
-1.808599581513050053e-143
-1.123815105564364617e-143
-2.068772938888369574e-144
-3.828742428000761281e-155
-1.787022632110104769e-155
-1.720654458132095086e-155
-1.296647205615619744e-155
-1.135696552624968718e-155
-1.117213486338556104e-155
-1.077764900291844718e-155
-1.027037607954946549e-155
-9.443573986960733553e-156
-8.174314509840544473e-156
-7.192658765492815378e-156
-6.395618446393797432e-156
-5.210777485033777121e-156
-4.592993302771834036e-156
-2.230988021730656861e-156
-2.207466273982182728e-156
-2.082618255847542318e-156
-1.377173571411993316e-156
-1.313004142775040594e-156
-1.040787053767006013e-156
-9.781749589505342524e-157
-8.202845559409415641e-157
-8.057196089248456272e-157
-7.727516328872650426e-157
-7.413521597955215375e-157
-6.661932575616250802e-157
-4.243899261233283236e-157
-2.262151646760976218e-157
-1.314408139059666789e-157
-1.294751640460237350e-157
-1.128275356511348612e-157
-5.568082153889867696e-158
-1.979344451006519679e-158
-1.408985332920503576e-159
-1.376957015524057858e-159
-9.008895133313899574e-160
-6.643666276700116110e-160
-2.825107491848982111e-160
-2.519175203309298734e-160
-2.121711415734125712e-160
-1.928196839874445436e-160
-1.872519365477483629e-160
-1.645552527493864425e-160
-1.474024075816492637e-160
-1.302545887795243655e-160
-1.055005681912695981e-160
-9.766082882982708025e-161
-7.073405607117031272e-161
-4.185755037588355220e-161
-2.510961652618750585e-161
-2.441478347611552422e-161
-1.262229622452488101e-161
-4.986246552321238132e-172
-3.294492968377071756e-172
-2.163561997804312500e-172
-1.827365437357357033e-172
-9.730105672949176943e-173
-6.486332177868329179e-173
-6.465469564131137917e-173
-5.413912677590803994e-173
-2.262973231394563654e-173
-1.238786997853713490e-173
-9.588470972842319581e-174
-1.273016138878134015e-175
-1.072203971617942445e-175
-5.277741031124892505e-176
-3.833990865418902791e-176
-3.596628538273858288e-176
-2.894636936921531430e-176
-2.533380458652647926e-176
-1.678605962154916042e-176
-1.605643269617847441e-176
-1.219567625189826784e-176
-8.639039622083627188e-177
-4.878164435989759078e-177
-6.423132909998043140e-178
-1.439767089295885881e-187
-1.026435562142050766e-187
-4.860078337344505688e-188
-3.882460533184307758e-188
-3.755336738951911328e-188
-2.851524755414597336e-188
-2.696041070970438346e-188
-2.018599902096209719e-188
-1.120713336912732612e-188
-7.302445197910238280e-189
-1.099835745161021651e-189
-1.780018251294518756e-191
-1.288820514955423724e-191
-8.365417028995974546e-192
-8.279057364426464033e-192
-8.143469837044063092e-192
-7.586388048801499250e-192
-7.196462028760779766e-192
-6.431392174974518368e-192
-6.316867916266021689e-192
-4.323499235004325142e-192
-3.038854016244550671e-192
-2.941024848839627481e-192
-2.632908078235609060e-192
-2.062025656079083169e-192
-9.573975627536198010e-193
-1.195521249700746604e-203
-7.510990550997543289e-204
-5.964346510092499140e-204
-5.909041942905424232e-204
-4.498995415752783871e-204
-3.976227928778240766e-204
-3.158160228352653088e-204
-3.102601686752724683e-204
-2.738650718061481920e-204
-2.426770043848410396e-204
-2.015269660083766755e-204
-1.376986497996117932e-204
-1.292039223543399963e-204
-1.048676338524519102e-204
-8.317137838950004035e-205
-9.849394339618274328e-206
-4.799205278929297293e-207
-1.239228229989563000e-207
-1.219545133807090272e-207
-1.026776638665805109e-207
-5.377562511601890914e-208
-3.116670278045346219e-208
-2.665700347822649144e-208
-1.446327341516874213e-208
-1.242209658494840657e-208
-1.070633849916034963e-208
-9.318084518742786659e-209
-9.205692188480728929e-209
-7.675568326289233860e-209
-2.941372237588312470e-209
-6.243823139679868085e-210
-8.181513445175436598e-220
-6.945586521385433331e-220
-6.075583983636226675e-220
-6.015432762693710356e-220
-3.384542454921865934e-220
-2.853841349681218390e-220
-2.456350986351121250e-220
-2.169873027856056660e-220
-1.961967067524406873e-220
-1.714027079866676906e-220
-1.118722440143285995e-220
-1.074375590913432957e-220
-1.053267675678574362e-220
-8.147233796788845357e-221
-5.427844420023503616e-221
-5.215095779856775398e-221
-5.173032905833468135e-221
-2.833104948759064885e-221
-3.189051125153875812e-224
-2.754820261826432654e-224
-2.417355525642591802e-224
-2.196302704890996384e-224
-1.538576702632719424e-224
-9.233390393845691364e-225
-6.938899927682317776e-225
-1.690720818586431047e-225
-1.753238796909737305e-226
-1.479864064489060674e-226
-9.904044624492181064e-237
-4.800286922048384648e-237
-3.113928827543248066e-237
-2.637857417846464645e-237
-1.909113108901790876e-237
-1.582734580954757534e-237
-1.392691654391122308e-237
-9.096383040760950525e-238
-8.698099601326328185e-238
-7.772798694556476812e-238
-4.210736210523395170e-238
-3.617724665872132171e-238
-2.867801581836703001e-238
-6.171117070664335070e-241
-2.678473639281957684e-241
-2.006662132209788571e-241
-1.843346483676311203e-241
-1.635411999671021395e-241
-1.329796003560692964e-241
-1.180062632319447940e-241
-8.388546543483852937e-242
-7.297562971730662486e-242
-5.903079664979434820e-242
-4.452355802580252073e-242
-4.339849661953208209e-242
-2.878913654488435370e-242
-2.492783689180121195e-243
-1.656544801701670244e-243
-1.052132090751945257e-244
-1.159627605611899350e-256
-8.564603093754143544e-257
-6.713172808949175587e-257
-6.549517133644730032e-257
-6.480196089498487731e-257
-6.131155679391941260e-257
-4.261832206962773319e-257
-2.437127082083739917e-257
-1.412759431442743900e-257
-1.275048382575807801e-257
-6.500033831777295752e-258
-3.267618141333452355e-258
-3.222406199982825708e-258
-2.199918258144141900e-258
-5.488034824938997352e-272
-2.562821228116381879e-272
-2.459662872334543630e-272
-2.259228198725292485e-272
-1.854344019876225382e-272
-1.465821526513052647e-272
-1.263049958879244366e-272
-1.258032433168582913e-272
-1.201060724163057491e-272
-3.393395324784968901e-273
-3.378250343400546888e-273
-1.870347098247573839e-273
-1.288698389359297766e-273
-1.085037108864391846e-273
-1.982796013023522975e-287
-1.539342454244391564e-287
-1.156870380471341588e-287
-8.329730202099416940e-288
-7.906886445997332065e-288
-7.617341306210610184e-288
-5.673291260092403169e-288
-4.642383017438366313e-288
-4.623924714315795033e-288
-4.623414559256916205e-288
-4.477317509404588945e-288
-3.570057310006366031e-288
-1.934780945814361823e-288
-1.291721975255314238e-288
-1.026220289604526962e-288
-4.672532255042046104e-303
-3.195215425613020147e-303
-2.952708770420651647e-303
-2.497215109111517457e-303
-2.361826885293316278e-303
-2.260544595456716291e-303
-2.140165037874779610e-303
-1.791349717451390746e-303
-1.434566280904760727e-303
-8.824083971581437776e-304
-6.289857395001343897e-304
-6.279998478649155916e-304
-5.643643833222283212e-304
-4.845706101783120001e-304
-2.456916168288107188e-304
-2.213018840852111521e-318
-2.089680293024302733e-318
-1.176271489618839772e-318
-1.017468909732546308e-318
-4.094816072732251358e-319
-3.927031379404564032e-319
-2.404518685180178681e-319
-1.968159906773189733e-319
-1.652451959080633192e-319
-1.498204664448996021e-319
-7.268693781616419158e-320
-6.339850367434875655e-320
-4.940656458412465442e-323
-4.940656458412465442e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
1.501959563357389494e-321
4.169914050900120833e-321
2.712222769410107029e-319
3.795017038835782955e-319
5.744402451067005320e-319
7.812363618300126855e-319
1.009237776072831141e-318
1.020393778355926488e-318
1.039178154210810681e-318
1.047972522706784870e-318
1.050877628704331399e-318
1.149730283124248008e-318
1.215391607456549674e-318
1.358799101818429896e-318
1.546267370476432484e-318
2.163829665152157015e-318
1.105205426022843682e-304
1.941399500203162976e-304
2.370305776517743745e-304
6.674618590939249744e-304
7.030475603313576123e-304
8.904757555404634259e-304
1.498159279121250654e-303
1.565680215891581768e-303
1.704433938666653442e-303
1.737106614537399194e-303
1.969858547057159312e-303
2.234020373151015624e-303
2.267989232816210377e-303
3.097048565715017412e-303
3.609004299297608337e-303
3.898371339581136923e-303
5.213457467606145938e-303
3.598232147969343256e-289
1.240728268887501218e-288
1.659316032006063200e-288
3.059491589787652638e-288
4.229766849440645555e-288
4.814677093583498097e-288
5.306088108291003731e-288
5.841475236547409269e-288
8.608811024343359074e-288
1.113822255690244131e-287
1.439718663310641773e-287
1.771240288188683273e-287
2.296398123400546689e-287
1.786577099105321667e-273
2.188017453612305057e-273
2.198953251699096299e-273
2.450293067781865754e-273
4.740588348765973183e-273
9.144278789767878819e-273
1.186948133588424751e-272
1.317256839919789104e-272
1.346800569393687874e-272
1.447557623407360176e-272
1.858819386321580024e-272
2.438103475721296227e-272
2.460900144712768559e-272
2.608074421929826498e-272
3.138633145276366244e-272
4.079441827236396952e-272
6.502167552570021641e-272
1.205857514818450172e-259
1.678438951923987784e-258
3.845606573409599758e-258
5.340220412633397512e-258
8.826997785247694527e-258
1.005787566940767514e-257
1.277710989529909507e-257
1.427821861371731176e-257
1.588709078598021665e-257
1.719282570126028551e-257
3.510559392632592123e-257
3.995132862820509009e-257
5.203163310422139736e-257
9.896371066312513452e-257
1.498498139469526102e-256
6.242625657925953446e-243
6.751280705567240870e-243
1.169330446261719216e-242
2.870829473422650897e-242
3.363396404081427157e-242
4.367430524221373267e-242
4.711132491318254971e-242
5.479524231647656400e-242
9.669028836920437905e-242
1.090299356666673409e-241
1.153312031809978954e-241
1.878696650941099612e-241
2.365426538502243530e-241
6.087527320166656224e-241
1.102933275466909669e-238
4.062355742760755892e-238
4.360321620876112763e-238
7.739628750103394747e-238
1.034068684221632429e-237
1.345717481360629491e-237
2.011553855352768339e-237
2.249987658377873740e-237
2.431994964856818416e-237
2.504676419420426377e-237
2.634637399752311488e-237
3.770749678694971667e-237
4.528356266011192272e-237
4.853928416470614674e-237
5.310488107516376552e-237
6.008284134955591254e-237
6.211631182282779942e-237
4.427938721591774022e-226
1.086560503271496983e-225
1.120854188264098474e-225
3.797597815086650270e-225
8.675287266829901699e-225
9.339736345117937060e-225
9.707279100034310333e-225
1.040651846092619919e-224
1.361555520536626570e-224
1.577157733298798929e-224
1.592497373363716796e-224
1.607336806179076045e-224
1.811996569187879027e-224
1.838754085085093523e-224
1.974167770375527953e-224
2.110844499040177189e-224
2.144119151267586159e-224
3.894140447645335013e-224
4.282276437343458463e-224
5.042704024211234957e-224
3.523920157238584748e-221
8.911895883911778384e-221
9.576423075341242426e-221
1.080974217102225377e-220
1.267077854237515207e-220
1.460006024355536556e-220
1.600287562265697942e-220
1.923886049673475328e-220
2.357617144580781774e-220
2.571274519943035450e-220
3.138352920754542283e-220
3.290130524639912978e-220
4.037723002854862016e-209
8.009840522894083782e-209
1.241805746174846294e-208
2.029440868997730826e-208
2.127400120747145175e-208
2.864355309469110497e-208
3.881421040364498418e-208
4.078832677002709158e-208
4.112196019176575366e-208
4.899286735329075071e-208
5.146847458603252617e-208
6.856308973252585816e-208
6.940443428477914125e-208
1.077473937938995577e-207
1.081459606814391072e-207
1.530913629019808981e-207
1.077922435661262221e-205
3.372296681828636870e-205
6.770507686188598326e-205
1.037331677145682527e-204
2.229289598192753019e-204
2.540658735358118591e-204
3.744155798896135396e-204
5.755799270732788017e-204
5.856048849075122646e-204
7.801763446438704401e-204
8.392398407930578864e-204
8.725812326327528384e-204
3.521142587453646455e-194
6.748928216045132816e-193
1.646452654692752408e-192
1.784649907604222281e-192
1.860585620469027457e-192
1.921324152685120776e-192
3.372623075763028441e-192
4.546326660650032636e-192
5.884745381428288788e-192
7.324612700554739654e-192
8.159173129107199465e-192
9.852466480552724305e-192
1.048884458786773682e-191
1.057888868718603143e-191
1.216688950054617388e-191
3.042521323551587628e-189
6.083232790142749765e-189
1.017887116690950517e-188
1.226827297965519917e-188
1.283725602160855390e-188
1.545731110723632641e-188
1.808948970417528393e-188
2.118673226411361859e-188
2.673216872589672606e-188
3.069940962581620469e-188
3.343301984701633738e-188
3.483481643058882063e-188
4.044825884184920868e-188
4.119932611881931687e-188
4.635773868544985252e-188
5.012029439727897087e-188
6.946161053310108812e-188
1.785715056858191351e-177
6.087135507332458371e-177
9.708524489800310421e-177
2.130030546788905281e-176
2.725061112471320962e-176
2.958274357480324667e-176
3.084453748504425351e-176
3.432292001520051418e-176
3.867214700479329330e-176
4.402751893632884871e-176
4.910699753855967501e-176
5.989363750345602386e-176
7.967567135095888575e-176
9.094477533510907099e-176
1.230466510409421322e-175
1.585335287824746096e-175
1.856858281700927937e-173
3.398746257661683555e-173
6.242356433271719281e-173
8.568748880384535008e-173
1.215619968974628808e-172
1.256190591704206032e-172
1.425040116091511984e-172
1.530886178511574220e-172
1.647260472909531543e-172
1.839630414204841368e-172
2.434716552364904581e-172
2.477145597844271262e-172
3.359570265666341289e-172
3.646471553654812330e-172
3.724181035405037313e-172
5.311869409631410433e-172
1.649983205563706771e-161
2.055833931147532672e-161
2.243421563511613174e-161
6.239338634454922883e-161
1.218725573037830563e-160
1.375515821226562289e-160
1.626638568089987207e-160
5.324173024344514272e-160
5.426143117608866656e-160
8.358729086148705979e-160
1.788218106151446809e-159
1.964930454098242832e-159
1.012393123711323716e-157
1.206639309343073890e-157
1.868450744334908514e-157
2.152451748938090786e-157
2.223489666380763590e-157
2.788768224634304897e-157
5.936215777241186782e-157
6.452542804330594616e-157
7.801616002923066203e-157
8.610214978151551756e-157
1.826554967068013557e-156
3.189017040378317177e-156
5.280371695157278856e-156
6.177415709445454395e-156
6.843193696107170080e-156
8.087038885215273687e-156
1.152271013050868729e-155
1.251600162871416439e-155
2.139774061460416732e-155
2.151270011909978870e-155
2.278195918545408961e-155
2.436187868243093012e-155
1.384998959800404061e-143
1.940459091397138045e-143
2.976883869818000221e-143
3.224606887815818924e-143
4.843030573263502883e-143
5.479493255110421739e-143
5.920713212489618534e-143
6.573686730340515076e-143
9.511020053185570641e-143
1.010579303221765283e-142
1.462544330608613124e-142
1.789902073152427977e-142
2.823503304952829016e-141
4.493046878994994942e-141
8.482860635584858300e-141
1.084891211539525707e-140
1.407853653343176183e-140
1.570623249645748968e-140
1.936288079496129820e-140
2.513594801167729931e-140
2.838675020514614012e-140
3.004918301001993827e-140
3.895075680822688265e-140
4.026723528927779350e-140
4.904043946155027360e-140
5.170543844823922624e-140
7.163335771625086872e-140
8.124721357096930204e-140
9.515824812501704068e-140
1.268333808653741174e-139
2.380555690234383511e-139
3.105210285936577634e-139
4.337355031966845662e-139
5.045598068055566333e-139
6.683129339618178063e-139
8.507513405987807579e-139
9.896287511058343122e-139
1.159178614819694110e-138
1.313013069597785233e-138
7.275408936624988357e-128
1.086837241619225493e-127
2.217345495032205758e-127
2.725041613384912356e-127
3.292767269285099315e-127
3.722186479279792624e-127
4.279970915412569087e-127
4.894957702343703868e-127
5.992084077843599691e-127
6.629488279631360241e-127
7.731999118847608615e-127
8.986765457058166741e-127
1.292380272619841724e-126
1.571475340670030526e-126
3.371765615428147891e-126
1.845223653544916767e-125
2.499083127209341678e-125
5.505028938349692507e-125
6.802826056165852482e-125
8.901031631671343650e-125
1.014995946158551060e-124
1.291906570087845108e-124
1.502518692355796278e-124
1.672723839270736970e-124
2.048812839342892927e-124
2.653188064995052472e-124
3.062858256217353807e-124
4.016900742391375659e-124
4.336546558809950223e-124
4.698471812147614518e-124
5.695814851524726269e-124
9.174895178454208973e-124
1.212061575235337370e-123
1.679077463488877972e-123
1.832043272499673674e-123
1.840935872636614259e-123
2.153185292987640220e-123
2.995335310155104855e-123
3.246857994757225385e-123
3.937437691312860739e-123
4.329302325624217637e-123
5.240203904960101211e-123
7.886705383317228553e-114
3.108048698698659752e-113
3.704585563089439898e-113
7.906848139325570907e-113
1.317008997440300504e-112
1.550474328430283590e-112
1.897284661561166276e-112
2.218666813887357965e-112
2.374146975625971006e-112
2.675807338226022848e-112
3.539193206546600062e-112
3.776411633962454872e-112
4.732358764042633497e-112
5.279282618792119351e-112
6.340978864454147681e-112
9.293487996521187875e-111
1.417609731096108008e-110
3.286159757095274250e-110
3.972583050545571413e-110
6.032269698608019342e-110
6.230362868227174834e-110
7.739624309721364406e-110
9.029918890483186645e-110
1.162060675486267353e-109
1.373274393958765790e-109
1.375522573970409067e-109
2.278027086342686909e-109
2.808124351097497925e-109
2.996354765414413398e-109
7.306585481074116951e-109
8.569321783827018889e-109
1.348388269771799880e-108
1.907675255385739596e-108
2.126238824473777004e-108
2.722848397814132764e-108
3.106397710356020962e-108
3.690289178104164166e-108
4.119775894282804314e-108
4.887075469842170696e-108
5.703380410170152373e-108
6.351359045706504253e-108
8.369809654034300538e-108
8.556809960002716317e-108
1.072748234259997500e-107
1.104565743956623909e-107
1.311704115094624879e-107
1.474588209110078761e-107
1.775612111467518007e-107
1.987455428411702853e-107
2.444919485801754386e-107
2.670996886297642581e-107
2.925410208564682198e-107
3.215998840238729412e-107
3.709501926242827445e-107
4.377667061340646331e-107
1.281547250027161709e-97
1.404276791648815966e-97
3.575925924574977867e-97
7.017898059763989022e-97
8.461688190347537811e-97
1.072349182799272973e-96
1.487877147355081689e-96
1.807039777572424363e-96
2.285638626699273992e-96
2.879159919814982943e-96
3.568337046677618998e-96
4.178289328843236907e-96
6.467089445483254164e-96
8.584277025356697610e-96
3.164223149360582995e-95
6.881630456880622280e-95
9.106697596255089874e-95
1.159869949742869019e-94
2.285988462763866727e-94
2.806178143771463395e-94
3.003001627006523894e-94
3.817374562983930802e-94
4.486481391968900917e-94
5.197744072504550793e-94
5.768173682715962584e-94
9.142876796588193876e-94
1.004434770568523164e-93
1.128598405612335648e-93
1.473130521188781943e-93
1.961950178900770197e-93
2.412315816770038818e-93
3.728678100356281720e-93
5.605558631782364025e-93
7.254329920828068027e-93
7.904400185915086163e-93
1.205598975014907119e-92
1.476005239885555756e-92
1.571863103443673350e-92
1.954491520551523352e-92
2.437276583535511810e-92
2.692668930080213002e-92
3.240925813505074236e-92
3.713579153793318897e-92
4.716920148906001678e-92
5.033610239886710276e-92
5.530683628378459452e-92
5.717927990239555864e-92
6.288204484384970298e-92
7.101213143576472105e-92
7.898943856837560196e-92
8.439008939213813102e-92
8.866878658069193087e-92
1.005173740255563193e-91
1.161788319602708500e-91
1.362942783197820540e-91
1.416203987909413846e-91
1.554762260358543885e-91
1.666438692438472554e-91
1.907782160402575546e-91
2.088672735741492753e-91
2.433379781520096155e-91
2.597934414549190995e-91
2.743501740483519252e-91
2.940156529070563023e-91
3.261192237697566790e-91
3.852731370921668478e-91
5.892200090716694437e-91
1.029600156492899917e-90
1.862350907610063875e-81
3.160345748220323695e-81
1.703119922537148402e-80
2.102138925849968124e-80
2.566594953660513407e-80
2.809430596082297961e-80
3.776361538930444390e-80
4.267541100661621560e-80
5.268058233135472219e-80
6.762682850666788799e-80
1.401595158942297422e-79
1.474506401863033793e-79
3.140131965196992730e-79
6.655522346672588136e-79
9.639958217600184565e-79
1.995902181476572622e-78
2.178088082156040010e-78
2.832566610293251194e-78
4.358273679844883082e-78
4.982988514175882430e-78
6.183501427973713830e-78
7.466801271961425710e-78
8.524886579677597482e-78
1.042351520868007855e-77
1.139204116959724826e-77
1.238246510859990301e-77
1.390433376831557494e-77
2.433802340833354368e-77
2.885941471318650410e-77
3.133099095235642887e-77
6.038150191483167452e-77
6.649680932187898126e-77
7.554152124580733520e-77
8.594761152494744025e-77
1.084008425258848166e-76
1.097491870273489307e-76
1.215860316304924555e-76
1.348164545095990381e-76
1.687587887254155487e-76
1.934226774476767663e-76
2.182957529782840691e-76
2.250611988248881560e-76
2.326998603619370414e-76
2.687730608621131629e-76
2.882886360666036845e-76
3.141570143502941009e-76
3.325666227414167755e-76
3.734248925674389730e-76
4.079523928463399292e-76
4.159503007187771247e-76
4.424378182897143667e-76
4.859728702577525497e-76
5.017697107513645789e-76
5.745337220863853383e-76
6.314729591861586402e-76
6.663472614784270567e-76
7.046283337650256975e-76
7.359479730392052451e-76
8.091663673907251399e-76
8.538995471781186561e-76
8.968708754449255839e-76
9.088681261631388868e-76
1.036673286651897212e-75
1.150899875152966373e-75
1.192833065079396485e-75
1.299752612497442380e-75
1.373053491198566938e-75
1.525647682414520144e-75
1.603311344863186974e-75
1.639046143054719359e-75
1.847461729737047735e-75
1.984168608730527009e-75
2.090852138240131431e-75
2.152306051325647070e-75
2.398203499106784208e-75
2.692631471315231812e-75
2.975596716862228014e-75
3.011871429698807594e-75
3.078816653031091910e-75
3.410719969108597435e-75
4.009652405981987949e-75
4.433650791971564816e-75
4.771892439004513867e-75
3.027096610980493930e-64
5.421445763518173418e-64
1.056714850315287128e-63
1.205633185841073390e-63
1.376958275405417600e-63
1.596546036085724249e-63
1.929256617969979609e-63
2.690774096975259822e-63
3.105938728675577959e-63
3.312393913626453282e-63
3.716754369721228267e-63
4.964344106093897261e-63
6.845277806473347150e-63
1.112214064157369937e-62
1.997754406511157035e-62
2.478446820077152508e-62
3.624152207728906993e-62
1.043777113869395745e-61
1.242934757700704857e-61
1.692955260300759395e-61
1.891030773631716165e-61
2.272486396038219281e-61
2.896479142824281110e-61
3.251126286758069964e-61
3.579284636449355601e-61
4.342642958199734138e-61
4.519886391209022906e-61
5.339995761153515439e-61
5.675417310501518255e-61
6.385211998635865543e-61
7.468099644512978476e-61
8.199668812043786806e-61
8.937474534463438748e-61
9.737797027991145902e-61
1.038902928484035741e-60
1.111879241181217421e-60
1.148754699992150112e-60
1.219357542364673455e-60
1.257460284322294016e-60
1.451851673070616807e-60
1.538397296405752474e-60
1.591921384754600235e-60
1.739571416136530103e-60
1.834358819445471028e-60
1.914326986108157241e-60
2.006883389111200692e-60
2.187641821484484851e-60
2.252443154391408071e-60
2.365738854362389884e-60
2.590229963466678762e-60
2.817782238934808193e-60
2.916820189866873011e-60
3.129697917984932298e-60
3.500245410898947095e-60
3.661963478907018660e-60
3.761963604871268381e-60
4.195258348398009832e-60
4.477646590161065898e-60
4.839940726327594839e-60
5.000254470841738358e-60
5.216974730829004642e-60
5.524611384178780548e-60
5.762996456395440199e-60
6.283788398767930721e-60
6.531550323599075020e-60
6.892204192076786757e-60
7.631864057549570678e-60
8.107578938883590399e-60
8.524601576346032572e-60
8.594745818977176494e-60
8.851979157140119723e-60
9.838250171613504232e-60
1.020757062630970886e-59
1.104080186714400907e-59
1.166115708248074577e-59
1.169887277396968774e-59
1.253423953582606032e-59
1.350410561349989574e-59
1.476887989904738404e-59
1.546947609590035910e-59
1.668680021310775436e-59
1.958986393751761350e-59
1.234459497976737881e-50
2.266114250196686654e-49
4.610204905225626688e-49
1.068403252864458898e-48
1.310349152336972188e-48
2.177299917073707084e-48
2.476224225406476536e-48
3.035958902966368179e-48
3.505953541900502643e-48
4.408644907480103453e-48
6.042287708711983032e-48
6.239861136028790044e-48
9.479281690964907760e-48
1.112683661066759893e-47
1.407613689889466273e-47
1.932624649104368105e-47
5.345501385183522319e-47
1.462821979231084403e-46
2.749638390402064730e-46
3.974429383029202798e-46
4.914235494722403122e-46
5.744916424222920297e-46
6.774791112491846937e-46
7.051307908055299500e-46
8.731835325235391940e-46
9.765345446781267126e-46
1.208710675259493974e-45
1.334492480896590762e-45
1.463511721778632989e-45
1.666114086979794694e-45
1.748019811031464302e-45
2.251755941882718665e-45
2.389635507926974963e-45
2.591747976545600085e-45
2.992854270530238220e-45
3.219819089988361223e-45
3.624054514350397770e-45
3.818723957299593083e-45
4.138368766507803665e-45
4.278824243586629610e-45
4.453964844601928173e-45
4.601675736168449773e-45
5.220820555033229549e-45
5.425601883702916970e-45
5.715143319558489124e-45
6.363628675650819339e-45
6.700851414676631208e-45
7.185832424256423467e-45
7.361605812576542423e-45
7.874032997777353029e-45
8.503697955683680934e-45
8.868839077747101321e-45
9.000901262879331085e-45
9.331708462012661301e-45
1.018504422774063752e-44
1.033411176832138125e-44
1.100176171740481782e-44
1.173433479438053145e-44
1.212962824215699273e-44
1.278473289893737465e-44
1.362173071497379535e-44
1.387557646736242970e-44
1.452591609276352971e-44
1.538252830942455847e-44
1.615968531820539476e-44
1.726149130207002157e-44
1.768184206607826061e-44
1.869056526182962493e-44
1.927568307716376496e-44
1.964266612548888070e-44
1.989946293884029583e-44
2.211096322844875253e-44
2.318175758939471235e-44
2.368790403917264106e-44
2.402606623516203870e-44
2.517505577255817174e-44
2.735282676546297753e-44
2.823783432229175073e-44
2.944662571365381794e-44
3.045345654184957171e-44
3.133760418241341560e-44
3.163298150107324823e-44
3.378055805526127426e-44
3.546870239768722720e-44
3.653877547450331724e-44
3.880244188673837439e-44
4.027077628886591010e-44
4.359322291730154295e-44
4.503004856674123730e-44
4.685742618171929862e-44
4.976440942656770524e-44
5.385939191290704749e-44
5.761561969641470183e-44
5.919692188854267296e-44
6.246324888475804482e-44
6.470627225420704317e-44
6.728359493308506623e-44
7.297959010630564662e-44
7.926563916271396103e-44
8.409154847924672489e-44
9.313420838760456511e-44
1.009971835220040976e-43
1.149316638243798531e-43
4.631570837415616726e-33
1.356070042258425788e-32
1.647706653469265912e-32
2.453444167751234455e-32
3.484568582325368745e-32
4.036366817755770493e-32
4.553404849788896027e-32
5.470813323367461891e-32
6.882867569411461039e-32
7.257947281164676837e-32
8.941957241923637924e-32
1.590854307146985691e-31
2.553973075046848611e-31
5.293313335450512431e-31
6.681460102842233022e-31
7.528136704964875681e-31
1.325792087076221018e-30
1.899656443540033599e-30
2.623117730007201244e-30
3.347653304114108928e-30
4.180365938600146189e-30
4.385134805205440651e-30
5.063879456678054492e-30
5.957068733899997412e-30
7.276186003692888504e-30
8.631992903860084376e-30
9.544837560310864115e-30
9.678757502492606942e-30
1.018155010105075308e-29
1.223606683229271021e-29
1.294656490500691073e-29
1.406938133094831954e-29
1.532238063743567083e-29
1.621792503403961053e-29
1.715789600874116654e-29
1.748990364755385269e-29
1.890032559918809971e-29
1.984533147300067671e-29
2.058169876627440108e-29
2.258278803080005376e-29
2.373371002588490358e-29
2.461528657399526082e-29
2.525309032383314960e-29
2.696129411829941009e-29
2.822056371713861577e-29
2.910098329536709546e-29
3.164352449248203318e-29
3.294681558518207223e-29
3.428324136373071746e-29
3.551580188762691425e-29
3.777206491139931270e-29
3.953298622588747528e-29
4.103187498319992968e-29
4.281668381877100207e-29
4.503927924731344514e-29
4.648729964552870019e-29
4.868299152211515161e-29
4.964649026449847196e-29
5.299234661755687553e-29
5.634835877346522368e-29
5.774124312600169955e-29
5.989974270364613402e-29
6.018154232907181575e-29
6.535420862618001042e-29
6.711872452240003848e-29
7.194260450932768822e-29
7.342381339670175023e-29
7.834011195333539337e-29
7.937182619931897498e-29
8.210013054721785853e-29
8.537045578589370960e-29
8.893291219720363708e-29
8.970621732045957548e-29
9.361462551808399498e-29
9.759983466050225032e-29
9.876249645001401463e-29
1.045823903211363064e-28
1.065290023250978739e-28
1.093195432725052662e-28
1.135607937371004805e-28
1.210486716368493649e-28
1.243421154937390580e-28
1.261240985930744517e-28
1.295491516290026051e-28
1.333621119153345468e-28
1.425675768809258221e-28
1.437550569707403703e-28
1.564868926186870750e-28
1.654248231392243075e-28
1.680334825144647413e-28
1.783494654306716207e-28
1.849204230904107541e-28
1.897948853719981614e-28
1.944851692221445590e-28
2.119464183309905788e-28
2.216432422418530413e-28
2.348354246438293344e-28
2.453853481119806952e-28
2.483214795016089792e-28
2.556813736799699543e-28
2.664391557561662796e-28
2.768788404219365441e-28
2.841283250462863719e-28
3.046715452200468762e-28
3.330488841358770972e-28
3.423553683962512632e-28
3.489361998015981895e-28
3.598526188881334831e-28
3.811889495637714035e-28
4.199584370785236006e-28
4.306579419231414210e-28
4.455675988666840029e-28
4.587956924951628869e-28
4.997991956185446831e-28
5.606639031694824514e-28
5.750341776639550105e-28
5.900178945160142290e-28
6.744487667349146436e-28
6.958725363783826830e-28
8.276106892674469010e-28
1.492419621205055212e-16
8.798223034567258180e-16
1.650196359825830692e-15
2.711118398556143996e-15
3.583093372095941693e-15
5.560670735475327702e-15
5.731274106878810881e-15
8.929190674217086441e-15
1.091423957855073443e-14
1.258269650626892040e-14
1.516771221915660208e-14
1.727382262707708402e-14
1.993290171626656570e-14
2.384511238828713864e-14
2.903281460648529027e-14
3.310953129091203482e-14
3.448211487048506865e-14
4.354965263487010131e-14
5.190665379509216141e-14
5.283740528915106309e-14
5.700659986912499219e-14
6.335350472188453469e-14
6.973763511662501108e-14
7.069047061514631571e-14
7.357277924107742672e-14
7.728082143661447750e-14
8.395091205519404605e-14
9.006155170519325905e-14
9.413170114938024262e-14
1.005369594144221365e-13
1.111385626473678349e-13
1.147673278108134856e-13
1.191665711045651450e-13
1.249126986826581154e-13
1.287386446441437855e-13
1.356534815579441331e-13
1.456298144043812093e-13
1.491715104031585639e-13
1.497345779088176812e-13
1.539099862600700098e-13
1.591890670381896009e-13
1.689736905928002083e-13
1.777872869823694083e-13
1.847495909365900726e-13
1.891996324722667469e-13
1.928694591006246412e-13
2.007329770513471021e-13
2.031297594196447322e-13
2.109992562775395602e-13
2.161847457474207837e-13
2.248324834617651716e-13
2.263883804221341838e-13
2.346280744639468060e-13
2.395688441660452889e-13
2.470602445222895238e-13
2.627385632164490049e-13
2.668892697864462697e-13
2.712753502826961666e-13
2.828712703442779542e-13
2.909394097241927836e-13
2.986744104884702252e-13
3.116474935807884089e-13
3.192889185609667910e-13
3.345612007492719282e-13
3.493068415068956987e-13
3.572224777528512539e-13
3.615678220117488466e-13
3.837816313972357651e-13
3.909562752863677194e-13
4.120549656719933756e-13
4.487920573156925933e-13
4.571930921124438723e-13
4.603376719106460161e-13
4.836427275766568089e-13
5.169647961516370094e-13
5.197846372821992490e-13
5.476873583308937479e-13
5.781669251921568141e-13
6.009338258077313990e-13
6.209625926089653278e-13
6.397893634159234796e-13
6.652046567936998944e-13
6.718761658717096152e-13
7.115321214397565968e-13
7.490249317684871400e-13
7.614918723838346100e-13
7.855009784232296043e-13
8.232699051065108842e-13
8.405850709853388152e-13
9.051048221222475437e-13
9.260628834967395135e-13
9.838244887472551867e-13
1.009488971355326492e-12
1.036238873682850576e-12
1.047247819779153802e-12
1.085477019653023574e-12
1.143593384801181599e-12
1.178805456548511333e-12
1.205906467011728450e-12
1.220767084739976573e-12
1.263703805527489575e-12
1.276680060539430693e-12
1.363220356878598221e-12
1.400325258442637134e-12
1.468624623454262676e-12
1.554982305472808302e-12
1.580069657567465016e-12
1.641833570618610215e-12
1.696124032732340122e-12
1.736658596536176937e-12
1.786342277121756177e-12
1.789163035849147182e-12
1.937803328449417455e-12
1.985864202624571971e-12
2.036457634130603607e-12
2.062767434787386227e-12
2.145466814926564138e-12
2.284320400752613121e-12
2.297691895693822498e-12
2.392262446530327860e-12
2.563882977015980393e-12
2.973345464493505532e-12
3.017801865448590498e-12
3.308105556655616764e-12
1.102488239528538250e+00
1.733953573555399696e+00
2.906239422941290673e+00
4.038819881338341133e+00
5.820812003592353179e+00
6.303977573178409344e+00
1.140246909906361417e+01
1.180046419665051438e+01
1.403497133382705186e+01
1.413713524587870651e+01
1.940952625295994594e+01
2.231783557298631848e+01
2.404907828675878889e+01
2.609373883339633338e+01
2.722772329420262594e+01
3.059430700909649659e+01
3.213381308846851425e+01
3.876227505160542108e+01
4.628563242225022378e+01
5.057061714454470547e+01
5.375735562133166212e+01
5.560106414317011314e+01
6.477232564363255563e+01
7.097481651640185873e+01
7.550725611895074962e+01
7.689170518809925170e+01
7.916848197632023698e+01
9.438739246753705459e+01
9.703957727615959072e+01
9.799809388692821699e+01
1.026326593109539260e+02
1.137733807126480059e+02
1.215795533035187361e+02
1.265230606004419798e+02
1.334153086689863414e+02
1.387463321191603143e+02
1.448374827754898035e+02
1.497812841476369954e+02
1.651930893477413633e+02
1.680201853036931254e+02
1.755123266151517498e+02
1.777040194799994595e+02
1.924331988867117502e+02
2.024362598021146766e+02
2.078712443724678849e+02
2.152407264743776523e+02
2.219186066485889341e+02
2.277378973003472993e+02
2.325784901465399628e+02
2.387714955504205818e+02
2.461612295770896992e+02
2.643051556525121555e+02
2.692686851820595848e+02
2.832684060196542077e+02
2.937970525505038495e+02
3.003491909175730257e+02
3.083757845475639101e+02
3.215991722494665623e+02
3.220035899998458149e+02
3.356956387949240366e+02
3.416233101299784494e+02
3.473952461021982572e+02
3.598206695285991259e+02
3.695714736430059588e+02
3.819716018329903022e+02
3.832728271896666001e+02
3.968899034439124875e+02
4.125695062132538737e+02
4.190282548716348856e+02
4.230756999869273614e+02
4.331020654889260300e+02
4.432517335383650448e+02
4.512003856443368477e+02
4.698147071339028571e+02
4.743468997620424830e+02
4.835228139465733648e+02
4.894576530714011255e+02
5.022234996860641445e+02
5.208655649156866048e+02
5.287483416837553705e+02
5.345305584074299077e+02
5.415035585043003721e+02
5.456141189511665743e+02
5.566739864519158800e+02
5.580107556534510422e+02
5.718939115287760160e+02
5.814185940425238641e+02
5.936188410085941314e+02
6.043460266748995764e+02
6.100536656076142208e+02
6.252162401704188142e+02
6.342312869365136976e+02
6.365935068812583495e+02
6.545365520133854034e+02
6.567241438999354841e+02
6.625291325618794644e+02
6.827941600188980829e+02
6.884118224834112425e+02
6.902530508331134342e+02
6.949914218195912099e+02
7.098538874129492342e+02
7.130925511926461695e+02
7.156192573695013834e+02
7.230832943814426699e+02
7.341891639768434743e+02
7.375911258328468421e+02
7.566673801290679648e+02
7.573636758838367768e+02
7.597417997154041132e+02
7.724740502987311856e+02
7.787783824019426220e+02
7.796795953986629684e+02
7.900979121830104077e+02
7.947979290932960339e+02
8.008439115960796926e+02
8.023928899022915857e+02
8.096326807953518028e+02
8.147502648845413660e+02
8.187196921818812143e+02
8.209952892642390907e+02
8.225375707023196128e+02
8.250308290833937690e+02
8.286043403657413364e+02
8.299059682161041565e+02
8.304328470735350720e+02
8.335404049975217049e+02
8.339895648013364280e+02
8.508477333641217228e+02
9.084395655411072994e+02
9.823369384819429797e+02
1.020298373589659150e+03
1.043380174379697337e+03
1.174879190339198658e+03
1.220504269937560139e+03
1.237658621969601654e+03
1.278958600368377347e+03
1.383615221034401657e+03
1.443395677779810740e+03
1.499686067523807196e+03
1.563280633069979103e+03
1.628704360470070469e+03
1.723926628271491836e+03
1.796904763741163379e+03
1.840371172488410139e+03
1.860794920519695552e+03
1.997712513081100951e+03
2.060711677286532449e+03
2.163972169253455831e+03
2.233938158541830489e+03
2.311655352964906797e+03
2.408334793900948171e+03
2.455861253135562492e+03
2.537745069500112095e+03
2.608622883150466805e+03
2.668780173756042132e+03
2.709068259358721207e+03
2.821108270074938446e+03
2.877079984135123141e+03
2.926094970968595590e+03
3.006714053422694633e+03
3.106181029596149529e+03
3.181972009342373440e+03
3.235175089221867438e+03
3.319236229097249634e+03
3.428576147099012360e+03
3.501766329495098944e+03
3.565199278332832364e+03
3.572103551651441649e+03
3.670622354531152723e+03
3.749307190304715277e+03
3.839744772926025689e+03
3.878447666241076149e+03
4.030664403301453149e+03
4.064479734137352352e+03
4.096218822786827332e+03
4.210241585683427729e+03
4.363592447311954857e+03
4.370938113845642874e+03
4.404960424577951017e+03
4.658092960613306786e+03
4.746710410839725228e+03
4.938576919003256080e+03
4.956020353393924779e+03
5.082054913310965276e+03
5.262866451108001456e+03
5.406306180017115366e+03
5.416099820122614801e+03
5.540576195415029360e+03
5.575935596604669627e+03
5.703851215351829524e+03
5.717459752546837080e+03
5.890572372317456029e+03
5.983005497675257175e+03
6.015333855981220950e+03
6.200844800541291079e+03
6.299950100514901351e+03
6.480130718600511500e+03
6.501140704906370956e+03
6.570718982344899814e+03
6.702175639849769141e+03
6.786917103334561034e+03
6.826530156282648022e+03
6.917023909876408652e+03
7.054580975786835552e+03
7.066013360689953515e+03
7.078001774892243702e+03
7.241706782999428469e+03
7.287723915029847376e+03
7.301204264521035839e+03
7.490247191885991924e+03
7.507896261732742460e+03
7.524327693701867247e+03
7.672255484808875735e+03
7.721854212311500305e+03
7.734363099265017809e+03
7.789203476424389919e+03
7.832539696778080724e+03
7.891996291702132112e+03
7.970028339617117126e+03
7.978410557841846639e+03
8.033251355631130536e+03
8.083799744309259040e+03
8.144391840584609781e+03
8.144788406420890169e+03
8.173090411905228393e+03
8.194867500637119520e+03
8.224462061466378145e+03
8.237300988399023481e+03
8.272778183984963107e+03
8.276000504836221808e+03
9.224478536681297555e+03
9.844222801631807670e+03


==> fig/ncg/eigcgHprecond1.txt <==
-4.155304846188244955e-12
-3.545042602832557521e-12
-3.418737199525003681e-12
-3.389981397671957985e-12
-3.246574234586684414e-12
-3.134072167979787851e-12
-3.056615129730953661e-12
-2.951370444903857812e-12
-2.841812950118117667e-12
-2.757726907075385932e-12
-2.702712672646692393e-12
-2.656080688895511168e-12
-2.586266083761067909e-12
-2.501743442196331020e-12
-2.454076676095347962e-12
-2.393340956614305533e-12
-2.324416427914793699e-12
-2.242711184478096896e-12
-2.212341945792036255e-12
-2.170744083774171761e-12
-2.138113576024040418e-12
-2.109198326390821989e-12
-2.064636352666048238e-12
-1.988643769232365296e-12
-1.972175440896277554e-12
-1.944141564036596966e-12
-1.924231226219149588e-12
-1.882430554070208445e-12
-1.821496350813431741e-12
-1.808741840159578001e-12
-1.749286897483205787e-12
-1.731528771793593787e-12
-1.688714838560641179e-12
-1.656572182403524292e-12
-1.627805897774807173e-12
-1.619863552736002219e-12
-1.587344618924067215e-12
-1.533962969350924658e-12
-1.487100495473638285e-12
-1.450464964226148323e-12
-1.437669100706237313e-12
-1.394932651445705026e-12
-1.370266256057088230e-12
-1.341694727508565372e-12
-1.313502411944369683e-12
-1.298461455112769168e-12
-1.261125658914308581e-12
-1.230080354405417677e-12
-1.202726328572393101e-12
-1.174675811354083034e-12
-1.167835055783133056e-12
-1.149139224072598505e-12
-1.144142154973324114e-12
-1.112280158352583935e-12
-1.090169176475040663e-12
-1.053886700721834415e-12
-1.040596675589202333e-12
-1.004881304156311562e-12
-9.911410400269571518e-13
-9.538227622505016965e-13
-9.363394848779603779e-13
-9.286965565749698006e-13
-9.067254681600357678e-13
-8.711965677066177831e-13
-8.673607176425558766e-13
-8.568214945333402746e-13
-8.446445371395979703e-13
-8.234803857152459112e-13
-7.969077310937485783e-13
-7.905269072767316712e-13
-7.772089852898732651e-13
-7.541775215131760405e-13
-7.350268396556920908e-13
-7.011017110848153333e-13
-6.824037655120936361e-13
-6.744834227610213320e-13
-6.417838968381426470e-13
-6.346143203385948411e-13
-6.176681131479427850e-13
-6.013292044557477806e-13
-5.863024727734877304e-13
-5.661356441666627072e-13
-5.419850332839676108e-13
-5.192735005851763315e-13
-5.146232405312702332e-13
-4.968771915584785650e-13
-4.877337434165219372e-13
-4.648953729101632447e-13
-4.535726474276143238e-13
-4.249854676558209439e-13
-4.127860778738657233e-13
-4.029794704878008598e-13
-3.935099513969532893e-13
-3.784253593266264748e-13
-3.630418309534683044e-13
-3.545062998837259473e-13
-3.384533690235838915e-13
-3.350574510171100763e-13
-3.200900609087744943e-13
-3.156996096167458912e-13
-3.025612731996434204e-13
-2.852575804617579206e-13
-2.660462160468799331e-13
-2.610864087793529646e-13
-2.523983930370831472e-13
-2.410684982053102842e-13
-2.290487518180696830e-13
-2.174747977123824886e-13
-2.011149584028051684e-13
-1.873435273754172032e-13
-1.813338507509265880e-13
-1.750990681664019632e-13
-1.681525861139139601e-13
-1.581346613320994767e-13
-1.530877946138280566e-13
-1.461863592534753588e-13
-1.431510416322300447e-13
-1.310826844653688433e-13
-1.255672878960403230e-13
-1.136624661989576271e-13
-1.036684048789622614e-13
-9.453942753776588836e-14
-9.069786178494893253e-14
-8.924304016306252398e-14
-8.327115080510191301e-14
-7.494541120441373803e-14
-6.906877055181620222e-14
-6.489849596345770286e-14
-5.724107119284992929e-14
-4.957636157906691376e-14
-4.065740676808045402e-14
-3.951818433263977033e-14
-3.150044448777661006e-14
-2.609352296687959827e-14
-2.304002789908787186e-14
-1.951879953901854033e-14
-1.596782911166958775e-14
-1.408512069556815051e-14
-1.253517593892293689e-14
-8.827110490340417033e-15
-7.477112025220742370e-15
-5.839484870006279225e-15
-4.405743559796746662e-15
-2.844716878726101237e-15
-1.411127219094393226e-15
-1.056182292044080126e-15
-3.569532229534119296e-16
-1.331167453555355390e-27
-1.151958091551260653e-27
-1.045722358098404901e-27
-1.014411102953343469e-27
-9.589179220257452116e-28
-9.134273887508991882e-28
-8.393925839849150888e-28
-7.957528180337964121e-28
-7.687279155527533228e-28
-7.514244074312799931e-28
-7.154159178638712752e-28
-7.000865045705099984e-28
-6.795096224148194704e-28
-6.554546448518437800e-28
-6.309702737649918138e-28
-6.126688953152277394e-28
-5.837768171180779262e-28
-5.649381482704995455e-28
-5.553722814450007338e-28
-5.232682620636735617e-28
-5.194076995913009963e-28
-5.133867048997288460e-28
-4.883595533671748434e-28
-4.681418263832999072e-28
-4.427186168738966844e-28
-4.288097064712990425e-28
-4.221511512640355683e-28
-4.116221876290613875e-28
-3.972230865456632100e-28
-3.833238404362194220e-28
-3.796958388986831830e-28
-3.762231459325701181e-28
-3.659392750786835456e-28
-3.473974247329807946e-28
-3.445733671656511340e-28
-3.258503390613283608e-28
-3.160627844353362390e-28
-3.104913865060007438e-28
-3.002982929983154268e-28
-2.900913186261188469e-28
-2.856866024321734900e-28
-2.771119434091852624e-28
-2.742203204468970388e-28
-2.590501175091119936e-28
-2.571182305283432223e-28
-2.494317286833741865e-28
-2.382382314239023611e-28
-2.345857648112838352e-28
-2.288817915549799927e-28
-2.181476766479033242e-28
-2.138349325617965045e-28
-2.119976228334657804e-28
-2.086705025342976704e-28
-1.921910658270903703e-28
-1.891177316382823036e-28
-1.815932784618138214e-28
-1.787904053422217247e-28
-1.714042042791904941e-28
-1.677236377628786249e-28
-1.608810905337504798e-28
-1.594567974171589624e-28
-1.483013089524900725e-28
-1.453525384917361711e-28
-1.445335977974315775e-28
-1.401975779732052441e-28
-1.276589961243686679e-28
-1.251509020003325422e-28
-1.213077523460124464e-28
-1.169075536483229607e-28
-1.127945350466443462e-28
-1.113631719613639175e-28
-1.067041250582461958e-28
-1.040713321779031181e-28
-1.013391665946943749e-28
-9.405688136816564788e-29
-8.855082084556378533e-29
-8.468614678546704414e-29
-8.341155350991218251e-29
-8.133501115253288859e-29
-7.697364037118286683e-29
-7.376681779350661587e-29
-7.141790800243795536e-29
-6.561378808489318473e-29
-6.154264001105216794e-29
-5.605323928522950581e-29
-5.348173964780319676e-29
-5.300111438144888140e-29
-5.021235844434845399e-29
-4.984471615180044734e-29
-4.515178339903315700e-29
-4.378786902545573371e-29
-4.092242220081008034e-29
-3.767366986906593680e-29
-3.736945234926453527e-29
-3.486939291665635815e-29
-3.435469381598053020e-29
-3.161147264537102403e-29
-2.854631973479658324e-29
-2.506103772369407397e-29
-2.335862529823058047e-29
-2.188314483735054285e-29
-1.991294217189087717e-29
-1.822261472822468511e-29
-1.768827047658213952e-29
-1.657737322409161729e-29
-1.449980684749891197e-29
-1.347065006022811175e-29
-1.176761717640062604e-29
-9.423847473377705598e-30
-8.396691616326233713e-30
-7.017166325000885758e-30
-6.585726780277662628e-30
-6.289862331553250490e-30
-5.337832204862690793e-30
-4.526781859142098103e-30
-4.094588222702544041e-30
-3.305621572940912339e-30
-2.559611655913234687e-30
-2.384198174963756564e-30
-1.949783248672601286e-30
-1.844674228608078212e-30
-8.485975760772136923e-31
-4.927822706255062817e-31
-3.448743799550815537e-31
-7.925104639597295331e-32
-2.808085863809688949e-43
-2.725618231724747307e-43
-2.487949883294741620e-43
-2.160057876738279385e-43
-2.138636218493089393e-43
-2.026494224822071673e-43
-1.909222945691241089e-43
-1.825488151036459002e-43
-1.816775100505648092e-43
-1.725308499511312109e-43
-1.682820172497404698e-43
-1.638548031479528226e-43
-1.617814247110075889e-43
-1.491963596967626872e-43
-1.416985535376838042e-43
-1.337088632931612792e-43
-1.315524093613841538e-43
-1.252874719830877282e-43
-1.220762896637198914e-43
-1.140777901473787708e-43
-1.103804052083717575e-43
-1.070840139373152396e-43
-1.032713391430773640e-43
-9.866534723847697176e-44
-9.760642046040625464e-44
-9.235002859537533772e-44
-8.723841929617536004e-44
-8.380544629215532119e-44
-8.040961406292015817e-44
-7.493082773687629508e-44
-7.401502629172890498e-44
-7.037843258234702069e-44
-6.621728367250282828e-44
-6.488778362305111935e-44
-6.401467691167781524e-44
-6.141571502431543344e-44
-5.927906705451128276e-44
-5.798043638013833395e-44
-5.566973705084373960e-44
-5.364446337325863302e-44
-5.042460567513365903e-44
-4.865959522886066790e-44
-4.677023656197920444e-44
-4.517629611625717825e-44
-4.163910470663084058e-44
-3.981137486179556096e-44
-3.921977391270083089e-44
-3.704819414595667510e-44
-3.523512447959365719e-44
-3.378260233654429711e-44
-3.242863499323400852e-44
-3.053557464622959857e-44
-3.023833229372651905e-44
-2.888670758304081053e-44
-2.730235718000507740e-44
-2.675257772004633087e-44
-2.533050026947644458e-44
-2.412366780252269927e-44
-2.334015717804570085e-44
-2.133091303429574722e-44
-2.115438624829397074e-44
-1.957561737648784265e-44
-1.904794850252949676e-44
-1.836889495848522137e-44
-1.617112565940194500e-44
-1.555310047219477382e-44
-1.401040852907735156e-44
-1.394832588376480259e-44
-1.228931060930293344e-44
-1.225140728335807865e-44
-1.132467677302188188e-44
-1.062516903214698584e-44
-9.850468854980554781e-45
-9.015821528364955369e-45
-8.590509868751137416e-45
-8.239506730536885516e-45
-7.924403909937161490e-45
-7.364756815253519260e-45
-6.665608582064009057e-45
-6.130595331415066943e-45
-5.524831377260700662e-45
-5.126045436071055568e-45
-4.697851719037056471e-45
-4.391507746695621327e-45
-4.247539107643739796e-45
-3.996249402990413155e-45
-3.308438545423900356e-45
-2.926817404826082239e-45
-2.730431615969627740e-45
-2.353643481097881535e-45
-2.137037046572161861e-45
-1.803564144973509897e-45
-1.552775692174239603e-45
-1.091336536953414708e-45
-1.021679289287830035e-45
-8.090588211264401635e-46
-7.750396184071962115e-46
-6.721902980998193509e-46
-5.754075591787444872e-46
-5.481278117901406328e-46
-4.247382765749333499e-46
-3.399602398738080899e-46
-2.837379005905999201e-46
-2.670800727373183707e-46
-1.744420688298149863e-46
-1.447839589528464889e-46
-1.291461099227060343e-46
-8.973410408121786051e-47
-4.079856521933717765e-47
-6.264385834776536568e-59
-5.703780318472887274e-59
-5.469097633320627620e-59
-4.674564299592694665e-59
-4.654085039737527482e-59
-4.121429311301278823e-59
-4.058308900000572226e-59
-3.683504533975442621e-59
-3.515022843005518431e-59
-3.215593744626320343e-59
-3.158877520046894882e-59
-2.541373330373952933e-59
-2.491537388385575079e-59
-2.284215112761662921e-59
-2.211046067875472212e-59
-2.049387724580719899e-59
-1.914157653692361572e-59
-1.835457437163466711e-59
-1.713409692218877490e-59
-1.617518949793540607e-59
-1.524149387165632738e-59
-1.444740947517382406e-59
-1.381788142317174507e-59
-1.336902845582074878e-59
-1.305251158208982980e-59
-1.268097374066496834e-59
-1.183635287881560288e-59
-1.102261645385891694e-59
-1.063100261286671764e-59
-1.040625108455201457e-59
-1.028513551509559188e-59
-9.376817802670366210e-60
-9.148068488876678188e-60
-8.422334693378991219e-60
-8.339339591767676285e-60
-7.699286361450823857e-60
-7.212664498660471894e-60
-6.929788966526977844e-60
-6.655576844362202887e-60
-6.493168825553647262e-60
-6.104139135022213237e-60
-5.229193856950273906e-60
-5.149663260474116598e-60
-4.977700584233201038e-60
-4.834211776640266377e-60
-4.623404533354852405e-60
-4.197479729069553554e-60
-3.909517265183809204e-60
-3.710798993474652356e-60
-3.313831083666914127e-60
-3.213808666510552396e-60
-2.962108494312034060e-60
-2.665477446712301540e-60
-2.492839066081258565e-60
-2.374045268858892364e-60
-2.331937045035736530e-60
-2.066428462801367260e-60
-2.003788243075593927e-60
-1.804666671802646513e-60
-1.658143122426655233e-60
-1.505410509133153176e-60
-1.392658592855066439e-60
-1.320849810393760806e-60
-1.255381695354724762e-60
-1.206327312872383878e-60
-9.929178965977028570e-61
-9.030169650328494674e-61
-8.547005206569330674e-61
-7.870605352254578654e-61
-6.365668616664701356e-61
-6.321303315877921392e-61
-4.634753170530281139e-61
-4.001106925515341959e-61
-3.562618477538872083e-61
-3.456534786296249264e-61
-3.172490404371490415e-61
-3.128753497591529967e-61
-2.591705937569509150e-61
-1.630415556216101631e-61
-1.429260301996181819e-61
-1.099665272619231192e-61
-6.434153266314440757e-62
-5.863912472130877627e-62
-5.573908827203014392e-62
-4.466918480944465911e-62
-3.463593790682324153e-62
-3.226481161163915665e-62
-2.844750981647832782e-62
-2.077633292745919555e-62
-1.558654779436463943e-62
-1.446527037288126453e-62
-1.123858303870334770e-62
-1.027812064538000962e-62
-8.762671768452313691e-63
-5.343718709322814847e-63
-3.115489914725736674e-63
-1.437825889796949223e-63
-9.269177340020237889e-75
-8.454420232548804069e-75
-7.965211273342414280e-75
-6.708048173379078907e-75
-6.655125837628604064e-75
-5.876057439116083900e-75
-5.288496145111106090e-75
-4.712863784847881664e-75
-4.196218938468961606e-75
-4.048218712521153905e-75
-3.820231366250630108e-75
-3.636787048652740306e-75
-3.425905835706457923e-75
-3.183012641274652461e-75
-3.144712890480334007e-75
-3.093129078197940654e-75
-2.713968513655803148e-75
-2.552291079942299529e-75
-2.475040929531695343e-75
-2.373661229046262237e-75
-2.351720032384155286e-75
-2.205381252633726512e-75
-1.893699485824737526e-75
-1.743913851106815004e-75
-1.632345090725927012e-75
-1.432066576671563731e-75
-1.346445453965936353e-75
-1.338961873128868041e-75
-1.296782099298054533e-75
-1.189977453841006487e-75
-1.115828294197575066e-75
-1.020943798532723363e-75
-9.678038514923669799e-76
-8.455140871021515538e-76
-8.355005426758569645e-76
-7.604579760107600269e-76
-6.871149679210904145e-76
-6.377229293661506758e-76
-6.161931328873962757e-76
-5.621631045332594869e-76
-5.328995693306305326e-76
-5.018103265769721378e-76
-4.900678843530439378e-76
-4.023035156442717247e-76
-3.670583786222189576e-76
-3.476502522206976244e-76
-3.361284634678972065e-76
-3.223154467571506787e-76
-3.062637679753130098e-76
-2.756537851533397608e-76
-2.610265807952256328e-76
-2.394717036254768861e-76
-1.875767565686421190e-76
-1.621103926039905845e-76
-1.452072626834406377e-76
-1.375739585193753900e-76
-1.175315549140364778e-76
-1.090783159169068118e-76
-9.303021179930587100e-77
-8.794523267473111178e-77
-8.067004825721220658e-77
-7.305190614477954798e-77
-5.931391016889734067e-77
-5.068989194771361401e-77
-4.267655138512157890e-77
-4.040575495543716144e-77
-3.434880088278889887e-77
-3.008866761138630196e-77
-2.093982293899022780e-77
-1.186133453612789543e-77
-7.465684153731015821e-78
-5.608605890964907606e-78
-4.416158910124148276e-78
-3.621787344655869546e-78
-3.133492448481453145e-78
-2.365074468299242921e-78
-2.203174577523503179e-78
-1.797710404004142430e-78
-1.336174179184493913e-78
-1.130674452984171249e-78
-9.660251998358524745e-79
-6.899637939016767533e-79
-4.435041756891612767e-79
-2.561375883752664858e-79
-2.089129307838768112e-80
-1.658704762213367706e-90
-1.537133725788676872e-90
-1.318247661556494136e-90
-1.151647844701905685e-90
-1.090459921178650111e-90
-9.269465797368096944e-91
-8.505186185664882103e-91
-7.709968223748286461e-91
-6.922585591327801050e-91
-6.422677064452728222e-91
-5.678901367648609432e-91
-5.246763996261562355e-91
-4.537093450046227968e-91
-4.203858923517885595e-91
-3.883928521857431672e-91
-3.511641037143443730e-91
-3.425447407465998560e-91
-3.145352021379598836e-91
-2.908141398035379694e-91
-2.850176588672411344e-91
-2.620603413866135130e-91
-2.408920931881365998e-91
-2.272931989185971141e-91
-2.034774972626168238e-91
-1.888111122455160864e-91
-1.738746954121411383e-91
-1.585252806927832822e-91
-1.516464908468901036e-91
-1.412267847074168644e-91
-1.233242877194798354e-91
-1.044672077781598747e-91
-9.474285451477175519e-92
-8.637955756358130540e-92
-8.377108035742703450e-92
-7.449370818552903093e-92
-6.922847288583113771e-92
-6.696361574352624494e-92
-5.456087194485594230e-92
-5.159994367884304898e-92
-4.490801213558569406e-92
-3.427668351527170707e-92
-3.150595762896065348e-92
-2.895496864058286645e-92
-2.606948619199612424e-92
-2.454988713993588454e-92
-2.148655890728255348e-92
-1.996974223773315680e-92
-1.659775975100821485e-92
-1.358682711247684319e-92
-1.325086144363494582e-92
-1.114563417288762020e-92
-9.559609454890539668e-93
-6.203684186516601572e-93
-3.265359888110176074e-93
-2.711691343213719995e-93
-1.069227182017099351e-93
-9.857147115092591934e-94
-6.604134581053891115e-94
-5.677856938396437020e-94
-4.308303627938707839e-94
-3.798158741627350473e-94
-3.530050016741936170e-94
-2.636582474672021882e-94
-1.974211502777443909e-94
-1.883159046466811446e-94
-1.565406064964730815e-94
-9.124806064083221132e-95
-7.391022099500198252e-95
-4.269671286698230276e-95
-2.380109811437090729e-95
-3.377477638329092868e-106
-2.875820632485300570e-106
-2.343686250951307445e-106
-1.932423706797600885e-106
-1.699409484281142676e-106
-1.575064928747457744e-106
-1.490750274721103742e-106
-1.137789883274312439e-106
-1.035372606275813077e-106
-9.817995096217433636e-107
-8.995458845630548562e-107
-8.729259910817156386e-107
-7.655082968497439856e-107
-7.462638794813452388e-107
-6.880888959025026971e-107
-6.108726056830235276e-107
-4.733352057948911170e-107
-4.387602273752720814e-107
-4.196874041942635889e-107
-3.616019546941489861e-107
-3.193114533549624823e-107
-2.924282400137434551e-107
-2.481691545774998786e-107
-2.367227132844001304e-107
-2.124494956487153350e-107
-2.069677452665402898e-107
-1.938990284118539937e-107
-1.744827553229568409e-107
-1.563538710980979033e-107
-1.510269458075074933e-107
-1.289665284493864241e-107
-1.178607942048640918e-107
-1.057493089647311629e-107
-8.721955027595831733e-108
-7.852222615569387128e-108
-7.297669212624901571e-108
-6.742614111167734205e-108
-6.540761972515721264e-108
-4.275210026751373745e-108
-3.679086791604651722e-108
-3.541186466838648760e-108
-2.207512990742199081e-108
-1.725692658853064078e-108
-1.559775254554771738e-108
-1.168948163125626758e-108
-8.696313983503330324e-109
-8.294855285558204592e-109
-5.755769907352628492e-109
-4.847255878872756744e-109
-3.735208830942114749e-109
-3.408874932309544985e-109
-2.259032003485555760e-109
-1.511346260195157160e-109
-1.055955301508513505e-109
-7.679979888069753323e-110
-3.222316116913049477e-110
-1.500525198741547535e-110
-1.070555095975382641e-110
-9.725240253907237671e-111
-7.205326447415454697e-111
-5.009456740795403437e-111
-4.882766924708826989e-111
-4.001347287089577866e-111
-3.883681029309794097e-111
-3.235687000067192547e-111
-2.755861178017215211e-111
-2.284734571833079851e-111
-1.298236738670554462e-111
-1.030859809561973964e-111
-9.137745472649252019e-112
-5.044922606681653838e-112
-1.786851940109184521e-122
-1.310933470297235969e-122
-1.148649400534135212e-122
-1.009751473431363472e-122
-8.591666732384591534e-123
-8.165139384484954690e-123
-7.443780254355761040e-123
-5.723522871132378747e-123
-4.985681898519247409e-123
-4.136353061908192522e-123
-3.874091124476042058e-123
-3.285647705273395730e-123
-3.196085795366408794e-123
-2.943052161077377344e-123
-2.429819131928432950e-123
-2.092394208642930411e-123
-1.882233827668013817e-123
-1.532353478317827394e-123
-1.329332610382604296e-123
-1.232712134995444708e-123
-1.027753618491984455e-123
-8.756034608692572638e-124
-8.066135740187298698e-124
-5.252611189535117187e-124
-4.511210251210231978e-124
-2.846833594470745462e-124
-2.235612719891725028e-124
-2.038662568388446817e-124
-1.510203530191647587e-124
-1.136214998558068573e-124
-9.547019266653674674e-125
-9.105532464303571633e-125
-8.237567519629116509e-125
-7.284521411788371612e-125
-5.957658296147481098e-125
-4.286199407204584546e-125
-3.907469637075098710e-125
-2.679741485047081316e-125
-1.187361111087802852e-125
-1.047180054135352647e-125
-1.209255972052941285e-126
-1.036612811426585872e-126
-6.279750551309999164e-127
-5.672825093464385266e-127
-5.253540853049994787e-127
-4.924219905970686782e-127
-4.052473891320009452e-127
-3.415450354078197074e-127
-2.553181019147059308e-127
-2.232479872040666063e-127
-1.943613390121080030e-127
-1.511593576029976563e-127
-1.106734660860694820e-127
-6.284904988443345461e-128
-3.437861644485640596e-128
-1.942211552664454716e-138
-1.378706116161250658e-138
-1.188527489340170979e-138
-1.059842998009646612e-138
-1.002559984643534482e-138
-8.190621115181146946e-139
-5.253625406147546397e-139
-4.825581616394760839e-139
-4.477352896516057345e-139
-3.238390620917872741e-139
-2.575057551933044865e-139
-1.992290038327137509e-139
-1.860156394153596618e-139
-1.311104042284318148e-139
-1.076406934884211075e-139
-7.912331854095237498e-140
-6.596909676579843186e-140
-5.889806522460226985e-140
-5.154576040500447422e-140
-4.506297037395692654e-140
-3.754187890556114569e-140
-3.074628681950180193e-140
-2.651569519804464340e-140
-2.138542073692206338e-140
-1.513905636538790513e-140
-1.280124656808473519e-140
-5.918633268001766711e-141
-1.312406991222487524e-141
-4.913266996667877695e-142
-3.958769405946278285e-142
-3.235316879350906270e-142
-3.050962083678134544e-142
-2.853973426254449260e-142
-1.962599383625554734e-142
-1.781915826180783890e-142
-1.557308845956382906e-142
-1.047635452787161047e-142
-7.281483655309107100e-143
-5.437262656271811466e-143
-4.187957921007859430e-143
-2.041287217757755295e-143
-2.408635214482313449e-154
-1.999059923149160204e-154
-5.654577295754591268e-155
-3.868897878462934626e-155
-3.097370577536104444e-155
-2.632823874120878453e-155
-2.574632969337615330e-155
-1.652615003027217599e-155
-9.348772458350405222e-156
-4.586424661485776937e-156
-4.439984261764743440e-156
-3.771805415372101921e-156
-3.700949023234182670e-156
-3.699281531068058548e-156
-2.319492074977279346e-156
-2.292426454590585305e-156
-2.023667715712395438e-156
-1.984056897859624292e-156
-1.953128698556014572e-156
-1.726211748058591808e-156
-1.555874548656299638e-156
-1.523626083811022615e-156
-1.507595635325358023e-156
-1.465655757336102131e-156
-1.298487902579713999e-156
-1.247187977901714011e-156
-6.380156322635161036e-157
-4.625662164534507414e-157
-2.286425008802896824e-157
-3.697140948657285580e-158
-2.000747505862580490e-158
-1.062563099037989592e-158
-9.409148352625283427e-159
-6.139432877231419356e-159
-4.812402236096126664e-159
-4.755130813244036071e-159
-4.652198217041175339e-159
-3.257506113450002404e-159
-2.108827257239032053e-159
-3.759559284490377990e-160
-1.757383493673681672e-161
-1.169319123856670174e-170
-8.914633388701458754e-171
-3.130333181399019277e-171
-2.667610799442084096e-171
-2.521692048856259927e-171
-2.163247916140456155e-171
-2.103967862047134871e-171
-1.707893012473677388e-171
-1.555111464189585070e-171
-1.511832370164824435e-171
-8.314450015236235222e-172
-4.236442742813403968e-172
-4.198330651407320870e-172
-3.374167829390036952e-172
-1.903446893076384695e-172
-1.569801121350682659e-172
-9.808098335733247589e-173
-7.685872535997821438e-173
-6.053375749818876086e-173
-5.809785143234304920e-173
-4.871551084569098185e-173
-3.484795016953962530e-173
-3.471776553609980250e-173
-3.093280564823332005e-173
-2.813537755441555511e-173
-2.010357279887519945e-173
-1.901548729272283675e-173
-1.402434483938722907e-173
-1.162224585298427631e-173
-1.071755546950680030e-173
-1.062933535785277298e-173
-1.842006159889871206e-174
-2.149360777507204995e-175
-1.511874744362798689e-175
-6.493688052868663286e-176
-5.585703670097753446e-176
-4.556560191631509937e-176
-3.774390905602659644e-176
-3.699068058320880221e-176
-2.691751394222024294e-176
-7.076074786305364005e-177
-3.820398070728949369e-188
-2.250649883310108216e-188
-2.041156596440759557e-188
-1.867780798810674898e-188
-1.793571954731967716e-188
-1.590043621801051516e-188
-1.005464174978615581e-188
-8.582957289081602227e-189
-6.420092336821336021e-189
-5.722050466123825191e-189
-5.708096609735469985e-189
-4.390785936333600587e-189
-4.328035860675976318e-189
-3.857669964719688871e-189
-9.742264880052387436e-191
-9.993109337273746450e-192
-7.852980658501645370e-192
-6.923887521964738244e-192
-6.816441191227330273e-192
-6.564786810701007120e-192
-5.374772491078963169e-192
-3.245611072620666825e-192
-2.695347025980575087e-192
-1.981660311722933292e-192
-4.716214044831054695e-193
-4.599457015651512922e-193
-1.957842269970640830e-193
-8.295870551481418155e-194
-3.777017659905526574e-204
-3.626843457969889398e-204
-2.741035386004116832e-204
-2.475373873533537581e-204
-1.148816236912633468e-204
-1.055469097859399397e-204
-9.074180818038809557e-205
-8.667673453478512163e-205
-8.239403375646275883e-205
-7.664965472808038380e-205
-5.700340537031267957e-205
-5.564346146392624416e-205
-3.017412534023677672e-205
-3.001923499007210468e-205
-1.062632443286256779e-207
-9.242189256052785239e-208
-7.990797574662971033e-208
-5.810700014394593389e-208
-3.765681599519940618e-208
-2.880463157770463262e-208
-2.628254473433294429e-208
-1.938862447472372331e-208
-1.918826692600799877e-208
-1.498274306920157995e-208
-7.692237066547799934e-220
-3.564402410664932803e-220
-3.216863475879341467e-220
-3.140340296041101719e-220
-2.887862496511251420e-220
-2.151850526854231281e-220
-2.059211087584181955e-220
-1.961534881525990938e-220
-1.194446880267696473e-220
-8.950237202220025063e-221
-5.458753106756067335e-221
-2.488457596260474823e-221
-2.396359978099873282e-221
-3.686841024452065428e-224
-1.850488441538956501e-224
-1.060791541707652805e-224
-8.042591821966576573e-225
-7.763537860691250830e-225
-7.627784726258795987e-225
-7.527192791120595951e-225
-5.968529172339368461e-225
-5.626586925318204747e-225
-4.007655270855319496e-225
-3.734235564360481708e-225
-2.829090728940645525e-225
-1.558902625508748878e-225
-6.013431104898726911e-226
-3.659866977319008708e-240
-3.655565349226518140e-240
-3.518460623759833939e-240
-2.084079504824539934e-240
-1.605320951889031165e-240
-1.123054451708557372e-240
-7.905662084598866770e-241
-6.165509526033037494e-241
-1.750004791482469487e-241
-8.793896864406661996e-242
-5.984457642527240320e-255
-5.492094896943242429e-255
-5.484206963915385888e-255
-4.627955932184988336e-255
-4.420801601542194200e-255
-1.387900583888467086e-255
-1.386432849888954029e-255
-1.145352367591001030e-255
-1.111940182568272908e-255
-1.067485962290373642e-255
-9.695717298547234297e-256
-4.777739225906963735e-256
-4.417142650065247891e-256
-3.995995038585402938e-256
-2.673684896458705021e-256
-2.140873564797179607e-256
-1.543803116776131991e-256
-4.934930613725614141e-257
-9.789197239018444040e-271
-8.954851418151826405e-271
-8.944912556339704104e-271
-7.498319611976594630e-271
-7.181576843732931075e-271
-5.029255633849429237e-271
-3.572844496306838001e-271
-3.028962335029712242e-271
-2.590872537742129053e-271
-2.587031318709589933e-271
-2.432633474654437165e-271
-2.010887986469545901e-271
-2.924054037417647196e-272
-8.406091369059074559e-286
-3.677664973963345119e-286
-2.697605814772183339e-286
-2.508972970691748094e-286
-1.170782325645277586e-286
-1.050761421132384320e-286
-9.540284321679349141e-287
-8.337779502653336269e-287
-6.264108080063608271e-287
-6.049611731290106221e-287
-5.347506150527491148e-287
-1.176559846190825476e-287
-8.368984617714170080e-288
-6.235037767705867545e-288
-6.349947202486671801e-302
-4.666318092516094395e-302
-4.426056889570290533e-302
-3.513815194221311190e-302
-3.344986549128060582e-302
-2.964863143734737866e-302
-1.355178939371465118e-302
-8.313270573156070474e-303
-7.496705945072142615e-303
-7.180555402049943322e-303
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.832897615645117994e-303
5.832897615645117994e-303
6.960525353611832158e-303
7.496309801343187307e-303
7.881625014320359791e-303
8.175872577394186534e-303
9.565848877783238915e-303
1.199905529957949707e-302
1.206621379172535057e-302
1.323804886926086435e-302
1.791142446206049826e-302
1.827996145440423015e-302
3.233302670219624756e-302
3.253411073798911021e-302
4.696259538110777140e-302
4.817350036670708310e-302
2.030707794510091893e-287
3.689698334672744515e-287
5.680496792323953615e-287
7.789277966617343337e-287
8.427202232603285441e-287
1.124170292181322451e-286
1.504071106672061669e-286
1.964704458196033197e-286
2.101522842264768640e-286
3.290225458119522617e-286
8.088692342803655863e-273
4.428316028194074296e-272
4.890657927674220464e-272
6.492167630964510305e-272
1.940436088937933941e-271
2.245357476172885237e-271
4.087855629093172779e-271
4.549670603896729158e-271
5.656726084136104750e-271
5.907534218633086119e-271
6.167465108410831831e-271
6.379771128872604359e-271
8.207217624726443965e-271
1.896008013350244878e-270
1.505505102046400476e-256
2.732704898698739637e-256
4.071492882475036288e-256
6.816704996781262889e-256
8.546055591513325287e-256
1.102156462249370081e-255
1.138878604301020113e-255
1.308898542430207520e-255
1.584180289602392109e-255
2.139652341900782970e-255
2.447546961133559300e-255
9.427458057715354925e-241
1.042666177005610075e-240
1.122157660326151116e-240
1.347885162465581422e-240
1.671661249598086923e-240
3.393203978503755140e-240
3.479211808044928362e-240
3.933866168001696152e-240
5.539957236980699730e-240
8.970622662947864641e-240
1.004242091178278549e-239
1.309103160409571470e-239
1.765372796130316034e-239
1.976796452311738493e-239
2.053250803229795185e-225
2.597473580425043952e-225
3.137107767005787177e-225
4.374978334400053172e-225
4.765718789582592486e-225
4.884451678148283035e-225
8.889410099356018690e-225
9.341452079456841143e-225
1.232354131044027943e-224
1.461092223272320440e-224
2.169129462207135033e-224
2.309502367121932239e-224
2.400977997864688192e-224
3.010106622133734821e-224
3.345549109344494880e-224
1.900922478879429146e-221
5.030279212513287909e-221
5.125250292718180129e-221
5.448184506251097408e-221
7.575203903359279607e-221
8.721931435250997262e-221
1.001418406350569792e-220
1.337361103123234909e-220
1.464761975040820112e-220
1.790537250114645682e-220
1.869031683486042180e-220
2.707432823160548308e-220
2.751417851697810725e-220
3.850168860648224012e-220
2.070099682995160238e-209
1.071416840148068726e-208
1.466802381864911693e-208
2.290778901353802165e-208
2.323625290973816041e-208
2.745325035431610560e-208
3.340525518548903621e-208
3.895076001749059633e-208
4.010917153657426773e-208
4.331873273927092727e-208
5.166561698474776267e-208
5.696592877090866475e-208
1.089665997385435068e-207
3.856353855481831878e-207
1.373143406084208106e-206
1.925778387966653970e-205
3.097541221883830402e-205
6.441583506508453969e-205
6.568614667725617935e-205
6.888254951234471668e-205
7.339468060374363880e-205
1.144670045165111272e-204
1.226179482904505791e-204
1.323768079442645688e-204
1.644767237040665528e-204
1.679535959705748468e-204
2.146235626959841102e-204
2.215703289842811096e-204
2.279606501510791325e-204
2.728090536117924014e-204
2.845082915689696637e-204
5.607522431447570239e-204
1.311308980089085825e-192
1.865914777345370688e-192
2.596194523613630414e-192
2.959842604216449975e-192
3.255219239460877558e-192
3.498432802076327819e-192
3.594882273323358820e-192
4.015051977284752969e-192
5.641125434587521822e-192
9.457725791741956570e-192
1.137892451637527910e-191
2.045719786818860895e-189
6.128434346590576093e-189
6.252716988067298736e-189
8.287032443060322282e-189
1.072039028680079913e-188
1.217944619056989401e-188
1.282959259099981826e-188
1.349102490501652239e-188
1.474118960952832111e-188
1.865317428380111323e-188
2.036103212854846088e-188
2.154669476981893158e-188
2.262991592050754694e-188
2.639152672287640783e-188
3.189594554705860562e-188
5.791516090494724031e-188
1.870254585768168156e-176
2.474604474068050698e-176
3.009056374240268585e-176
3.147736248651209296e-176
4.336804251990652908e-176
4.740450862809596748e-176
5.132863644475673925e-176
5.473245822152369599e-176
5.675786819441889205e-176
6.069079912209794247e-176
7.938635797253794167e-176
9.001359710313307038e-176
1.108190305572009511e-175
1.556978455233717347e-175
2.155799664514942502e-175
3.378689364274023258e-175
3.520691893229039655e-173
4.575761316234958983e-173
7.819265294962338899e-173
1.262534032268036998e-172
1.402792066537476373e-172
1.686728527055792352e-172
2.088577756222012760e-172
2.306352257544035349e-172
2.675537896768849856e-172
6.188584140419328329e-172
7.364300169478352260e-172
8.324280573627279721e-172
9.003545709211143572e-172
1.046475499447606597e-171
1.280704871157850003e-171
1.735967828232277697e-171
2.005079471121187990e-171
2.037867322347431562e-171
2.438434175361798096e-171
3.041287459315238444e-171
3.359602700745961794e-171
4.754899574740646413e-171
6.643175761207797032e-171
6.827740006078658497e-171
7.248351772368015172e-160
7.305466364060990130e-160
9.854285383234179197e-160
1.392378512832232561e-159
1.858421756944070750e-159
2.022973590618399745e-159
2.293839293409647829e-159
2.392931628563935401e-159
2.494343843362566934e-159
2.906957726267092089e-159
3.323726647717995161e-159
4.847484887777072827e-159
5.088798388411915887e-159
5.276429665306222108e-159
1.028095300268164778e-158
1.250300805920945075e-158
1.074876297305423890e-157
2.045645311744891433e-157
5.597183598754743383e-157
6.312253676060972730e-157
7.136094709065771650e-157
8.787865182498195915e-157
1.432772830703718260e-156
1.961828163632537743e-156
3.117111069780421387e-156
3.761816858068784048e-156
4.429360187729326021e-156
6.543743245290588895e-156
6.993774156517935053e-156
8.118111325954103004e-156
1.712778638591858091e-155
2.158156200617104319e-155
2.196460846776465967e-155
2.227084886684286492e-155
3.927111799106652522e-155
4.141593198703723845e-155
5.599356450513440745e-155
6.133628669599720929e-155
8.008466850242730666e-155
8.496732025860635141e-155
8.619140844825786181e-155
9.271419719294763189e-155
1.200443691519888127e-154
2.607579340680336071e-144
3.203223723047936454e-143
5.812573967287977956e-143
6.879073959519054289e-143
7.568616245316732349e-143
1.057438308904127559e-142
1.453259200677869685e-142
1.627851799245328083e-142
1.927297031263704979e-142
2.293813994284474746e-142
2.606384204451879417e-142
3.173016623809165295e-142
3.557408827881590154e-142
6.702780538195746580e-142
5.774817042195704395e-141
1.169657253215121653e-140
1.811830271870720887e-140
3.378455484685924114e-140
4.152436717879175396e-140
4.349274036949814506e-140
4.866190846097388193e-140
5.684230457939892067e-140
6.260925702085872794e-140
7.165667600436595388e-140
7.600942002809009222e-140
9.516026972816513754e-140
1.304864287366170377e-139
1.468362348453876849e-139
1.732315293712285818e-139
2.185004341195514171e-139
2.539964517247539086e-139
3.537616411262027188e-139
5.255514450723504791e-139
6.318918529502991937e-139
7.090221352507090939e-139
8.059873970476265626e-139
1.020636699266913462e-138
1.343807448141201591e-138
1.567207909350829900e-138
1.936082575091578057e-138
8.733468612255778181e-129
5.107967491500311758e-128
7.396830609543008258e-128
1.372376458918569242e-127
1.569089079068254527e-127
2.276464522268143094e-127
2.334207046153643114e-127
2.804227793154783348e-127
3.637804704330115010e-127
4.283740287096372931e-127
5.218358994056472888e-127
6.167052429783611977e-127
7.469382562816992245e-127
8.408956960289029418e-127
9.228420687224998060e-126
1.738646384141651675e-125
3.169362268869611240e-125
3.467555203021168424e-125
4.871827814254814116e-125
5.650999644313083569e-125
8.976316153847049557e-125
1.035710133901298282e-124
1.154246891835010369e-124
1.335490631514953767e-124
1.400502088873938754e-124
2.149069274392513940e-124
2.579038392274072399e-124
3.363709483711361581e-124
3.649030622292623009e-124
4.920424489903759895e-124
6.244926542719712855e-124
8.237703139365797852e-124
1.069643631334899314e-123
1.216175024931573951e-123
1.255663462245637016e-123
1.438813017803470255e-123
1.698484767319207494e-123
1.977897721686686079e-123
2.268145209681004896e-123
2.736973005377759168e-123
2.893230364688282479e-123
3.475434841490693745e-123
3.911251584430674577e-123
4.381747562261637982e-123
4.954970927760651389e-123
5.719318368593711639e-123
7.661735499463253067e-123
8.607559131046990660e-123
9.550910713456560034e-123
1.052493391549038552e-122
1.111069943737511862e-122
1.417303217930405610e-122
1.574862084232389552e-122
1.216768796167985904e-112
1.966122183254630411e-112
1.184760497104455896e-111
1.465507667102373250e-111
1.566915466917486430e-111
1.928582951010972590e-111
2.259563187153840985e-111
2.856546558237823550e-111
3.945591773265349858e-111
4.685066996026455436e-111
5.493920367106285553e-111
6.191967772471387693e-111
7.511365481539696798e-111
9.556133959479999490e-111
1.544263143978615443e-110
3.343650482286416916e-110
1.339343889414360770e-109
1.836145311705244094e-109
2.798552986524787884e-109
3.466390005763469776e-109
4.319095250445001511e-109
4.864070727929910765e-109
5.470330747768743638e-109
7.507963030347174189e-109
8.626109921509639438e-109
1.006152307939193922e-108
1.027122107247290510e-108
1.465714109402728520e-108
1.538883544240790456e-108
1.837728154895251472e-108
2.278429022495943047e-108
3.492767949572669196e-108
3.867935615475235070e-108
4.320627368636217010e-108
4.840371398429017411e-108
5.509516898578189661e-108
6.047061402754466470e-108
8.030355483215616065e-108
9.515749700727359791e-108
1.115495125014709406e-107
1.191233797886742262e-107
1.471935021280535829e-107
1.499290879694375413e-107
1.636918172549477547e-107
1.848996993117927825e-107
1.922781999909138130e-107
2.127941394859658379e-107
2.381552936188112788e-107
2.597495067185502155e-107
2.887939066240521709e-107
3.416871208119313000e-107
3.843533294984157224e-107
4.250588348709745122e-107
4.634834289892753371e-107
5.735479028995410163e-107
5.875266235219001440e-107
7.188647846808710016e-107
8.323750573722615528e-107
8.992305611945781705e-107
9.255540995953945151e-107
1.040799730451369030e-106
1.277463579244548014e-106
1.386134985293299417e-106
1.599666854104371008e-106
1.829170067071386908e-106
2.025553659608069885e-106
2.263011828186106253e-106
2.716945833748529688e-106
2.940223945821020205e-106
3.350462471653429073e-95
9.293054102596462288e-95
1.066612022690093804e-94
1.397929850574195031e-94
2.004748238095662491e-94
2.225074897435836118e-94
2.345233401808467760e-94
3.159958156794323191e-94
3.372924126285286355e-94
4.067219419935326073e-94
4.335649208209782452e-94
5.123205456861304797e-94
5.784309146643151809e-94
1.059777278986053797e-93
2.516601034920309355e-93
3.285257409207214304e-93
5.025311711094510961e-93
7.376223778416998250e-93
9.122670733030322488e-93
9.744859689066358930e-93
1.150094507200021403e-92
1.385031140498050583e-92
1.494156070908080467e-92
1.633691775582163926e-92
2.121048999363452975e-92
2.324040273105761390e-92
2.705700133264566089e-92
3.080487932447894309e-92
3.368305171255506381e-92
3.979199074915148349e-92
4.165161968479841542e-92
4.700285732758888814e-92
5.645071279878421327e-92
6.174945145430690712e-92
6.706422764977636852e-92
7.191593833370527378e-92
8.559290690961217946e-92
9.304848451023290787e-92
1.032342289897036218e-91
1.128303007672158665e-91
1.223966012879854162e-91
1.260190136128728553e-91
1.331753971424105082e-91
1.483029145409379599e-91
1.754055176158650608e-91
1.909916075261741113e-91
2.002598861541527263e-91
2.132478221783879162e-91
2.385221078049706469e-91
2.438090211468758654e-91
2.850522538781484654e-91
3.085457092209059643e-91
3.196108318179918742e-91
3.232096031121520885e-91
3.606081297604599442e-91
3.834234088489638813e-91
4.354125312906361650e-91
4.552880254403066411e-91
4.576570999718379460e-91
5.167102122769347908e-91
5.305856843984200441e-91
6.463207396927150524e-91
6.871759903002842574e-91
8.208628462093530983e-91
9.534503664873669237e-91
1.054532460241114623e-90
1.084762044838983041e-90
1.200574312729881930e-90
1.496982090694189575e-90
2.193431996826904326e-90
6.938814031607994755e-80
2.546412559223626168e-79
5.110958482121928237e-79
7.623437557187707842e-79
1.176954940069750209e-78
1.411103455582282270e-78
1.820450462631217886e-78
1.930966487135586400e-78
2.186371932552065864e-78
2.833703466033897841e-78
3.431706797193200088e-78
3.894963604589898568e-78
4.253429171170175152e-78
5.025384530301429354e-78
7.354833359085726427e-78
1.375652340432575079e-77
2.201107773583156138e-77
3.869552015546211905e-77
3.985291261794995213e-77
4.520660954232402814e-77
5.813352739991311440e-77
6.492435221066525454e-77
7.049479640949826624e-77
7.996847682937985991e-77
8.230002278084077636e-77
9.467481374663260590e-77
1.015409759995084643e-76
1.215559066355202945e-76
1.292341161241807758e-76
1.462487764041026474e-76
1.797852861023241009e-76
1.928573960897833988e-76
2.329478868785239108e-76
2.405621557389419818e-76
2.578778396977913515e-76
2.926983743478920847e-76
3.423155321134359496e-76
3.571438717659167003e-76
3.817566785986639358e-76
4.330861942713057017e-76
4.650982691220619366e-76
5.261354944988796789e-76
5.555633150639174333e-76
5.591307491289240952e-76
6.518510181190154906e-76
7.211875491798055997e-76
7.340981933534490843e-76
7.596506559148432660e-76
8.767519309024079691e-76
8.951278634020394858e-76
9.208814892588646921e-76
1.027804965756963288e-75
1.155772168593108976e-75
1.179867090621112268e-75
1.270570763442549165e-75
1.348757353861686501e-75
1.428608575273051441e-75
1.550778993290093225e-75
1.575152185114822199e-75
1.736511437491190428e-75
1.909702295621688202e-75
1.958157496089931385e-75
2.050484962809025671e-75
2.385180578417910221e-75
2.490531493764350124e-75
2.635282017794478968e-75
2.998172692404516939e-75
3.095483320405867932e-75
3.358271104520900244e-75
3.410472506786737476e-75
3.636631694459135707e-75
3.739571642585329733e-75
3.913386151405787338e-75
4.201999818796846584e-75
4.916780830414373213e-75
5.044555741423603749e-75
5.556326013274936023e-75
6.476355766156305286e-75
7.021634540230380764e-75
7.765385861178085779e-75
8.424430248747800857e-75
1.024372292394948316e-74
1.521142869842756800e-63
3.383419225785354683e-63
3.803669583231703816e-63
1.062729086158161690e-62
1.212575101157340639e-62
1.394263827230748148e-62
1.671808492968335850e-62
2.057551628578800626e-62
2.704411728453793141e-62
2.879085929719667903e-62
3.168699615167064331e-62
3.550040486166778183e-62
4.246502267426104024e-62
5.194562991168194349e-62
6.140789522531538347e-62
8.128687635040979152e-62
9.668971893269551227e-62
1.344987933457528180e-61
2.388483367859025450e-61
2.578738594439491352e-61
2.933924204200952193e-61
3.394417343882504704e-61
3.889362041060505591e-61
5.003692066763665311e-61
5.345408724243736017e-61
6.398334073989376083e-61
6.793730834218504562e-61
7.654908600589869785e-61
7.997874927611276369e-61
9.002036194868804027e-61
9.147791604788918696e-61
9.990929428556248253e-61
1.071593255959049961e-60
1.248462034091040640e-60
1.310277533102850376e-60
1.379114843951907908e-60
1.502953382720525349e-60
1.633789211082174019e-60
1.759708644269294489e-60
1.834843464874387349e-60
2.132521994853339813e-60
2.283895778585379378e-60
2.394664428242308579e-60
2.515612840309629197e-60
2.847667148557886459e-60
2.921748768055160680e-60
3.522863469727253132e-60
3.639182550135316712e-60
3.868672361262849191e-60
3.905559751558635295e-60
4.105250837137688207e-60
4.449834761957929613e-60
4.587507086378019623e-60
5.067823468641329438e-60
5.617765181565652523e-60
5.907495675206392398e-60
6.150588446405231210e-60
6.311334309700017257e-60
6.726962164609623412e-60
6.789707572981803262e-60
7.602602801449506519e-60
8.469542497230919995e-60
8.684042741255269967e-60
9.431039045159093994e-60
9.800666030486551469e-60
1.030793575543317209e-59
1.053049140098039026e-59
1.124685054713082371e-59
1.182705487234027104e-59
1.243840488479658775e-59
1.316123359194348558e-59
1.331928511815239366e-59
1.428903132468220824e-59
1.512159632015064080e-59
1.596513204683092286e-59
1.617293082086127045e-59
1.638042506512041779e-59
1.823060742104416068e-59
1.832406950168747398e-59
1.938773702208502520e-59
1.992930695428854391e-59
2.025935734195256336e-59
2.200691539279253447e-59
2.408661124676307503e-59
2.530952695803636252e-59
2.719174042448892314e-59
2.803663432802080288e-59
3.142539127668365840e-59
3.271845025139078448e-59
3.428037336272556741e-59
3.760210107820916975e-59
3.864547704169134762e-59
4.221503116794241325e-59
4.577819187236153716e-59
4.899660931985761466e-59
5.747690093485887356e-59
6.062230683220987355e-59
6.868809161036663916e-59
2.351876304757308624e-48
2.052977594301421064e-47
5.337831518866518863e-47
8.400093537662295031e-47
1.412000358240062700e-46
2.099045811165851984e-46
2.568591793656790217e-46
2.915732357735988372e-46
3.034061276271625899e-46
3.564769506407503638e-46
3.874814989293551506e-46
5.248151064765379442e-46
6.363073470420984288e-46
7.065592369092317840e-46
8.134573927127228408e-46
1.115547704141949323e-45
1.265327934307893186e-45
1.402025004373524035e-45
1.703524740325329343e-45
2.169682686652650613e-45
2.297553372250492639e-45
2.868227660784704110e-45
3.250979781667581112e-45
3.586230316002756994e-45
3.985394231878826344e-45
4.326759885246817434e-45
4.438586708374024410e-45
5.241247631437686487e-45
5.656786007476954994e-45
5.899839734446997063e-45
6.231948465730886604e-45
6.530947927620669361e-45
6.813673531479538992e-45
7.126992442734725785e-45
8.546762976944711318e-45
9.142718441558246431e-45
9.688581762571255385e-45
1.009634658633588142e-44
1.079141271948080224e-44
1.109085306474466349e-44
1.158999130576718673e-44
1.225700686765505591e-44
1.323649716739636289e-44
1.399810603700733509e-44
1.501637604399865253e-44
1.600798197751179780e-44
1.644680091800089245e-44
1.683716023473143637e-44
1.821957392547835374e-44
1.925452248321569386e-44
2.086976279549487247e-44
2.120661111847585204e-44
2.147818946017798169e-44
2.259114156812810265e-44
2.536753875689659517e-44
2.726271195817014008e-44
2.873957037603368033e-44
2.992167837926727701e-44
3.202030722437796974e-44
3.269970348410076648e-44
3.479616989001132789e-44
3.507410038617607156e-44
3.882056120210704785e-44
4.018757683491328954e-44
4.102523598641763119e-44
4.271903497128364543e-44
4.407496423010531255e-44
4.493629670824763181e-44
4.718664988853536443e-44
4.879449883090798447e-44
5.262230304861642770e-44
5.370295696600264470e-44
5.522002584663351855e-44
5.798375619486705426e-44
5.929804444138902416e-44
6.029123252450617883e-44
6.363833449333794615e-44
6.899824234140221912e-44
7.032952853709564924e-44
7.306824733122337260e-44
7.482362586996254382e-44
7.609197333849453057e-44
7.996846879518621207e-44
8.370089369057835965e-44
9.126048399550389019e-44
9.308962562809493121e-44
9.480875898692894559e-44
1.010911149064198870e-43
1.057302160788994141e-43
1.102328808181206841e-43
1.137517841899991124e-43
1.157193080732983683e-43
1.237585268225683112e-43
1.262901627602376510e-43
1.321136224846150400e-43
1.404260671445588640e-43
1.420076371265842250e-43
1.485324862083957000e-43
1.541850795800539699e-43
1.626520532569637140e-43
1.652438985042456243e-43
1.735632275173994075e-43
1.813809833888519831e-43
1.882267410184332212e-43
1.901378604471636936e-43
1.997445482899782292e-43
2.014526732002016256e-43
2.382653098057505656e-43
2.568131419636564243e-43
2.790340433474825071e-43
3.455357834512422809e-43
4.134489723016103940e-32
3.391974308914067048e-31
6.608419376879167371e-31
9.351200442671817715e-31
1.575820726371224034e-30
1.626803418240573376e-30
2.174533701747583521e-30
2.634540103275508665e-30
3.314056848786766734e-30
4.098760312829571321e-30
5.949562857867145398e-30
6.732644748378289838e-30
7.541126755600390246e-30
8.778742149644426425e-30
9.690879239192983782e-30
1.009000344398816682e-29
1.090966866095868916e-29
1.237335579228859823e-29
1.415551567293177156e-29
1.441462222832548886e-29
1.518089656595454075e-29
1.644989912315420803e-29
1.682052047754642112e-29
2.062101920920992019e-29
2.210525275496739104e-29
2.270098224554700858e-29
2.471814649444901274e-29
2.707438480810516702e-29
2.879695418181392558e-29
3.216537070044017190e-29
3.367503404066829416e-29
3.778056554916924990e-29
3.832750115168834888e-29
4.022463611741977907e-29
4.472346474424422481e-29
4.612155354310089124e-29
4.923087893090567952e-29
5.047928786700407986e-29
5.341934313208812173e-29
5.504144268450553267e-29
6.204959595269327549e-29
6.460871407056020932e-29
7.112444364398239309e-29
7.232081933429122756e-29
7.478614238280205663e-29
7.548826484894764680e-29
8.264436588540928976e-29
8.415978079799207492e-29
8.815433252355932196e-29
9.172411751348311650e-29
9.443257979951739673e-29
1.014045240075007880e-28
1.048980773956725136e-28
1.078613373988314280e-28
1.113731203274946205e-28
1.180195387825015901e-28
1.275460983451584069e-28
1.301314828799814586e-28
1.335733358715095569e-28
1.386479601620751267e-28
1.451457598044480514e-28
1.493749934627938872e-28
1.583020011837400975e-28
1.605858246320368072e-28
1.625351157603569381e-28
1.712783925527013109e-28
1.844422852017151080e-28
1.898279837474071650e-28
1.974041250080845080e-28
2.055486508386103811e-28
2.076694846092456020e-28
2.121396901888871477e-28
2.173305947851239763e-28
2.265060358615680577e-28
2.358344028906419959e-28
2.393853109118979233e-28
2.494965288737430364e-28
2.613849259619171364e-28
2.671723147382044801e-28
2.755482097749060943e-28
2.835162394745639353e-28
2.866621130441361518e-28
3.007019726895284880e-28
3.136203482669000892e-28
3.184819153922333033e-28
3.288725063173727329e-28
3.318585593806829508e-28
3.459655114439108840e-28
3.639454720950569425e-28
3.683831129223441206e-28
3.748051597886002943e-28
3.969780546696298008e-28
3.999361042735993798e-28
4.073256262522167577e-28
4.132598226048916258e-28
4.167184898945583444e-28
4.385496077360503023e-28
4.592488427311122151e-28
4.652107903040321706e-28
4.720361398750491522e-28
4.846333490985503493e-28
5.070870197020192819e-28
5.335754970920883616e-28
5.347182769427463196e-28
5.507266594586897934e-28
5.783835851472844708e-28
5.827362332430382253e-28
5.888411433467241063e-28
6.226377213868215246e-28
6.618812507939492082e-28
6.687348204103078793e-28
6.815910316732196953e-28
7.466917731343564076e-28
7.492233921005899621e-28
7.837366526740756852e-28
8.147622484794921020e-28
8.462300755865126377e-28
8.952528450223645357e-28
9.733784076604794223e-28
1.021248019522458748e-27
1.085742995573833364e-27
1.151008359919418345e-27
1.305048220743274160e-27
1.833406041776311893e-15
3.058608878298623080e-15
3.430651119503795879e-15
5.138245183196239861e-15
7.595315139152867337e-15
8.697590650735576579e-15
1.025057231211167022e-14
1.270398222764107061e-14
1.447942470356206163e-14
2.057048499091231489e-14
2.404039610895405310e-14
2.753014752226608098e-14
3.049759530090396208e-14
3.547760023384837473e-14
3.861106408942335684e-14
4.349287453002334813e-14
5.226957081979833492e-14
5.607276084161786170e-14
6.253764797338244311e-14
6.435317390787227461e-14
7.257523530781032998e-14
8.273049633689559910e-14
9.049102294523075049e-14
9.256348034257751803e-14
9.609216519865739554e-14
1.017442990580677290e-13
1.103236057069246285e-13
1.126664960095436653e-13
1.208356513220307675e-13
1.272081952095452846e-13
1.382428289117542720e-13
1.481991989666517710e-13
1.490360813771885095e-13
1.572489147324322761e-13
1.736969424333528141e-13
1.778164762453832468e-13
1.925464403470364288e-13
1.966175353958174292e-13
2.110515262979946024e-13
2.289953369344849971e-13
2.370412007767458230e-13
2.439083830927974946e-13
2.478539349158156710e-13
2.621784018940466373e-13
2.813359536693565117e-13
2.976318390713088035e-13
3.028937986400425808e-13
3.127711688723338303e-13
3.229395360823171109e-13
3.282487837431346276e-13
3.490163008106350272e-13
3.547404275910046353e-13
3.609459965765500172e-13
3.735649383326904698e-13
3.809448822509027089e-13
4.019325868455326841e-13
4.306696217709255989e-13
4.358690416897745526e-13
4.389134996392555951e-13
4.511120265885642591e-13
4.741908469220094518e-13
4.869243465207615125e-13
4.984180393236969597e-13
5.319296727132552086e-13
5.352401440378945289e-13
5.467853377035188132e-13
5.537284416571246187e-13
5.606816780662729526e-13
5.841073833820464420e-13
5.914232014223176234e-13
6.064191726667425891e-13
6.256460207583631129e-13
6.415853984313272605e-13
6.470678720001890922e-13
6.944632004776969864e-13
7.166898933052754999e-13
7.304087559736647297e-13
7.384775111971806171e-13
7.488343707575931442e-13
7.757343385207380963e-13
7.825750032673117461e-13
8.036894688903564322e-13
8.230671591956363267e-13
8.375055332782809691e-13
8.537660950612597660e-13
8.672268078806194709e-13
8.871036608729509018e-13
8.940640702948814226e-13
9.502432655254145679e-13
9.620331602795048317e-13
9.864098303969757872e-13
1.009911022709014111e-12
1.048478304493161501e-12
1.063561139139404942e-12
1.087793255976429010e-12
1.112859117889396789e-12
1.157479283446343271e-12
1.186640244773618055e-12
1.189575230548824622e-12
1.197182267356894210e-12
1.228758149241432817e-12
1.260417790980304398e-12
1.268513915383746749e-12
1.283427637103255587e-12
1.338576523057966068e-12
1.354689268973932431e-12
1.363880230776636981e-12
1.385808317742661801e-12
1.428965037536332012e-12
1.449422298509241421e-12
1.521989276901194107e-12
1.528727928791617308e-12
1.557780302586761619e-12
1.568888868062943446e-12
1.582846047501720485e-12
1.628396640152564747e-12
1.669959406530956606e-12
1.698583246018975073e-12
1.716860274317850416e-12
1.779620550305301700e-12
1.821514896377174273e-12
1.847089492993293589e-12
1.891026054145607504e-12
1.917856847281443319e-12
1.967171825870932561e-12
1.985548524407300163e-12
1.998082582553227882e-12
2.058648712064775348e-12
2.129870793487335769e-12
2.139728844577056768e-12
2.190971159594932972e-12
2.245246818724959946e-12
2.299265391659716332e-12
2.310108187029561123e-12
2.443174578442524361e-12
2.468840829782071557e-12
2.498154233113456199e-12
2.550078643857547010e-12
2.608906449753961436e-12
2.680144685672729560e-12
2.705394495138012719e-12
2.791293048934011030e-12
2.818812950382183967e-12
2.852157843081251943e-12
2.904045972281695917e-12
3.018054705752475236e-12
3.042092551289957341e-12
3.105043238256341273e-12
3.187725129605076233e-12
3.296844701668326565e-12
3.432914806079060287e-12
3.605562491835160350e-12
3.702633178950562666e-12
3.759028775441363953e-12
3.806870422974928329e-12
4.333958286242744099e-12
5.012639749940426226e-12
1.664836656599638642e+00
2.558296819096252506e+00
4.592944566093816405e+00
6.666488354021220530e+00
1.277568265616714704e+01
1.343922174495015120e+01
1.343922174495087596e+01
1.427643020173199417e+01
1.551867113049974023e+01
1.577093916663442741e+01
1.577093916663458373e+01
1.987223450778168399e+01
2.114031299415024634e+01
2.311182770658072272e+01
2.484797559670541389e+01
2.977530019351059565e+01
3.387917316074592833e+01
4.265978205829406278e+01
5.038440702000657012e+01
5.366972846973000344e+01
5.366972846973123978e+01
5.696991365463482992e+01
6.110864324978752649e+01
6.296373029672432153e+01
6.296373029672464128e+01
7.339655429421006261e+01
7.890026610774945937e+01
7.929752446945413169e+01
8.678304297105066212e+01
8.684602905545368401e+01
9.339735352381161704e+01
1.096740350335961978e+02
1.106914536323697433e+02
1.204306099005137440e+02
1.204306099005143551e+02
1.280883670754263903e+02
1.338245568845899811e+02
1.412192077539844490e+02
1.412192077539845911e+02
1.474800235971177358e+02
1.557054587666331429e+02
1.651950431969875979e+02
1.784768721433304961e+02
1.818109495670518925e+02
1.902685308422698256e+02
1.950376244840568347e+02
2.015955935675364685e+02
2.132888961029647987e+02
2.132888961029653672e+02
2.219677894051288831e+02
2.286728750464902475e+02
2.462153427337606786e+02
2.499418001030148559e+02
2.499418001030155949e+02
2.600401523901945779e+02
2.664174770189595165e+02
2.849892923866356682e+02
2.875744308663817606e+02
3.060697011730386521e+02
3.212721859683283014e+02
3.281702691074422660e+02
3.316423654584027645e+02
3.316423654584030487e+02
3.385972165950610702e+02
3.387918455558872779e+02
3.469672946962373317e+02
3.784090353392917336e+02
3.866353777579362827e+02
3.883040627675446217e+02
3.883040627675448491e+02
4.062551904052759824e+02
4.159178155427643446e+02
4.258433169298798475e+02
4.519730809724715073e+02
4.524895343271578554e+02
4.558140005630024234e+02
4.747234503020933403e+02
4.747234503020943066e+02
4.884707738653276579e+02
4.990525276799138510e+02
5.006720292254464084e+02
5.172962400881372105e+02
5.175344704220203766e+02
5.297598273794362740e+02
5.548162133509854357e+02
5.552529753832775441e+02
5.552529753832781125e+02
5.675928261689363126e+02
5.780346893754179973e+02
5.993713500795695381e+02
6.160428991223380990e+02
6.222912621092875725e+02
6.259443101371699640e+02
6.416042148940955485e+02
6.416042148940961170e+02
6.426307078373371269e+02
6.526476910953788320e+02
6.696188880179134912e+02
6.730529762975562562e+02
6.985961502677882891e+02
7.022025013349766596e+02
7.170416673458612422e+02
7.223868265541910887e+02
7.231869797111052094e+02
7.309660192322455714e+02
7.475170393216617413e+02
7.495179559186983624e+02
7.495179559186983624e+02
7.499774093465611031e+02
7.650369416814736496e+02
7.720709124596849051e+02
7.847435444570793379e+02
7.902641240718249946e+02
7.972409454122080206e+02
8.064014550341109953e+02
8.123241242866665743e+02
8.147377018685062922e+02
8.196026029154473918e+02
8.249004529256385467e+02
8.277369360097502522e+02
8.292862348177574177e+02
8.312023734386095839e+02
8.312023734386104934e+02
8.332545463065201830e+02
8.337433398009056873e+02
8.660724138467866169e+02
9.667796187329103077e+02
9.673520151541735004e+02
9.696205305715296845e+02
9.696205305715302529e+02
1.022386195131663840e+03
1.042288309122675628e+03
1.042288309122676310e+03
1.108644395121306843e+03
1.213885585847095399e+03
1.213885585847097218e+03
1.231432311721775250e+03
1.245658324105193287e+03
1.270263884695083789e+03
1.273493048653039750e+03
1.273493048653040660e+03
1.359213564270095048e+03
1.480454117183476683e+03
1.480454117183481003e+03
1.518305571728628593e+03
1.523317140573285315e+03
1.523317140573286906e+03
1.539372278514046911e+03
1.558783782898738536e+03
1.618165017004797392e+03
1.767297377098722791e+03
1.767297377098727111e+03
1.790140379781925049e+03
1.790140379781930960e+03
1.822816791777446269e+03
1.843161477633196682e+03
1.875474766103399816e+03
1.887605744136169278e+03
2.072232315184179697e+03
2.072232315184182426e+03
2.072232315184183790e+03
2.072232315184185154e+03
2.139355821541353635e+03
2.156493586746440997e+03
2.167755252940576611e+03
2.202588112786362672e+03
2.367763472331389949e+03
2.367763472331389949e+03
2.392938192436276495e+03
2.392938192436278314e+03
2.453913721992264527e+03
2.464377016321023348e+03
2.471898335260985277e+03
2.531010786477113925e+03
2.674817218264805888e+03
2.674817218264809526e+03
2.726974243481613030e+03
2.726974243481615304e+03
2.748157191905854688e+03
2.781696729986611899e+03
2.785298139230386823e+03
2.851536862605526494e+03
2.991402191615838092e+03
2.991402191615843549e+03
3.039543043270663020e+03
3.071798252275251343e+03
3.071798252275253617e+03
3.078046005353260625e+03
3.101828675721791569e+03
3.150993346244127679e+03
3.315465217348657461e+03
3.315465217348657916e+03
3.320497207630543926e+03
3.349929094250720482e+03
3.412317935055978069e+03
3.412688713475583882e+03
3.424785899899852211e+03
3.424785899899852666e+03
3.578825270942060342e+03
3.583043732207165704e+03
3.623722426698281197e+03
3.644904622388155531e+03
3.644904622388159169e+03
3.704284573637238736e+03
3.746588220893472680e+03
3.783250737217204914e+03
3.783250737217207188e+03
3.794044786314729663e+03
3.811107777338957021e+03
3.832249155196846004e+03
3.867971027022666476e+03
3.977583865776354287e+03
3.977583865776367020e+03
4.069135591858974294e+03
4.098499558703600997e+03
4.144464630368361213e+03
4.144464630368363942e+03
4.311345394960361773e+03
4.311345394960370868e+03
4.361486068213238468e+03
4.391967508865769560e+03
4.505678523519511145e+03
4.505678523519517512e+03
4.635978137213533955e+03
4.644024638348562803e+03
4.644024638348578264e+03
4.716749187922188867e+03
4.864143360836872489e+03
4.864143360836877036e+03
4.919818702308216416e+03
4.973464043388065875e+03
4.973464043388077698e+03
5.036334319441314619e+03
5.211480318494896892e+03
5.217131008461469719e+03
5.217131008461484271e+03
5.297527069120880697e+03
5.297527069120887973e+03
5.346538317536037539e+03
5.508760377539220826e+03
5.561955017255114399e+03
5.561955017255120765e+03
5.614112042471926543e+03
5.614112042471930181e+03
5.645265679064134929e+03
5.808014427289574996e+03
5.895991068300438201e+03
5.895991068300455481e+03
5.921165788405342028e+03
5.921165788405344756e+03
5.932102641020944247e+03
6.104377122687365045e+03
6.207056676768386751e+03
6.216696945552543184e+03
6.216696945552545003e+03
6.216696945552546822e+03
6.216696945552553188e+03
6.392978257067941740e+03
6.469733531660170229e+03
6.498788880954802153e+03
6.498788880954803972e+03
6.521631883638001455e+03
6.521631883638002364e+03
6.669731017436193724e+03
6.719273966367469257e+03
6.765612120163428699e+03
6.765612120163447798e+03
6.808475143553241651e+03
6.808475143553257112e+03
6.931365325553432740e+03
6.954545336521922763e+03
7.015436212083684950e+03
7.015436212083697683e+03
7.075043674889629983e+03
7.075043674889636350e+03
7.174308705381070467e+03
7.175215254883457419e+03
7.246640951614048390e+03
7.246640951614054757e+03
7.319308730165188535e+03
7.319308730165208544e+03
7.377320950437620013e+03
7.399040282548020514e+03
7.457726887298121255e+03
7.457726887298133079e+03
7.539411304818025201e+03
7.539411304818037934e+03
7.562392078567063436e+03
7.600919161116426949e+03
7.647325045842631880e+03
7.647325045842632790e+03
7.728417611775820660e+03
7.733676285353437379e+03
7.733676285353457388e+03
7.779193949934707234e+03
7.814205810434632440e+03
7.814205810434636078e+03
7.874397788707507061e+03
7.900625197969177862e+03
7.900625197969187866e+03
7.932442350230678130e+03
7.957286895278322845e+03
7.957286895278338307e+03
7.999449726372766236e+03
8.038987460633713454e+03
8.038987460633721639e+03
8.059465042835637178e+03
8.075640364633765785e+03
8.075640364633768513e+03
8.102815648866120682e+03
8.147710052982760317e+03
8.147710052982763955e+03
8.159280737643526663e+03
8.168498650836213528e+03
8.168498650836222623e+03
8.183868746171873681e+03
8.225965530440003931e+03
8.225965530440007569e+03
8.231125008186960258e+03
8.235259532266987662e+03
8.235259532266996757e+03
8.242117452521859377e+03
8.273158321570093904e+03
8.273158321570095723e+03
8.274450774991330036e+03
8.275490038991763868e+03
8.275490038991772963e+03
8.277208544445846201e+03
8.288929260736698780e+03
8.288929260736735159e+03


==> fig/ncg/eigcgHprecond2.txt <==
-3.447004380933324786e-12
-3.314498921788669432e-12
-2.982642921266138596e-12
-2.925572990006913151e-12
-2.792820976785261715e-12
-2.715257495984304753e-12
-2.562333557858179547e-12
-2.484615849786081316e-12
-2.365262607397412248e-12
-2.309827209355760951e-12
-2.153726191256163117e-12
-2.109338542182770766e-12
-2.060750835439555049e-12
-2.032466244708160881e-12
-1.925901853583860534e-12
-1.892722688289644842e-12
-1.875530635830916486e-12
-1.812330616376933900e-12
-1.753803314914637500e-12
-1.741566768474363843e-12
-1.686478772153885778e-12
-1.641637078327241510e-12
-1.570699965171485347e-12
-1.550243274252464944e-12
-1.493423085561568955e-12
-1.488100642492480752e-12
-1.471007259362022940e-12
-1.422061111969069335e-12
-1.401445481861059753e-12
-1.349426023867419261e-12
-1.331250788878738079e-12
-1.309152628152570533e-12
-1.262219408489939373e-12
-1.245541461572953886e-12
-1.228646391507950738e-12
-1.199971984218904212e-12
-1.194524689866406135e-12
-1.144181774444960489e-12
-1.121429037230160041e-12
-1.103034199481300198e-12
-1.087628011370584177e-12
-1.080077034136952912e-12
-1.050590496082515387e-12
-1.025729623079627202e-12
-9.893115044483816561e-13
-9.637375609694637318e-13
-9.455854449565065451e-13
-9.411591662663105676e-13
-9.135917319375071852e-13
-8.874116898581608790e-13
-8.694432003061927465e-13
-8.399916517224255896e-13
-8.202656333934192414e-13
-7.839628205937275608e-13
-7.718444479840483770e-13
-7.637639580019033391e-13
-7.567670899910335640e-13
-7.258707930747670433e-13
-6.929608872562686023e-13
-6.871408398614225476e-13
-6.775492156357130869e-13
-6.559820623808070067e-13
-6.340832847435718071e-13
-6.211036162374884857e-13
-6.092303282071260573e-13
-5.818428793283137513e-13
-5.566667960230090770e-13
-5.328270954449852656e-13
-5.307800922149406352e-13
-5.125917299572562789e-13
-4.882792108345854985e-13
-4.865568966438213201e-13
-4.624549486853541819e-13
-4.381735999726973833e-13
-4.293284729094052853e-13
-4.195818121591525663e-13
-4.092747477883739488e-13
-4.071173595029932007e-13
-3.988165975567837941e-13
-3.847024128170026272e-13
-3.821718938053377559e-13
-3.692302503577111619e-13
-3.623612259104809245e-13
-3.481521616093280471e-13
-3.415722608427093328e-13
-3.293153467589291967e-13
-3.192983062393364123e-13
-3.146721502351106302e-13
-3.064002108753756337e-13
-2.960063430389483234e-13
-2.934731691158157510e-13
-2.859997137134362738e-13
-2.775295322702549496e-13
-2.749591577310397139e-13
-2.702629828120814183e-13
-2.609697143239135944e-13
-2.510538142026469393e-13
-2.444243990937006504e-13
-2.412869493134249769e-13
-2.374730442638914960e-13
-2.337800458294967336e-13
-2.195902386836809538e-13
-2.164680065265018771e-13
-2.092126499156679310e-13
-2.034589129893870173e-13
-1.988403849124617982e-13
-1.959782502421816495e-13
-1.909803102757883143e-13
-1.871215499834225114e-13
-1.836506929796237104e-13
-1.761853870033972852e-13
-1.728361577807121893e-13
-1.688545780895105487e-13
-1.649531771379544767e-13
-1.624625372212505562e-13
-1.591238722415132292e-13
-1.542723365612875764e-13
-1.469785243545053908e-13
-1.435774081879626500e-13
-1.386337903320354150e-13
-1.331089646748568578e-13
-1.313647473520547557e-13
-1.289731586526183202e-13
-1.216998821604646176e-13
-1.143363251546124910e-13
-1.101227279711260530e-13
-1.079055419027827248e-13
-1.053024815404432717e-13
-1.012160229437235715e-13
-9.569728131399655612e-14
-9.088593185329670350e-14
-8.644603458138938385e-14
-8.413943893121926989e-14
-8.036179670041576696e-14
-7.717914704042884487e-14
-7.651320546516635176e-14
-7.424525579006580655e-14
-6.906859473883478299e-14
-6.495847405123174978e-14
-6.101350192138598205e-14
-5.775643227469964044e-14
-5.127525055217861472e-14
-4.437516648745026296e-14
-4.340166241704874873e-14
-4.229647931254427035e-14
-3.748357962684509521e-14
-3.478269008699850847e-14
-3.241146533808243270e-14
-2.625511682660041687e-14
-2.551023697536476209e-14
-1.887396484182265863e-14
-1.614323768949952181e-14
-1.558152514005943423e-14
-1.475043142452704386e-14
-1.175071383871130232e-14
-9.214149240373050929e-15
-8.361061184386262279e-15
-6.317673901863508025e-15
-5.027811100005029526e-15
-3.523077765667142878e-15
-2.703186392806512210e-15
-5.628692567743282821e-16
-9.146954405205736494e-28
-7.796337843133919059e-28
-7.401074566848892014e-28
-6.937999955201901351e-28
-6.747139381027560930e-28
-6.407870457255576220e-28
-6.311083387425503605e-28
-6.104199408176397143e-28
-5.839126843612210674e-28
-5.552355523126807561e-28
-5.279330278152621812e-28
-4.996415362836035502e-28
-4.847160811320772632e-28
-4.688194932501645960e-28
-4.347722805101290663e-28
-4.211850593796938041e-28
-4.001895074747682065e-28
-3.819438044355863672e-28
-3.761979891515132247e-28
-3.713383923853177803e-28
-3.575279484762431299e-28
-3.469835523537854063e-28
-3.392011315364823904e-28
-3.287286321816412325e-28
-3.224899941072026299e-28
-3.182669854851205664e-28
-3.091661047043806644e-28
-3.047104126579239347e-28
-2.872000062887312413e-28
-2.818106396554695415e-28
-2.807949192861557629e-28
-2.634404985439831568e-28
-2.599016917373882435e-28
-2.481532748555394767e-28
-2.398433192508957603e-28
-2.336053131683035525e-28
-2.231820575068709162e-28
-2.156586566137337348e-28
-2.040497922681310687e-28
-1.975852706406878603e-28
-1.945860746763282949e-28
-1.911313539687621734e-28
-1.839958460934752189e-28
-1.781003226311759973e-28
-1.757714956092253620e-28
-1.724993770190536544e-28
-1.632799463752127787e-28
-1.529517246778594298e-28
-1.498310250409652562e-28
-1.474203039073256387e-28
-1.391158765948722489e-28
-1.371538158998257665e-28
-1.364125886539217981e-28
-1.345625909581342446e-28
-1.286429676368407187e-28
-1.213057387808441866e-28
-1.192307573805763637e-28
-1.154109486359706346e-28
-1.116488548055674276e-28
-1.088181318075799478e-28
-1.073455036404608802e-28
-1.020131093156085520e-28
-1.012919200468680528e-28
-9.657357675679220033e-29
-9.543329290790131184e-29
-9.343669776825864642e-29
-8.959099282808884259e-29
-8.817572552302048725e-29
-8.661117319808487627e-29
-8.176917646737369950e-29
-8.090875861453898669e-29
-8.043283659887849392e-29
-7.678814604298346384e-29
-7.549185266449016382e-29
-7.294688053272347411e-29
-7.193401003299655070e-29
-7.035089226920620900e-29
-6.899155764069192846e-29
-6.884317601196626468e-29
-6.406506988884491318e-29
-6.237217773489292342e-29
-6.029830953480920856e-29
-5.821171706216394508e-29
-5.513195659718171082e-29
-5.334016126706929724e-29
-5.225746339140733770e-29
-5.059875233606031631e-29
-4.886888127042701036e-29
-4.758074956557400388e-29
-4.658528768284934795e-29
-4.450900017023967521e-29
-4.348566594686124351e-29
-4.157132283867674587e-29
-4.046558215790355360e-29
-3.979258421889249478e-29
-3.786743833399910500e-29
-3.588610140064834950e-29
-3.402894860440344050e-29
-3.226710200564047891e-29
-3.147437604034999220e-29
-3.067339058255739455e-29
-2.857605078757676393e-29
-2.738636135709944283e-29
-2.677070108665478581e-29
-2.467207406156397521e-29
-2.383028754309863199e-29
-2.239557080133088595e-29
-2.226800313243235369e-29
-2.098847400553369638e-29
-1.982307892659872352e-29
-1.710838767726915383e-29
-1.614391089657717981e-29
-1.430195935670730549e-29
-1.406218339508084115e-29
-1.235933546085637601e-29
-1.174709451723584819e-29
-1.054908373520784373e-29
-9.875827375891972422e-30
-9.453201886903168816e-30
-9.209980397776272833e-30
-8.411352306601339893e-30
-7.076828416187392267e-30
-6.881153381341072631e-30
-5.875568164829407618e-30
-5.386369557712144605e-30
-4.805050595115922635e-30
-4.156708474145166514e-30
-3.660968163078495524e-30
-2.838192073080391264e-30
-2.169041591737853836e-30
-1.807916355462849881e-30
-1.670105406863167368e-30
-1.265630472592366548e-30
-1.116292100407872694e-30
-8.183691654218640708e-31
-6.159007657418326157e-31
-1.982992498516123438e-31
-1.288845049816338873e-32
-2.596335021562716825e-43
-2.282876728963993840e-43
-1.856669319186729206e-43
-1.715710978546022812e-43
-1.459471578826970838e-43
-1.437226945964887366e-43
-1.366298617944926833e-43
-1.240543687920046809e-43
-1.196450754063715085e-43
-1.118494646719089640e-43
-1.036794696442941304e-43
-1.020530532505823999e-43
-9.877129313834831306e-44
-9.473104915686008083e-44
-8.970686874382221630e-44
-8.664435488787169859e-44
-8.455128341310986338e-44
-8.293038322549487739e-44
-7.842474202919238027e-44
-7.510793274407581068e-44
-6.973325598773959752e-44
-6.764562875486441341e-44
-6.536870932795729613e-44
-6.059760905321645153e-44
-6.011283561074098520e-44
-5.670704793635049319e-44
-5.546749009209902523e-44
-5.351098539915202303e-44
-5.104015645128186150e-44
-4.919876882483180870e-44
-4.844038726181179562e-44
-4.812764636772150228e-44
-4.510474810700703086e-44
-4.382940387721452353e-44
-4.208269048827573616e-44
-4.097465360929731226e-44
-3.900686615794227409e-44
-3.688147876276941991e-44
-3.483396757314978918e-44
-3.429988010977533406e-44
-3.351756839039070490e-44
-3.277508058053995568e-44
-3.079980507410832200e-44
-3.024260483607605935e-44
-2.967727557169489617e-44
-2.875860222524991989e-44
-2.721829057516059868e-44
-2.545403485076087258e-44
-2.383036228361124787e-44
-2.310037675701220691e-44
-2.159866564342985686e-44
-2.095382573725473569e-44
-2.079768759859740377e-44
-1.960284817742106612e-44
-1.897576248014561664e-44
-1.858422121179212522e-44
-1.800210921328971210e-44
-1.692825128404785190e-44
-1.645102322894914607e-44
-1.567077704565847041e-44
-1.523538641849356270e-44
-1.490873556322956436e-44
-1.448357678394308926e-44
-1.360878637877984838e-44
-1.338732267747433429e-44
-1.276168355009043775e-44
-1.223798158955644576e-44
-1.127637874099075817e-44
-1.108496517904558853e-44
-1.046279591555437317e-44
-9.998070101703214806e-45
-9.719009872139563929e-45
-9.299495984246797117e-45
-8.470168879738425452e-45
-8.009898626795742318e-45
-7.853607000609905380e-45
-7.575103777576692798e-45
-6.943233086834441857e-45
-6.204417328099629115e-45
-6.159702008725177135e-45
-5.719563629630380846e-45
-5.582491313248438492e-45
-4.989862884621014074e-45
-4.820458572413684859e-45
-4.532134381991520805e-45
-3.887769563864127103e-45
-3.727596395940967455e-45
-3.442505698852108016e-45
-3.293491742168532333e-45
-3.122940536596770479e-45
-2.987641776411978976e-45
-2.926851559227893237e-45
-2.291817343639800649e-45
-2.102865422068760421e-45
-1.993952568528377983e-45
-1.887372274342362533e-45
-1.818969685611261837e-45
-1.544621787332448940e-45
-1.350548575143041453e-45
-1.258177508061938081e-45
-1.052846294546441641e-45
-1.002889420082540153e-45
-8.802357137426705979e-46
-5.921553088687389888e-46
-4.925359535145209542e-46
-4.259196173712353380e-46
-3.283131935835691438e-46
-2.739211828963383497e-46
-1.603815280503866147e-46
-9.623993491357398375e-47
-7.009408100633327973e-47
-5.027023149160469563e-47
-4.039305781290042685e-47
-2.964473330172997178e-47
-2.765779811105547740e-47
-2.375250826903724875e-47
-1.922022464076721467e-47
-1.402221907423241157e-47
-1.222977297954887342e-47
-3.553875190555521989e-59
-3.487344988110300337e-59
-2.753894196932636496e-59
-2.536647494839514214e-59
-2.216187680847603549e-59
-2.022454876509895312e-59
-1.927114321527239460e-59
-1.857999708144335579e-59
-1.791731257681522415e-59
-1.652521813822403006e-59
-1.537530864203064437e-59
-1.502654477838220394e-59
-1.416647289437314750e-59
-1.351591839988544630e-59
-1.305910152258921688e-59
-1.256970593106724888e-59
-1.210540082870980171e-59
-1.151870809501108341e-59
-1.135687123373562170e-59
-1.045659160297337736e-59
-9.977533747618564057e-60
-9.625009986788935270e-60
-9.242314661858216787e-60
-9.008218300842884848e-60
-8.518785777968526965e-60
-8.196045891621378206e-60
-8.039877243896433243e-60
-7.326218619571585606e-60
-7.086059834745299944e-60
-6.740400766057760289e-60
-6.247626538905591585e-60
-6.104111469811867800e-60
-5.591959261080021582e-60
-5.271895776636669605e-60
-5.079913887516803355e-60
-4.909535982869903861e-60
-4.726997649783686120e-60
-4.530678698486480752e-60
-4.237157348691832398e-60
-4.124569291623309395e-60
-4.046367666353841877e-60
-3.758682251055070026e-60
-3.557860749050265560e-60
-3.143458768521789607e-60
-2.985618162131855975e-60
-2.861903473435876505e-60
-2.607410045483526393e-60
-2.438871086871081638e-60
-2.293608339027307152e-60
-2.210596399848594776e-60
-2.163861358379745053e-60
-2.012176409562203079e-60
-1.991368790060977923e-60
-1.835295138983733959e-60
-1.711371183888948663e-60
-1.620253768531454995e-60
-1.440324288472546891e-60
-1.329453083597172275e-60
-1.303155541875650631e-60
-1.176421680026478101e-60
-1.152427591981878316e-60
-9.919532582484496563e-61
-9.455740609531914513e-61
-8.661119573377810765e-61
-8.106540234240915660e-61
-7.205391590398292246e-61
-6.904550482057602644e-61
-6.743223939599903321e-61
-6.120676338711840477e-61
-5.856573261466029820e-61
-4.435777485627758934e-61
-4.104586672936623045e-61
-3.941663971892890390e-61
-3.302663216147252778e-61
-3.054374954145480841e-61
-2.891301355727940641e-61
-1.836553708767785519e-61
-1.535225288315840778e-61
-1.241684783127078840e-61
-7.671505492454231509e-62
-5.793512870752248605e-62
-4.425576711688293941e-62
-2.296307975097401324e-62
-2.106434308838333281e-62
-1.678378038662441217e-62
-1.460484133200732410e-62
-1.112756650893198975e-62
-1.084638513774323905e-62
-1.000695547922744876e-62
-8.034508337322138210e-63
-5.518128207399724069e-63
-2.469509775415267882e-63
-1.213250478924672693e-63
-6.843640342366760206e-75
-5.588371456027809252e-75
-5.205909606505497314e-75
-4.943721528924467034e-75
-4.246482331531994870e-75
-4.120930027145805423e-75
-3.694407349363283972e-75
-3.349619047298303599e-75
-3.224878921601166592e-75
-2.937735928733440399e-75
-2.816870560968252625e-75
-2.654050064765773278e-75
-2.420379359963724460e-75
-2.371260593279781292e-75
-2.233245240641164572e-75
-2.142267640828755192e-75
-2.022921213585692706e-75
-1.853783317365140768e-75
-1.762967698948799191e-75
-1.660885180942126138e-75
-1.574012018307244604e-75
-1.491903540540459028e-75
-1.348341489822065142e-75
-1.228195910959938567e-75
-1.193588717686976276e-75
-1.129386899326836580e-75
-1.008715000196184737e-75
-9.862378122595973602e-76
-9.424264214944358325e-76
-9.209452519745217681e-76
-8.518213024768821640e-76
-7.927734313742550061e-76
-7.561192324420055491e-76
-7.022644181475363512e-76
-6.603098131966353671e-76
-6.282921689905237645e-76
-5.874970289576896840e-76
-5.468654896917046288e-76
-5.016505169200386802e-76
-4.717876567213911435e-76
-4.302910994290406505e-76
-3.795783678474625120e-76
-3.522104276506891759e-76
-3.479264277523520531e-76
-3.134944746444063097e-76
-2.789957910493005033e-76
-2.583691699935934796e-76
-2.485137002924288928e-76
-2.280411702980948121e-76
-2.089731480457133269e-76
-1.707306721932236523e-76
-1.510246205247430315e-76
-1.421920892561054661e-76
-1.300829794152400672e-76
-1.206485849525192563e-76
-1.017642686023833290e-76
-9.502962554717599829e-77
-9.119581876152603539e-77
-7.489377241650591873e-77
-6.956550650184958969e-77
-6.299550895451909811e-77
-5.678345282562662389e-77
-4.856539390359104578e-77
-4.021144471055465418e-77
-3.194102784688477977e-77
-1.839493665867842714e-77
-1.656869014200907512e-77
-7.739610626894948259e-78
-3.712248674109628520e-78
-2.985469669277368168e-78
-2.980672014101160483e-78
-2.585383081076520664e-78
-2.230822142009465831e-78
-1.712378032978993252e-78
-1.595830562185186399e-78
-1.321800434878884813e-78
-1.282835955776082782e-78
-1.092251047319138114e-78
-9.623647194485239349e-79
-8.311432870039785457e-79
-4.134783486569751037e-79
-3.224241837163239366e-79
-3.195892481386684668e-79
-1.231424826327182563e-79
-1.019416655531986929e-90
-9.116705237515023468e-91
-8.416597920140042759e-91
-7.230939212213040985e-91
-7.157143440563271792e-91
-6.682857182513218342e-91
-5.994882332897770373e-91
-5.288768722194919772e-91
-4.646923529947389851e-91
-4.415860336175089638e-91
-4.344318329911654616e-91
-3.768588554181489699e-91
-3.233684037348959902e-91
-3.059380323785453735e-91
-2.806019307922966730e-91
-2.450862709182072049e-91
-2.401902025852535061e-91
-2.191110114162746855e-91
-2.157275042023904411e-91
-2.090210522312537284e-91
-1.927740951264730970e-91
-1.707127339494446884e-91
-1.654337178319119735e-91
-1.546243548495752062e-91
-1.378154077314224598e-91
-1.327498159005639956e-91
-1.297006362276266984e-91
-1.170596299867730687e-91
-9.951288787914189276e-92
-9.419102358778260899e-92
-8.663008104553911501e-92
-7.431336700593383720e-92
-6.870113822942955711e-92
-6.581747463865708489e-92
-5.759787321531066702e-92
-4.843057926551361823e-92
-4.177003429396974652e-92
-3.989609810446158035e-92
-3.468957911256026569e-92
-3.209757798071149285e-92
-2.956834812809592129e-92
-2.772543691796754301e-92
-2.406361881784308911e-92
-2.383154308076822773e-92
-2.249558634002501548e-92
-1.783036973631424471e-92
-1.212548676879169970e-92
-1.047803225606540630e-92
-7.926970836549726468e-93
-4.865336836239249713e-93
-3.436121976839089154e-93
-2.139293067384988100e-93
-9.551495130793621988e-94
-6.299212400809732321e-94
-5.976303871710705684e-94
-4.952447594724575444e-94
-4.506127088022507220e-94
-3.510572424060790314e-94
-3.327937665777801620e-94
-3.007315333269481877e-94
-2.492289179251733201e-94
-2.343411848084977865e-94
-1.752192883717117248e-94
-1.306153844463964675e-94
-1.143046367795173743e-94
-4.889881845655354455e-95
-3.961744394574967322e-95
-2.053001184631452964e-96
-1.872356558251738547e-106
-1.664086675635251380e-106
-1.323689583678718352e-106
-1.232990600633907998e-106
-1.022365917532087761e-106
-8.651459278706259900e-107
-7.916062700743524551e-107
-7.675364463921266627e-107
-7.051297876143714555e-107
-6.284408280363908856e-107
-5.670823220373992744e-107
-5.093800560731587622e-107
-4.749504944249979106e-107
-4.323781850697806952e-107
-3.998620677755461716e-107
-3.595842555765059908e-107
-3.446899680438782389e-107
-2.945983673520499447e-107
-2.708293613956298124e-107
-2.491237049974384032e-107
-2.316129706276394958e-107
-2.140305824961866951e-107
-1.899181758608686332e-107
-1.629799180857135353e-107
-1.457660792927692925e-107
-1.250275165756913644e-107
-1.202040239077039821e-107
-1.068507315355357160e-107
-1.016932220338427438e-107
-9.655379088396716816e-108
-8.853054920364973927e-108
-6.488459330148182105e-108
-5.299490416052211821e-108
-4.641325426422310258e-108
-3.957771626526276996e-108
-3.410411204690003379e-108
-2.103303984105095052e-108
-1.346004063646480345e-108
-9.262204843418659824e-109
-6.784498749335943131e-109
-5.236338593785015209e-109
-4.585072013916592672e-109
-3.954101169107756854e-109
-3.195302354561221382e-109
-2.810760952482076896e-109
-2.465674617913572165e-109
-2.096974078885520160e-109
-1.634411960245636854e-109
-1.448880400365701921e-109
-1.415930302538956504e-109
-1.106264606035781283e-109
-7.412165756436071568e-110
-4.419873839060192599e-110
-3.324990796248040643e-110
-2.229164026038688487e-110
-1.094443132156085672e-110
-7.895090925437511206e-111
-6.376627096058347452e-111
-5.134691681875436970e-111
-4.366964927863009045e-111
-4.254855780292315525e-111
-3.233060692722501488e-111
-2.049640879275902000e-111
-1.284016329963425756e-111
-8.127781082530429010e-112
-1.103301564132087189e-122
-9.785358976656430665e-123
-8.351910267439203442e-123
-7.276877832964201609e-123
-6.091582055764265188e-123
-5.729938817056538024e-123
-4.823919924946678872e-123
-3.838238510955653354e-123
-3.510638847887835598e-123
-3.159677724004759691e-123
-3.053023507091911334e-123
-2.391568758643088814e-123
-1.889503873781790550e-123
-1.519014546544054087e-123
-1.338862482787378999e-123
-1.288986964709665353e-123
-9.560766606575506160e-124
-8.768642594627584084e-124
-7.459951390215990748e-124
-4.637946446600083261e-124
-4.418233025856746343e-124
-3.753194652680943380e-124
-3.657367169236010133e-124
-3.191033258077767908e-124
-2.462310396543820467e-124
-1.098686396614989395e-124
-4.696259456086581241e-125
-3.896946256114152275e-125
-3.600892679509981485e-125
-3.374313285386006108e-125
-2.480001156391947834e-125
-1.988679566246057759e-125
-1.632699126452813199e-125
-1.265633529896820283e-125
-1.181000556012450798e-125
-1.004904841876433964e-125
-8.179138654461424129e-126
-6.909319069144562266e-126
-4.462138835086572781e-126
-2.432417407987127098e-126
-7.396933302548086283e-127
-4.638761620806216389e-127
-2.497298843036179120e-127
-1.803183422806121001e-127
-1.349576214848983221e-127
-1.257874488868078550e-127
-1.004098282873679196e-127
-9.820912799278471243e-128
-6.760882483069324997e-128
-5.366386378770848150e-128
-4.580412057965315808e-128
-3.490050170904885231e-128
-2.666103961784363657e-128
-5.592989246614909086e-129
-2.133060009181558075e-129
-4.694078327891508192e-139
-3.487134273848563523e-139
-3.023153835525640827e-139
-2.193781118898332056e-139
-2.051825179438651216e-139
-1.735527970796552822e-139
-1.369518762168167437e-139
-1.179617538522505406e-139
-1.055529999744310029e-139
-8.163761417863747589e-140
-4.891056590272540982e-140
-3.273829787535586537e-140
-5.613472255280132756e-141
-5.256913671239014495e-141
-4.281779727144779089e-141
-3.488758943283316261e-141
-3.081712522628467159e-141
-2.694419850755845088e-141
-2.320079804970619781e-141
-2.007020184374609763e-141
-1.771308295255943775e-141
-1.328446181640757934e-141
-7.133778733495955537e-142
-3.636249884150615364e-142
-1.670885136067434531e-142
-3.841728335861654036e-143
-1.768147277535605103e-143
-1.385280904446678064e-143
-1.254432745415910521e-143
-1.050570192869566359e-143
-1.004839125118117187e-143
-7.524925632279849907e-144
-6.464421662325209785e-144
-5.863374482325445338e-144
-4.757219343016350986e-144
-3.595391328063296150e-144
-2.804990472005196826e-144
-1.376549733619021864e-144
-1.201497927155595787e-144
-6.623136610961209129e-145
-9.078640856454838901e-156
-4.535222901530551282e-156
-4.393249113557325859e-156
-4.019305412560555294e-156
-3.953752262087478451e-156
-3.575173598070624924e-156
-2.312945412222479898e-156
-1.731852652855825587e-156
-1.320419984919813583e-156
-1.040197748549028620e-156
-7.742491096906380697e-157
-1.571353383557022857e-157
-1.325475497492941405e-157
-1.179869960766377814e-157
-1.047533523379307748e-157
-5.844026232697607975e-158
-3.375797836498565486e-158
-2.154676672792475263e-158
-1.895903227743793561e-158
-1.497107416094901910e-158
-1.112751062071889324e-158
-9.117947320747172448e-159
-8.732599072310534663e-159
-6.550059716808609386e-159
-1.200857385602512026e-159
-7.925426749288904574e-160
-6.685127815093935702e-160
-6.401545198517023152e-160
-3.045695164621211090e-160
-1.311220527717088129e-160
-6.042653851602546992e-161
-4.253429325034536574e-161
-3.623776403365103748e-161
-3.525627007744527516e-161
-3.041515215185296663e-161
-1.682823235051637806e-161
-9.691648385407040513e-162
-3.485939920486686376e-162
-2.250796560745078900e-162
-8.469805755570345659e-174
-7.606632679945139925e-174
-6.146027086430237125e-174
-4.473182751960241211e-174
-3.685281671025833852e-174
-3.162396555189032260e-174
-2.523933033149260826e-174
-2.288105163697555614e-174
-1.673592826433647153e-174
-1.568761692543139099e-174
-1.367931486959517252e-174
-1.321144812531882662e-174
-1.195234923306951140e-174
-9.600819788003876924e-175
-1.153062995013291983e-175
-8.138776545945388542e-176
-1.723858768250973800e-176
-1.695486632363416802e-176
-1.095388341247709222e-176
-9.115093640119953438e-177
-7.906509384100822734e-177
-4.653017972295973549e-177
-4.463215186156352082e-177
-4.007961087810984165e-177
-3.694843497562880399e-177
-2.561589067941487145e-177
-2.445874510795004299e-177
-9.677658629595073604e-178
-1.429716974956238251e-189
-1.292655623963532285e-189
-1.166144234340263688e-189
-8.279585265724497320e-190
-7.311453797112183711e-190
-5.924862312318917630e-190
-5.808198276687014360e-190
-5.426320024662745850e-190
-5.347851985730446046e-190
-5.328288527439427790e-190
-4.544214618875315347e-190
-4.249738201151788283e-190
-2.729695797808045381e-190
-2.657197538327937959e-190
-2.119895190656868230e-190
-2.997598181554659680e-191
-1.025035931748723426e-192
-4.799333850878850041e-193
-3.830704993810677924e-193
-3.107861801754490062e-193
-2.476404570860393316e-193
-2.035501658900741868e-193
-1.772656832179900539e-193
-1.438270834101465832e-193
-9.314672778264818793e-194
-2.477815295639996038e-205
-1.415903797529764292e-205
-8.297842848993836978e-206
-7.778009949798839579e-206
-7.385861202993396329e-206
-7.076328377655203211e-206
-4.880004855991729238e-206
-4.348063977855671336e-206
-4.096729324823975622e-206
-9.780090345409232367e-207
-4.733303511280314358e-207
-1.681052395521002163e-209
-9.657400365282196815e-210
-8.006576154928402373e-210
-7.359440867377510987e-210
-5.999027900671139520e-210
-3.489483906444627759e-210
-3.174894125608045811e-210
-3.116986766199078297e-210
-2.839808244258726233e-210
-2.785704940735864736e-210
-2.301921609913897050e-210
-2.159870562442220338e-210
-2.155447680746127602e-210
-1.905504281155938607e-210
-1.793261221713964262e-210
-5.267390004188996431e-211
-3.941824061692101846e-211
-3.692347507521817223e-211
-1.377500514046369677e-211
-1.636158667406446430e-225
-1.583269578273006877e-225
-1.570501121901522584e-225
-1.309085025141032410e-225
-1.140047795417303331e-225
-1.050587115017414893e-225
-9.645235818333005078e-226
-8.721213920782180253e-226
-8.293953667587559807e-226
-4.650751562170672033e-226
-4.558935299828052515e-226
-4.358328485250109017e-226
-1.052741729446802836e-226
-1.191846717551379250e-240
-1.135991587481376779e-240
-1.049787769726941668e-240
-8.383178873381879822e-241
-7.556473283164773242e-241
-6.350110388755980383e-241
-5.061659103368310393e-241
-4.238548292757182644e-241
-3.271770610354613971e-241
-2.883271339911629418e-241
-2.113890481568383018e-241
-1.972245683251639119e-241
-1.868453610743793320e-241
-1.200454191721216910e-241
-1.198977969296862281e-241
-1.128457116482173878e-241
-7.816171746456690033e-242
-3.612866791920522920e-242
-1.477115419902321514e-242
-6.308447069791914850e-243
-5.169904730742404470e-256
-2.759606150298513315e-256
-1.914718402618308822e-256
-1.894000999334630416e-256
-1.863439572635559824e-256
-9.476428918013670186e-257
-4.886804792012904846e-257
-4.691103751204188782e-257
-3.316643634665175927e-257
-2.900283518536343508e-257
-2.796562207739792317e-257
-7.280452564419096533e-258
-1.271989641019093926e-271
-9.725090128474011353e-272
-9.324969831433176160e-272
-8.860784782312136564e-272
-5.545557122656756458e-272
-4.690292735528942826e-272
-4.436445698125405166e-272
-3.840505662758342705e-272
-3.155705089528982492e-272
-1.464162555479727571e-272
-5.224614831026296714e-273
-5.582170049765791699e-287
-1.321033374187753634e-287
-1.313451776415480400e-287
-1.260881469991915146e-287
-1.079816199989102781e-287
-1.008042889527586923e-287
-8.261286709881246205e-288
-4.059027314999217396e-288
-3.358076465376781324e-288
-2.355166759006513740e-288
-1.805538139203912151e-288
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.051888723897220442e-288
1.716059194827096505e-288
2.815693776910893535e-288
3.018776388513895224e-288
3.350124950241179223e-288
5.085848885478978434e-288
5.158387663867817961e-288
5.170708848992549416e-288
7.668243940674679172e-288
8.193326031510056956e-288
9.330771929717058654e-288
1.313451776415480400e-287
1.338948582872252838e-287
1.339284859688764145e-287
1.831079565200219178e-287
7.855663689788801588e-273
9.576349779043627873e-273
1.396096057953586536e-272
2.127755422925650927e-272
2.855381722001362439e-272
3.052357163125237499e-272
3.916356456412232176e-272
4.219858986956916384e-272
4.436445698125405166e-272
5.915260930833873555e-272
6.514365698113160708e-272
7.713924002858785572e-272
8.872891396250810332e-272
9.779975514213396442e-272
1.059730829356228448e-271
1.480902656211476286e-257
1.508026433012486204e-257
3.123066601838690930e-257
3.506193151259316247e-257
5.292257908304584808e-257
5.707333200058371152e-257
5.921798318920142810e-257
7.899764860218467765e-257
9.129582064155891527e-257
1.383161757000977241e-256
1.468796318413796925e-256
2.108888147888333752e-256
2.350706855232169535e-256
3.729949698155565575e-256
4.888190858801926785e-256
4.615323112919754141e-242
4.966404837815499118e-242
1.085884195408513274e-241
1.395869971059186164e-241
2.165636160662428632e-241
3.374317831265169648e-241
3.829190271304893665e-241
1.417411612888577937e-240
1.648957634369016139e-226
1.794007673622712801e-226
2.948714122921711798e-226
3.245115442216237139e-226
5.741972164562366869e-226
7.554025292991433729e-226
7.945553178695764268e-226
9.508710521843903593e-226
1.630077672228354168e-225
1.666031266326271093e-225
5.176951693575716143e-225
3.331505083513774665e-211
6.576677149635326855e-211
1.025589381444395397e-210
1.607334208974585220e-210
3.113249674674795350e-210
3.745501046774657866e-210
5.682276270340148316e-210
6.785415147836103315e-210
7.613456573941335627e-210
7.695389794406374811e-210
1.126683998027399304e-206
1.296422337070988301e-206
2.594334482762328136e-206
4.419729518040677421e-206
5.229342327603744095e-206
5.400352241514906246e-206
5.752092665031298273e-206
6.183480198012920642e-206
6.440107814793698769e-206
6.629680041810566485e-206
9.136271801510955901e-206
1.281250984951243869e-205
1.342870247500779454e-205
1.410834608925858129e-205
1.498522926003145341e-205
2.036573616319631761e-205
1.463382218009119982e-194
2.563224569236939712e-194
6.981831736778753854e-194
1.522351505383871329e-193
1.888732507402308291e-193
1.963363295434540565e-193
2.017295422966660479e-193
2.192808203895005395e-193
2.283980016131274953e-193
2.530790682274140703e-193
2.552054834496937036e-193
3.475842012244773355e-193
3.714061995842683046e-193
5.883496196566392005e-193
6.474512153305520876e-193
9.756827578620208806e-191
1.591775727721455512e-190
1.726697447995282891e-190
2.031819048129505684e-190
2.337632783580045952e-190
3.568538752039468831e-190
3.872793846849282217e-190
4.095175122552065501e-190
5.639525454998621021e-190
5.902188982490998874e-190
6.035765894096269615e-190
6.834061550208200678e-190
7.310385798174189491e-190
1.091582497706027886e-189
1.152285345159417924e-189
1.289112668619292248e-189
3.080174936696993591e-178
5.241857995566404765e-178
1.040363237340078013e-177
1.991043956932297311e-177
2.571027954352846035e-177
2.718851925655897546e-177
4.707634233328435338e-177
5.571648972883208630e-177
5.752439634981761685e-177
6.785706060162636443e-177
7.118010398145943905e-177
1.160081504712462811e-176
1.392581346610946004e-176
6.140502870540179463e-175
6.648139895385261889e-175
7.487823469967008607e-175
2.855597205156322127e-174
3.253088652524098271e-174
3.819898229910210425e-174
4.307116394038203478e-174
5.783805778949546276e-174
7.489940924151677159e-174
7.740945367613098317e-174
8.833342346946806558e-174
1.071401788040261805e-173
1.108886532778600438e-173
1.143583707839823390e-173
9.784530071186003731e-163
7.904912440419872718e-162
8.040758096917310232e-162
1.247633855370959578e-161
2.200897938481715187e-161
2.748837245687753274e-161
2.784384798820861387e-161
2.885413864058791036e-161
2.897808425409187816e-161
2.906598299601294932e-161
3.214829824726742830e-161
6.635552658461535141e-161
7.792607772206245683e-161
9.588884633366321204e-160
1.096543294911492786e-159
4.820437743294044340e-159
5.437704425809990221e-159
6.114918896153640024e-159
7.204281951547061512e-159
7.780511208636205502e-159
8.372730153496797193e-159
1.277281387730542612e-158
1.689650857087156538e-158
1.980834253733324652e-158
2.053618909922690751e-158
2.098028068557105554e-158
1.021248166929095715e-157
1.987427540359302209e-157
5.197977646274529784e-157
7.216757271976366761e-157
1.155029007362465739e-156
1.183575522850580806e-156
1.840852051342963747e-156
2.331853203357893253e-156
2.595055280712581566e-156
3.074832524853446346e-156
3.233220587322533280e-156
3.353689510188086967e-156
5.805394844345871421e-156
7.347774767647520541e-156
7.559617633110285500e-156
8.980249811196428575e-156
7.225196476285591928e-145
2.813871945401590875e-144
3.224878221519467127e-144
4.058658629543038955e-144
6.209847525337601205e-144
6.431650591090125792e-144
6.693524249736446086e-144
8.939720654378773508e-144
9.568131108386690699e-144
1.096129339440470784e-143
1.374540562921839695e-143
2.051907067495513554e-143
3.157321512214987031e-143
6.205933259953361440e-143
1.822146894480993692e-142
5.524246703630133610e-142
6.297107387022632448e-142
7.090707556003681936e-142
1.202133322322172670e-141
1.354641626381160759e-141
1.889241777116448421e-141
2.110527713625851075e-141
2.648736236498986529e-141
3.023866094116666756e-141
3.195495558952736450e-141
4.102868365220566972e-141
4.634287307739608024e-141
5.510346854629491755e-141
1.453364861438899691e-140
2.588875644202927620e-140
4.158208115201453326e-140
6.119746357087895067e-140
7.398683317472838446e-140
9.969375943864242176e-140
1.166262647119680164e-139
1.382939080119050618e-139
1.553968933515269436e-139
1.778384153195627513e-139
1.953969512548480288e-139
2.572880388169077523e-139
2.617706203725189322e-139
2.829101100670835655e-139
4.756920745735932618e-139
6.361269941768656836e-139
1.728884869354619421e-128
2.028609231856278252e-128
4.083875047547566767e-128
4.819195338702295581e-128
5.936053325543846657e-128
7.653463780798477476e-128
1.282320725756176298e-127
1.468300435872407568e-127
1.756238802725747409e-127
1.856128367600013068e-127
3.464366043630813521e-127
6.331990720517348511e-127
1.022920843516426813e-126
2.431840660023637216e-126
4.751685796573025746e-126
6.166564756374418208e-126
8.414062840212489464e-126
1.040503389106707293e-125
1.282971804884027881e-125
1.340483908131602230e-125
1.689072262079906942e-125
1.914933334829103078e-125
2.480848866538008396e-125
2.649976146286279116e-125
2.789994143615227372e-125
3.279439519208416389e-125
4.802911777061053070e-125
2.645282069081699503e-124
3.307307411831528459e-124
4.014576859998369081e-124
4.626567722015273441e-124
6.046228039508498326e-124
6.655770682534348097e-124
7.921243780866865964e-124
9.308650377813507731e-124
9.724099550374979521e-124
1.256219916747930358e-123
1.278876251625405343e-123
1.436999964119347423e-123
1.756421091188945069e-123
2.181304847284327702e-123
2.746171564422360286e-123
2.915152203743417027e-123
4.046668404834972413e-123
5.014669710917941658e-123
5.457763057401421509e-123
6.673354911994885505e-123
7.611457115452486414e-123
8.532993141790305535e-123
1.014916308898719212e-122
1.275310822066871515e-122
5.709614430371949344e-112
8.116124432509632057e-112
1.355460283742125582e-111
2.057289560043312250e-111
2.155953410664783911e-111
3.169363292457592648e-111
4.530220762967291419e-111
5.252617404554125867e-111
6.715962623906386212e-111
7.405469282984675481e-111
8.656487253161659417e-111
1.028664887118816882e-110
3.272469329196773463e-110
7.401736501403081615e-110
8.187394271198946243e-110
1.189823632577137616e-109
1.637754439591246350e-109
1.922165778522203498e-109
1.962789350995935921e-109
2.733804770989630749e-109
3.439257380823171161e-109
3.853396760743521468e-109
5.365543958539457062e-109
5.563372438212350010e-109
7.441065051048086928e-109
9.730321798089911249e-109
1.035263152388932815e-108
2.030470189698478794e-108
2.216352736614320007e-108
2.476743051001286436e-108
3.567324502160704054e-108
3.780389644391820058e-108
3.893210179819960585e-108
5.418357056268240857e-108
6.302672711923940636e-108
7.612271244790353839e-108
8.704208945844827583e-108
1.053006039843103803e-107
1.108984928972390449e-107
1.253253227379040761e-107
1.640138668527249897e-107
1.685363957057879091e-107
1.769497424525682732e-107
1.996821221793955315e-107
2.335593672333378847e-107
2.564819869954657593e-107
2.808443471896841692e-107
3.089655503581382185e-107
3.285578698898576219e-107
3.623394175764497189e-107
4.002839410046197729e-107
4.262345695981362482e-107
4.792882088528917486e-107
5.377823028133259795e-107
5.887163732902282047e-107
6.463997928701554500e-107
7.127359597253023611e-107
7.809159011510421206e-107
1.026802245809100030e-106
1.123554214967893393e-106
1.255750966204945718e-106
1.528042917797703182e-106
1.854664264869919037e-106
4.230143574133685978e-95
6.445917741797376124e-95
7.751963531575651845e-95
1.144567097565158582e-94
1.249635306945370323e-94
1.918145704868268221e-94
2.261713513663804119e-94
2.355067621239999320e-94
2.948221988469489506e-94
3.302147948614935713e-94
3.699787804867086187e-94
4.946891766576793231e-94
5.277424710659646196e-94
5.790906616010941479e-94
6.965256758083528919e-94
8.115474978055797415e-94
3.040286261302472935e-93
3.482152540412990757e-93
4.402199707745572224e-93
7.007647624875824976e-93
7.119576440270677273e-93
9.651958959211621160e-93
1.368849062887470827e-92
1.382281106298065900e-92
1.703738502372176676e-92
1.937556934348064405e-92
2.255500755286905575e-92
2.332052378668944730e-92
2.722808748300700182e-92
2.945807287280224770e-92
3.349571616061100392e-92
3.739841756103710698e-92
4.268338784618832353e-92
4.450391539472590900e-92
4.963324316962805285e-92
5.170153028239731611e-92
6.492618780945437527e-92
6.962107463333089146e-92
8.234059683183495549e-92
9.045111536372001853e-92
1.022349252459955652e-91
1.171802633889186628e-91
1.342087002847705728e-91
1.436021270580710870e-91
1.442731716545067242e-91
1.509555615995336339e-91
1.700336129161456628e-91
1.829015085546933563e-91
1.924612839673741761e-91
2.138368149807925702e-91
2.171965850245434032e-91
2.402187862424745396e-91
2.615061462116832757e-91
2.864087587063593441e-91
3.068199314776050461e-91
3.566647071528220911e-91
3.731670333508151372e-91
3.876532210652000827e-91
4.512143123395662324e-91
4.745492254980345087e-91
4.813079119910881756e-91
5.345131988003183116e-91
5.948590575798156711e-91
6.077057229898172955e-91
6.458847516110350508e-91
7.110959593627195840e-91
7.561980030899013209e-91
1.125219355815220482e-90
8.646283098109420275e-81
2.556407649179982753e-79
4.705627469246838036e-79
5.413771897760441976e-79
8.257455319069183124e-79
1.004827056552192120e-78
1.518901748133829055e-78
1.795741074664786026e-78
1.882834653158886826e-78
2.044827877832721522e-78
2.449698787833774000e-78
2.672227494588794182e-78
3.610821112698527082e-78
4.933269066490409349e-78
7.546820761979735982e-78
1.204682315668682460e-77
2.984951699917303431e-77
3.776429416264685133e-77
5.270581553904764618e-77
6.160924533529048128e-77
6.318754956103295066e-77
7.713363002182225216e-77
8.601616446754218790e-77
9.529808681219495171e-77
1.188490595409970251e-76
1.228839421642602533e-76
1.330996119197697655e-76
1.439742988888522459e-76
1.646983544710828990e-76
1.729858165088202896e-76
1.972204104267667849e-76
2.035663854212109538e-76
2.319626853424774255e-76
2.408130147505047781e-76
2.612412738820498886e-76
2.947932463279423744e-76
3.309096920058922844e-76
3.514948755012442057e-76
3.642457477798079843e-76
4.125166112450730390e-76
4.301948005772565697e-76
4.780642995525043287e-76
4.945510172773946952e-76
5.292722707739344264e-76
5.647046126369133228e-76
6.030894856965799156e-76
6.282868688302475440e-76
6.913740967734224171e-76
7.692749954141198818e-76
8.292680179547027235e-76
8.549245641900890161e-76
9.067011661413010437e-76
1.001212103353570930e-75
1.050421184351895795e-75
1.116976551224002970e-75
1.157822120014065530e-75
1.253990103282951669e-75
1.292041565555890591e-75
1.346752317811623955e-75
1.499183037239295735e-75
1.580760869015104465e-75
1.625730239778271523e-75
1.779771970871589329e-75
1.969831792676526432e-75
2.123996470560615780e-75
2.287781218075791124e-75
2.408860851899422498e-75
2.485629543869622115e-75
2.728579353163409801e-75
2.898193910818232629e-75
2.934112732136633170e-75
3.358932805001026016e-75
3.414643970445929965e-75
3.566418018762135890e-75
3.662281355971443993e-75
3.985596860308567915e-75
4.436342907373967274e-75
4.572943898708683333e-75
5.858284598170437670e-75
6.755903592814988285e-75
2.724912160459391799e-65
3.791670971766891865e-64
1.042726961649595792e-63
1.739786553031839728e-63
2.699059491661022241e-63
3.930557235640538219e-63
4.412988574471898107e-63
5.370546490213676986e-63
8.406698638604705439e-63
1.145309292103722701e-62
1.247648157432887847e-62
1.460348437173123847e-62
2.057091638180385007e-62
2.256730523622283454e-62
2.556989729311668051e-62
3.344394403941074887e-62
5.224730986016704650e-62
6.494443673149106379e-62
8.057008867713765048e-62
1.050400351863799131e-61
1.402581449138079603e-61
1.683804631355859648e-61
2.080018434121238618e-61
2.377796844773387751e-61
3.013895254157580358e-61
3.572040626650781545e-61
4.270361105507368378e-61
4.949598905647576138e-61
5.325812965460535473e-61
5.569251196840079935e-61
5.683724552851799343e-61
6.337225977907779532e-61
6.862732490287060243e-61
7.091360181110870376e-61
7.803404458134923385e-61
8.272116485058983154e-61
8.689437837868543091e-61
9.798026135023475351e-61
1.095770157913237156e-60
1.188662616912356751e-60
1.274758570886044502e-60
1.424974517506662523e-60
1.461552696240805628e-60
1.570453769041579606e-60
1.602392654586168418e-60
1.625875728377736599e-60
1.695237795202584316e-60
1.819672520620784866e-60
2.023392860777115442e-60
2.168441369794260816e-60
2.352943120985199969e-60
2.473427852417117377e-60
2.596484474301341045e-60
2.817644228414622277e-60
3.047934821849075719e-60
3.189564631345314796e-60
3.358229428964286019e-60
3.591954564222981975e-60
3.794792833769244687e-60
4.004074628358316836e-60
4.229053112573506788e-60
4.331358638772454989e-60
4.566901388738132685e-60
4.931272161240497078e-60
5.019890375241428408e-60
5.382208267682683253e-60
5.725923599896851088e-60
5.812921837999543346e-60
6.509933014877465700e-60
6.694222818701785658e-60
6.956962517293344934e-60
7.301807306568876690e-60
7.444631269618479435e-60
8.061288258758791684e-60
8.416799199760004229e-60
8.452432842435451940e-60
9.569227148261174181e-60
1.005117984680177078e-59
1.038095714161994271e-59
1.106362252223674807e-59
1.170459115364618692e-59
1.292073570098937396e-59
1.343240867680875937e-59
1.372117028285046540e-59
1.450041498372150446e-59
1.459809262180340108e-59
1.540368238803867850e-59
1.625288567494765497e-59
1.736154437771262406e-59
1.743774353866286881e-59
1.813387553446671917e-59
1.974591254440249485e-59
2.091930005785940754e-59
2.326144636483224149e-59
2.415760161954628570e-59
2.618356578778123532e-59
2.682477658273752914e-59
3.025308258473661969e-59
3.969896855779536023e-59
6.608388665179162662e-49
2.477124103589177584e-48
4.932346407051633302e-48
1.014707374939934038e-47
1.674170946216635106e-47
2.153162685658892609e-47
2.871270549821268560e-47
3.468992733718566647e-47
5.262390191897185779e-47
8.000722100732664528e-47
9.970974226729258479e-47
1.308154417963482660e-46
1.490618203279195237e-46
2.221353095183643496e-46
2.825658669741981591e-46
4.562580243814657353e-46
6.586037062291011511e-46
6.955717479457388192e-46
8.785742438446373384e-46
1.028031569275745407e-45
1.153587428356214569e-45
1.427742572048212431e-45
1.505873822171987126e-45
1.672229321549336203e-45
1.859737101760110968e-45
2.291130981275287957e-45
2.482125768623415928e-45
2.575155420506558925e-45
2.696724000606895338e-45
2.868631381127416614e-45
3.086139031444230343e-45
3.607293420511165073e-45
3.702220086212106009e-45
3.891302405881967854e-45
4.307423443518644590e-45
4.605682701731149610e-45
4.972673669399948487e-45
5.049580696761285156e-45
5.421087020823359248e-45
5.606194984657900113e-45
5.827393008283673368e-45
6.534268170137711972e-45
6.942293192465940257e-45
7.434008666246287494e-45
7.822918843714100338e-45
7.986528856636450814e-45
8.322324418791957424e-45
8.695296828121102520e-45
9.134314491090354304e-45
9.586713619555687362e-45
9.835385488292543532e-45
1.043341202129161972e-44
1.104124134164514177e-44
1.131163806860897229e-44
1.204891508889207689e-44
1.240785844385072093e-44
1.325423993834350016e-44
1.393450024869700075e-44
1.448055777373463712e-44
1.506035023137323628e-44
1.552791212004114439e-44
1.647847445548198084e-44
1.677068522031910000e-44
1.737610563806627856e-44
1.812717673670927260e-44
1.861266972989756383e-44
1.900853649161347872e-44
1.991711523817429070e-44
2.017523657652001294e-44
2.137331639138596117e-44
2.216622953644064581e-44
2.260863284942640635e-44
2.461708426711851410e-44
2.626611714385229595e-44
2.675004524665596281e-44
2.802350977072988352e-44
2.937185146182304468e-44
2.990831104226180252e-44
3.192202266051882866e-44
3.250607142426512842e-44
3.449041175156427049e-44
3.544103021646970094e-44
3.564862217165406629e-44
3.788392448694121773e-44
3.931158043487928957e-44
4.070793388209701568e-44
4.103077497688381836e-44
4.444278567601091576e-44
4.508097759462208687e-44
4.694248707159846689e-44
4.924266741616010430e-44
5.013577349612840843e-44
5.375890576430397225e-44
5.465151740477160826e-44
5.851825548863167800e-44
5.987512351213908858e-44
6.048607418170290514e-44
6.592603829997766185e-44
6.816166802547062656e-44
7.112822893013874055e-44
7.460509398752305235e-44
7.558490170103412741e-44
7.833842147259046326e-44
8.272977255597186260e-44
8.445911864739884744e-44
8.545687710945410653e-44
8.757053061586316401e-44
9.398896732982537033e-44
9.528920256368242108e-44
9.849027221633388204e-44
1.141524007209605887e-43
1.197207934950429232e-43
1.303384254545931201e-43
1.319522761905926347e-43
1.406029260758744582e-43
1.507610125438812275e-43
1.536494196136682657e-43
1.806896706604670842e-43
2.071293745238037878e-43
2.456773676963194922e-43
2.594426701302136869e-43
4.594581456468947348e-31
6.522855136622201813e-31
7.929733341876393024e-31
9.249390438294699955e-31
1.329547023347355773e-30
1.547388543035486666e-30
2.309893269147208418e-30
2.602666946379210226e-30
3.118542639512564375e-30
3.641499011429200329e-30
4.096132469170231322e-30
4.660984587795897360e-30
4.885999019605912043e-30
5.590740866838135509e-30
6.914731991122979252e-30
7.479445459808244393e-30
7.830825609757780771e-30
9.204521069613208665e-30
9.454637310750011967e-30
1.076062721289938291e-29
1.164414218627682935e-29
1.287547846998943807e-29
1.293457044361723879e-29
1.375952441893265698e-29
1.509739256214474547e-29
1.649987037091275498e-29
1.857149353917034790e-29
1.957980449532477054e-29
2.003411313251176859e-29
2.115140261824495865e-29
2.398905729047169758e-29
2.403860312010698042e-29
2.548356384310290712e-29
2.711716695726442418e-29
2.829572804638747399e-29
2.966164548493807218e-29
3.162858695596022342e-29
3.219644534020861270e-29
3.357710564772932664e-29
3.469198546577519080e-29
3.580384476281331693e-29
3.622034582415015947e-29
3.954007232838931733e-29
4.079864147884828663e-29
4.204771115108033178e-29
4.399982449952696867e-29
4.609478929523379746e-29
4.689403699219078732e-29
4.751610748656880393e-29
4.956451243873240378e-29
5.077837404320619150e-29
5.319514540585089801e-29
5.688009749143038946e-29
5.819845837998605167e-29
5.875856177121162843e-29
6.055465974024707101e-29
6.261506047237315508e-29
6.346087654602173085e-29
6.540906805856729043e-29
6.743928488185431689e-29
6.958703202517205903e-29
7.143294375655975454e-29
7.257763968280388021e-29
7.397259408654437556e-29
7.540136897703360275e-29
7.736957746053650112e-29
7.872531267894227824e-29
8.111155068241435652e-29
8.588236464280132258e-29
8.904220644680719268e-29
9.110799996823891951e-29
9.235290447941751833e-29
9.478856796916146902e-29
9.616277819764641143e-29
1.028953659592653688e-28
1.046964801714023702e-28
1.067269832158292701e-28
1.120687822960329270e-28
1.128264428686573471e-28
1.179370889575681995e-28
1.263366043649399251e-28
1.285406292354165872e-28
1.300842789923186212e-28
1.369377062745698783e-28
1.382316137673054905e-28
1.458341226011101317e-28
1.511617780605271262e-28
1.533850742816491163e-28
1.572113015924714995e-28
1.590229214484809279e-28
1.667451612470792896e-28
1.686604325072797225e-28
1.764963688012814110e-28
1.806324223026444023e-28
1.918993885166112530e-28
1.956864257959054034e-28
2.048112605995370023e-28
2.119857778268575974e-28
2.192501170464337689e-28
2.262740661006250534e-28
2.272521745240707511e-28
2.395368372817046887e-28
2.506046432104608622e-28
2.551020628506513795e-28
2.618503400633630768e-28
2.624435245268658754e-28
2.739252689975992574e-28
2.879368855362285291e-28
2.892566778193218435e-28
2.969637846591714663e-28
3.078268413576099527e-28
3.124815787948299235e-28
3.307732818131193036e-28
3.349684743056372360e-28
3.503654547989182393e-28
3.636446586300507145e-28
3.741613203706987776e-28
3.893846965973984521e-28
4.029363818817279879e-28
4.195821861120894899e-28
4.219754465348826530e-28
4.340798927883092870e-28
4.553814384980406371e-28
4.819942497656345222e-28
4.994371538394722072e-28
5.158273779672591754e-28
5.369457627373268082e-28
5.522066950531034155e-28
5.706818274380755075e-28
6.056741278813965171e-28
6.314765160791411123e-28
6.482662144982037360e-28
7.719519198834545801e-28
8.029232712054532991e-28
8.370286799220475633e-28
9.699694836577553791e-28
1.097006025436631925e-15
3.178243217221720601e-15
3.453259385056122466e-15
4.843250389112503763e-15
6.878161478812399349e-15
8.162354387759848608e-15
1.098625229201270777e-14
1.365332723109715350e-14
1.596950008014044450e-14
1.753696945368516211e-14
2.015520045491578094e-14
2.221067008042149159e-14
2.610718207795537781e-14
3.239754480781166651e-14
3.382009177751429352e-14
3.733592983216865837e-14
4.004237134021253613e-14
4.339773801784829371e-14
4.511884446229142410e-14
4.989216162962830753e-14
5.356107437366473384e-14
5.716902008625932474e-14
6.165182742127421572e-14
6.322415673914785395e-14
6.772338449232057831e-14
7.219548255539207115e-14
7.778192185609549392e-14
7.970706185249500847e-14
8.586870810397818779e-14
8.823567896998215107e-14
9.475759219508177683e-14
9.756688617380535612e-14
1.004961313853008172e-13
1.014417161079752306e-13
1.062214790938211266e-13
1.136702207785641829e-13
1.193645399502872467e-13
1.224640178373704667e-13
1.281466996239944630e-13
1.332562837621342207e-13
1.393039307027603436e-13
1.407995732003713118e-13
1.429427572330471788e-13
1.501763481561924382e-13
1.539976943321641329e-13
1.565617608597458282e-13
1.608112147617929489e-13
1.621259898640160454e-13
1.664458303186712993e-13
1.794277952120102666e-13
1.800359098015373132e-13
1.847159018657113500e-13
1.896562055883015065e-13
1.936536627521763714e-13
1.970081603350405242e-13
2.028419343581300926e-13
2.086673646131653787e-13
2.125481611279899023e-13
2.157943087716849817e-13
2.178597951177001023e-13
2.294130744281955354e-13
2.330287504881468788e-13
2.357105668420606991e-13
2.409685790901228441e-13
2.412962910672705333e-13
2.440769680293762174e-13
2.530607307864149481e-13
2.608782808104612565e-13
2.638549789327915753e-13
2.661259638761549898e-13
2.724469990068240196e-13
2.798606382541268375e-13
2.861728737777552965e-13
2.889300429962150937e-13
3.016764004274534826e-13
3.115872061748625674e-13
3.180228739232047489e-13
3.190706059498464976e-13
3.269073420530905701e-13
3.407860676835998119e-13
3.439658257706140205e-13
3.525272958698828291e-13
3.626738396703116006e-13
3.691590282550390714e-13
3.754215549955674436e-13
3.860375271826026558e-13
4.009194911876416297e-13
4.068311198995460681e-13
4.183374465197861611e-13
4.265647154561843700e-13
4.287247834577743861e-13
4.493634969273043961e-13
4.499210775902200920e-13
4.605925283235645492e-13
4.976108067239268292e-13
5.016329894747712935e-13
5.116204709714295454e-13
5.347041488190842683e-13
5.483000952924184546e-13
5.549128408632674259e-13
5.788562465265283299e-13
5.865522615670290791e-13
5.894077151840405408e-13
6.289943951565930057e-13
6.438861953302974802e-13
6.475054233798970164e-13
6.741600037661871827e-13
6.992062565553813760e-13
7.040814044466630304e-13
7.463218290839758082e-13
7.595519463098315150e-13
7.767829311154054599e-13
8.034839267502395252e-13
8.198099238885635709e-13
8.349249205559132470e-13
8.455640105199659717e-13
8.578074645785318161e-13
8.796989840469368542e-13
8.968219147583754381e-13
8.997977940870956902e-13
9.239856998091889869e-13
9.465823706493853559e-13
9.872397972151508909e-13
1.020474258020765516e-12
1.038793651748399449e-12
1.071858694090481648e-12
1.076218350158786860e-12
1.115446989708479678e-12
1.120711829626488638e-12
1.140355909699611200e-12
1.159410422854639274e-12
1.213684842914850406e-12
1.229972826816587452e-12
1.243934866898987808e-12
1.309197441694307194e-12
1.328199533242222770e-12
1.339079512773082397e-12
1.381830356755615748e-12
1.416851934716000736e-12
1.439269508518137220e-12
1.459510173932573915e-12
1.497108795700247102e-12
1.583423252376746768e-12
1.607487014233920956e-12
1.656416191435083708e-12
1.690324980612921748e-12
1.718003280649362494e-12
1.735040763089814191e-12
1.810355811848546374e-12
1.830687876343259458e-12
1.867039080555660801e-12
2.011549518886683691e-12
2.097348549167535322e-12
2.153420091624877061e-12
2.230099211690846017e-12
2.243052178464372823e-12
2.372097059621987708e-12
2.430199525881874713e-12
2.548747660843685816e-12
2.561606706713218259e-12
2.771424020007208727e-12
2.860041772893719283e-12
3.016411719535582122e-12
3.214140044375643084e-12
3.781717186453689386e-12
3.997351821397519754e-12
1.007607344130123688e-11
1.502167701468333671e+00
1.664836656594183006e+00
2.386068770197887989e+00
2.558296819091859131e+00
4.254602502339778880e+00
4.592944566094415926e+00
5.985533785701018239e+00
6.666488354020040141e+00
1.173030439973498140e+01
1.277568265616321952e+01
1.401055138696424862e+01
1.408871779430402249e+01
1.427643020173080401e+01
1.551867113050365532e+01
1.987223450778228795e+01
2.087068741402621086e+01
2.114031299415129794e+01
2.187275556997942161e+01
2.311182770657737962e+01
2.313331853116697445e+01
2.397474271692096792e+01
2.484797559670301936e+01
2.771260176827950161e+01
2.977530019350280810e+01
3.106049192622834099e+01
3.387917316074498331e+01
3.843458334686805955e+01
4.265978205829572545e+01
4.633725120583864765e+01
5.038440702000818305e+01
5.500712314594451868e+01
5.549343067593893863e+01
5.696991365463778578e+01
6.110864324978643225e+01
6.942218551817261130e+01
7.339655429421196686e+01
7.660656096788598290e+01
7.725403094617855970e+01
7.890026610774870619e+01
7.929752446945711597e+01
8.647020916953984226e+01
8.678304297105157161e+01
8.684602905545418139e+01
8.734840904878706169e+01
9.339735352381202915e+01
9.445227688553963219e+01
1.001113208391779636e+02
1.021836237132381910e+02
1.096740350335963683e+02
1.106914536323690896e+02
1.196702068089619502e+02
1.216503732814247343e+02
1.280883670754313357e+02
1.338245568845905780e+02
1.442815880504559516e+02
1.447655309417756087e+02
1.474800235971146378e+02
1.532167286763315133e+02
1.557054587666372640e+02
1.651950431969880526e+02
1.714131594470636344e+02
1.772034031868290072e+02
1.784768721433337078e+02
1.818109495670518641e+02
1.886163458162391180e+02
1.902685308422699109e+02
1.929717158950686269e+02
1.950376244840546747e+02
2.015955935675356159e+02
2.031119754581052632e+02
2.087236790038812160e+02
2.111074379941907750e+02
2.219677894051267799e+02
2.277369503247533373e+02
2.286728750464907591e+02
2.420420065652868971e+02
2.462153427337607354e+02
2.538553168687630546e+02
2.600401523901986138e+02
2.664174770189583228e+02
2.703257985783852178e+02
2.779198059226195596e+02
2.840661425764376986e+02
2.849892923866376577e+02
2.875744308663824995e+02
3.060697011730383110e+02
3.083210624041952315e+02
3.206505304285344664e+02
3.212721859683266530e+02
3.219541917602466583e+02
3.281702691074440281e+02
3.385972165950616386e+02
3.387918455558875621e+02
3.425214253615442317e+02
3.454801199704394321e+02
3.469672946962363653e+02
3.593360535159967526e+02
3.647257942794173573e+02
3.784090353392896304e+02
3.786046087163024367e+02
3.831903790184500735e+02
3.866353777579345774e+02
4.062551904052724012e+02
4.149872186496671702e+02
4.159178155427643446e+02
4.203424866487787313e+02
4.258433169298797907e+02
4.411918471103815023e+02
4.415332357860152683e+02
4.511145345595498384e+02
4.519730809724711662e+02
4.524895343271577417e+02
4.558140005630025371e+02
4.835584844070996837e+02
4.872679774841993208e+02
4.884707738653243609e+02
4.889488488408738931e+02
4.990525276799124867e+02
5.006720292254464653e+02
5.172962400881307303e+02
5.175344704220200356e+02
5.183245351168559409e+02
5.297598273794382067e+02
5.307440815830435668e+02
5.314073251811996670e+02
5.449491589983529138e+02
5.532791893138761452e+02
5.548162133509862315e+02
5.584663547472105165e+02
5.675928261689352894e+02
5.780346893754219764e+02
5.794955965227676415e+02
5.941751807850301930e+02
5.993713500795715845e+02
6.032164769163651954e+02
6.160428991223380990e+02
6.222912621092858672e+02
6.231300893525464062e+02
6.259443101371701914e+02
6.358104781938976657e+02
6.426307078373367858e+02
6.466795875787399837e+02
6.526476910953842889e+02
6.536392543716552836e+02
6.593395642509842673e+02
6.696188880179116723e+02
6.730529762975573931e+02
6.768617998160223124e+02
6.884303164517696132e+02
6.912257784246331767e+02
6.985961502677885164e+02
7.022025013349746132e+02
7.123868525958384907e+02
7.168503825770264939e+02
7.170416673458630612e+02
7.223868265541918845e+02
7.231869797111061189e+02
7.309660192322475041e+02
7.343078018380499543e+02
7.374567168413651643e+02
7.475170393216716320e+02
7.499774093465647411e+02
7.562794857074694619e+02
7.566084758277950186e+02
7.591424929276064404e+02
7.650369416814742181e+02
7.720709124596864967e+02
7.727548789016470892e+02
7.763826131262169383e+02
7.821225617945606245e+02
7.847435444570782010e+02
7.900014323892675066e+02
7.902641240718244262e+02
7.954697325222032305e+02
7.972409454122110901e+02
8.026362676630919850e+02
8.064014550341111089e+02
8.098028317037594661e+02
8.123241242866668017e+02
8.147243841099694919e+02
8.147377018685012899e+02
8.196026029154477328e+02
8.205679927318044520e+02
8.231772253944258182e+02
8.249004529256363867e+02
8.277369360097499111e+02
8.286341446574698466e+02
8.292862348177580998e+02
8.299027830252263129e+02
8.332545463065188187e+02
8.333971529304224077e+02
8.336887769874073228e+02
8.337433398009080747e+02
8.660724138467902549e+02
8.774880363832311332e+02
8.921552231092828151e+02
9.667796187329272470e+02
9.673520151541708856e+02
1.015802775885601591e+03
1.022386195131665886e+03
1.035211588168440812e+03
1.095389980785238549e+03
1.108644395121311391e+03
1.157339968417509454e+03
1.231432311721782526e+03
1.245658324105193742e+03
1.270263884695076513e+03
1.304088549445496710e+03
1.317338298960840120e+03
1.344196017188670567e+03
1.359213564270069583e+03
1.437084279963901963e+03
1.518305571728615405e+03
1.539372278514055324e+03
1.558783782898744221e+03
1.614203655467246790e+03
1.618165017004790343e+03
1.621045826400538317e+03
1.621330815331125450e+03
1.725512513829932459e+03
1.822816791777444678e+03
1.843161477633191225e+03
1.875474766103400725e+03
1.887605744136165640e+03
1.918168928631288509e+03
1.940646328668968181e+03
1.942799070411699176e+03
2.021610009521082247e+03
2.139355821541365458e+03
2.156493586746443725e+03
2.167755252940571154e+03
2.202588112786356760e+03
2.230636974461402133e+03
2.268463033219516547e+03
2.276772313019872399e+03
2.327057789730750756e+03
2.453913721992264982e+03
2.464377016321018800e+03
2.471898335260983913e+03
2.531010786477117563e+03
2.546450964398698034e+03
2.592642313072003162e+03
2.608345995430219318e+03
2.646193099636152965e+03
2.748157191905851505e+03
2.781696729986612354e+03
2.785298139230390007e+03
2.851536862605523766e+03
2.855363001226548477e+03
2.904476444533743688e+03
2.926395695065745713e+03
2.977872493115569796e+03
3.039543043270665294e+03
3.078046005353262444e+03
3.101828675721792479e+03
3.146727978436513240e+03
3.150993346244125405e+03
3.203786235271034002e+03
3.219652138418435698e+03
3.305533077461835546e+03
3.320497207630529829e+03
3.349929094250727758e+03
3.410047765393810550e+03
3.412317935055974431e+03
3.412688713475577060e+03
3.482159181812166935e+03
3.484663177501782229e+03
3.578411299325345226e+03
3.578825270942068528e+03
3.583043732207174344e+03
3.623722426698280287e+03
3.641945981806303280e+03
3.704284573637233734e+03
3.713995422928888729e+03
3.742722304003182671e+03
3.746530373994202819e+03
3.746588220893467678e+03
3.794044786314736484e+03
3.811107777338957931e+03
3.830638287380195834e+03
3.832249155196842366e+03
3.839343561485550254e+03
3.850529367608470693e+03
3.867971027022662383e+03
4.065239512988347542e+03
4.069135591858973385e+03
4.096667589627481902e+03
4.098499558703599178e+03
4.361486068213253930e+03
4.370860888105450613e+03
4.391967508865774107e+03
4.405001858428410742e+03
4.635978137213527589e+03
4.658109330535793561e+03
4.716749187922191595e+03
4.746716644503923817e+03
4.919818702308215506e+03
4.956019969446887444e+03
5.036334319441310072e+03
5.082056158665059229e+03
5.211480318494902349e+03
5.262870167946105539e+03
5.346538317536037539e+03
5.406312091505787066e+03
5.508760377539207184e+03
5.575934748355125521e+03
5.645265679064141295e+03
5.717459747901400078e+03
5.808014427289574996e+03
5.890572417105110617e+03
5.932102641020945157e+03
6.015333831307287255e+03
6.104377122687357769e+03
6.200844886482913353e+03
6.207056676768370380e+03
6.299950108335508048e+03
6.392978257067940831e+03
6.469733531660165681e+03
6.501140573346961901e+03
6.570718991319236011e+03
6.669731017436193724e+03
6.719273966367461981e+03
6.786917060573877279e+03
6.826530156021333823e+03
6.931365325553445473e+03
6.954545336521926401e+03
7.054580981219195564e+03
7.066013373063346990e+03
7.174308705381058644e+03
7.175215254883466514e+03
7.287723915447518266e+03
7.301204260479287768e+03
7.377320950437616375e+03
7.399040282548005052e+03
7.490247193687122490e+03
7.524327676866517322e+03
7.562392078567068893e+03
7.600919161116423311e+03
7.672255484993351274e+03
7.721854216477784576e+03
7.728417611775806108e+03
7.779193949934709053e+03
7.832539696551887573e+03
7.874397788707510699e+03
7.891996291774677957e+03
7.932442350230679040e+03
7.970028341168378574e+03
7.999449726372772602e+03
8.033251355899024020e+03
8.059465042835625354e+03
8.083799744279773222e+03
8.102815648866107040e+03
8.144391842520469254e+03
8.159280737643532120e+03
8.173090411885947105e+03
8.183868746171899147e+03
8.224462061497739342e+03
8.231125008186942068e+03
8.237300988390907150e+03
8.242117452521835730e+03
8.272778183997364977e+03
8.274450774991344588e+03
8.276000504835174070e+03
8.277208544445848020e+03


==> fig/ncg/eigcgHprecond3.txt <==
-2.977559259267814037e-12
-2.616640440706574021e-12
-2.466164332895611550e-12
-2.117850893325492988e-12
-1.910266035941648910e-12
-1.856575519591538527e-12
-1.832951911839590463e-12
-1.688626371108036431e-12
-1.619200303832099757e-12
-1.548823893963022317e-12
-1.513334572411253041e-12
-1.465909244518902072e-12
-1.458235393809576412e-12
-1.405181301358785136e-12
-1.377601662306736658e-12
-1.273498171309748704e-12
-1.187529137074899440e-12
-1.170942008926807963e-12
-1.056282067345527091e-12
-1.026259591574245266e-12
-9.942213318841138500e-13
-9.593226428261859785e-13
-9.418662889834407719e-13
-9.201580980171785033e-13
-8.422577944340237662e-13
-8.193909088963369995e-13
-7.982716763596308234e-13
-7.527139589696360556e-13
-7.390340099333764227e-13
-6.962604215563549678e-13
-6.911108965822560994e-13
-6.458437542132647928e-13
-6.353849373042789772e-13
-5.808638901367086151e-13
-5.589692356553693154e-13
-5.402657620415637783e-13
-5.356611267999793489e-13
-4.908246486040148604e-13
-4.723460715147795605e-13
-4.692869234048259657e-13
-4.358663204513647487e-13
-4.229136964028723531e-13
-4.103072743387118504e-13
-3.766443694872935815e-13
-3.685398650576325931e-13
-3.620285051241054238e-13
-3.463535046394575752e-13
-3.305663523833438135e-13
-3.236571722403897583e-13
-3.047450840200057554e-13
-2.911126419491136248e-13
-2.875755141740563500e-13
-2.732895375796852259e-13
-2.585474432260163548e-13
-2.527459697742950199e-13
-2.475145411889095500e-13
-2.332771902356585817e-13
-2.112302376336608158e-13
-2.042538687890371036e-13
-2.010094855936120800e-13
-1.783195987824162783e-13
-1.731065721784153635e-13
-1.660312900423100388e-13
-1.575922068216045975e-13
-1.542217981483523641e-13
-1.444732952563536753e-13
-1.375961363330891873e-13
-1.207445645186930691e-13
-1.160159097315085137e-13
-1.114057346822317757e-13
-9.910899175629316006e-14
-9.661230510799038744e-14
-8.866193420006695522e-14
-8.334256138994109031e-14
-7.570919193297231306e-14
-6.538886522664511059e-14
-6.157377115997560768e-14
-5.249287600215526134e-14
-4.915213857374714202e-14
-3.857167719776170595e-14
-3.016839789585456797e-14
-2.736772851017150286e-14
-2.601927913677189242e-14
-2.429971394830702942e-14
-1.216191735084579685e-14
-7.934201801788194532e-15
-4.148390270882581029e-15
-2.051524820844153521e-15
-8.785934938504582774e-28
-7.409265187855414930e-28
-6.419800782111491355e-28
-5.514929833244233931e-28
-5.225820732754605889e-28
-4.670888124479993382e-28
-4.534318477517888624e-28
-4.364090340476456067e-28
-4.088391004814368586e-28
-3.859512873309418777e-28
-3.774743151947343456e-28
-3.499668055313741769e-28
-3.320233789244798183e-28
-3.176382069133689860e-28
-3.004031346128088766e-28
-2.853766827012116570e-28
-2.770036782249303397e-28
-2.627446236277363893e-28
-2.490534878895705437e-28
-2.395143233142746191e-28
-2.262999333932549431e-28
-2.198190518013568007e-28
-2.115738756945370488e-28
-2.074315884228131164e-28
-1.978592280563038436e-28
-1.880390496217391080e-28
-1.866148723925382805e-28
-1.763919831852032146e-28
-1.572893515534994469e-28
-1.543358346014786539e-28
-1.494780893019092539e-28
-1.442836260088164238e-28
-1.424803695595926031e-28
-1.285534736341037608e-28
-1.278734819950935019e-28
-1.205794720419781616e-28
-1.151915233097353517e-28
-1.128468184133195694e-28
-1.043942745162678479e-28
-1.006690616474949137e-28
-9.667791738906276749e-29
-9.259365013437927477e-29
-8.738074955803464591e-29
-8.435869776893396003e-29
-7.906217929649540979e-29
-7.867350136746964053e-29
-7.064336577422848752e-29
-6.413412982414060568e-29
-6.266272863358165553e-29
-6.093111047043811404e-29
-5.533596850277169848e-29
-5.420039627130907751e-29
-5.222265918756296838e-29
-4.976892861542311541e-29
-4.568762805678256408e-29
-4.480557675007454583e-29
-4.364416777436001803e-29
-4.113489568748832836e-29
-3.687992248818688600e-29
-3.527559012859927931e-29
-3.408370904604019413e-29
-3.105435170212531377e-29
-2.880683853575967506e-29
-2.647585316576596422e-29
-2.423350436200442365e-29
-2.048243918581753479e-29
-1.972683574111286451e-29
-1.797425843142818595e-29
-1.445905403575333435e-29
-1.343881349786616353e-29
-1.258716981804189114e-29
-1.055456271949793292e-29
-9.067215547839704330e-30
-8.517005346713241641e-30
-7.510171238033238596e-30
-5.843976596889775862e-30
-4.685328571301242643e-30
-3.802474013743619981e-30
-2.351355097664395547e-30
-1.978679993821782832e-30
-1.722780249769421424e-30
-1.264359962488969358e-30
-1.204909716856116016e-30
-8.253826460353135505e-31
-6.570362891980363170e-31
-4.661565366870014787e-31
-1.736182146092871863e-31
-1.242650416602376417e-31
-1.909219771718199090e-43
-1.596118078153088408e-43
-1.266899576646522888e-43
-1.178006875886573456e-43
-1.124393773434447898e-43
-1.067309524266034847e-43
-9.091723748788831812e-44
-8.203455691349135269e-44
-7.895776125369666564e-44
-7.621311385652844289e-44
-7.167552786167295401e-44
-6.559013942741471352e-44
-6.392619137354498907e-44
-6.282145370434080431e-44
-5.891828287042272159e-44
-5.556010016966649546e-44
-5.482534918431852604e-44
-5.293114090855807334e-44
-4.872917652650313701e-44
-4.667821516987425322e-44
-4.373815417079711842e-44
-4.128260900449008582e-44
-3.985052743446090254e-44
-3.770681750873597025e-44
-3.631905264486127665e-44
-3.335259236320377944e-44
-3.041120539273732543e-44
-2.960525816691826983e-44
-2.797189107260692387e-44
-2.635876925842498946e-44
-2.544928636782235664e-44
-2.467607494252436316e-44
-2.146165859374822986e-44
-2.116243351275920350e-44
-1.841509519348354256e-44
-1.759807832524859735e-44
-1.688897335657690617e-44
-1.643010152513490898e-44
-1.507299867312919248e-44
-1.404497808041119428e-44
-1.384995419899519695e-44
-1.363380256211915393e-44
-1.247208096606688112e-44
-1.217760836248679284e-44
-1.055245263024786996e-44
-9.463412340557324082e-45
-9.190441402420506169e-45
-8.630089815563189604e-45
-7.574323898157673941e-45
-7.027230152755285521e-45
-6.609148329895848090e-45
-5.950476056427495077e-45
-5.181116080245753593e-45
-4.803329877639798583e-45
-4.314249734757899149e-45
-3.662717364071317500e-45
-3.338316713990526093e-45
-2.615695482950838213e-45
-1.919824910601975590e-45
-1.658616002956357964e-45
-1.478307339620984961e-45
-1.271892686137469350e-45
-1.084293425612319094e-45
-9.995429520318653900e-46
-8.412395124923256823e-46
-7.356638205515591579e-46
-5.488781608835709218e-46
-4.803524670952451681e-46
-3.745695550750335915e-46
-2.986816158877458741e-46
-2.210733209631811245e-46
-1.498035671246919829e-46
-1.151711592208377067e-46
-8.774201660550224421e-47
-3.097443107658149475e-48
-4.961337081944186646e-59
-4.293579743610752463e-59
-3.396834748978364338e-59
-3.034989451548810446e-59
-2.897781368036373637e-59
-2.481361248107918408e-59
-2.081598926859610921e-59
-1.986429517363511703e-59
-1.888395200205909366e-59
-1.773166239118081898e-59
-1.659619784568940129e-59
-1.617662628356001643e-59
-1.527457300135195579e-59
-1.466179148372613292e-59
-1.391911103917507197e-59
-1.286722572757848948e-59
-1.153321140917473659e-59
-1.105742249162928955e-59
-1.024144650610335854e-59
-9.474453117237470001e-60
-8.821841442338112410e-60
-8.456310656031190661e-60
-8.214515925111261629e-60
-7.552224509647635050e-60
-7.272496850692395162e-60
-6.631870513401586677e-60
-6.099840603471908235e-60
-5.900858307901303937e-60
-5.786890385479215583e-60
-5.369908556755706683e-60
-4.489145100688517918e-60
-4.321001490180232658e-60
-4.095780753775267516e-60
-3.665564739916471028e-60
-3.511228085096243333e-60
-3.358328071106264740e-60
-2.923741240062782290e-60
-2.791047685853515035e-60
-2.759551101932796181e-60
-2.651659091243956614e-60
-2.298398852766996964e-60
-1.994468370197885716e-60
-1.985015325488025724e-60
-1.870619695650566964e-60
-1.570482744399168497e-60
-1.491530235699671185e-60
-1.375413592172540070e-60
-1.180093527094706910e-60
-1.108301932399748950e-60
-1.011853981477898916e-60
-9.867227012300245365e-61
-8.077935390257274539e-61
-7.111664525953602509e-61
-6.513230867910077264e-61
-4.702057825043739614e-61
-3.666704505256094629e-61
-2.886235141844102122e-61
-2.348413597447325264e-61
-1.866385569975295958e-61
-1.507589370604450243e-61
-1.383133158726225252e-61
-1.201364477462154542e-61
-1.039841324381676826e-61
-8.552123736819147740e-62
-7.884435299111828026e-62
-6.602663131515101226e-62
-6.260909555374714454e-62
-3.986045275705846367e-62
-3.626765768491778796e-62
-2.856488183776051332e-62
-2.463746429625933433e-62
-1.341812737753433061e-62
-9.046978662337621517e-63
-5.435622588439209803e-63
-9.827180576940092702e-75
-6.748668763255675656e-75
-5.750018549086864433e-75
-5.002593810952374645e-75
-4.335662253024720414e-75
-3.872475301659775346e-75
-3.692419626104933362e-75
-3.036378601787913443e-75
-2.821695641515009781e-75
-2.734275755727788778e-75
-2.662272766653334159e-75
-2.528097234719701706e-75
-2.345159417781874661e-75
-2.110127038331393400e-75
-2.013058828814317087e-75
-1.767583979374883781e-75
-1.673728856454706269e-75
-1.647975974284980653e-75
-1.541930606454039458e-75
-1.500429038890623335e-75
-1.350718752260685587e-75
-1.257351996175757404e-75
-1.151646690427362980e-75
-1.050084237393730465e-75
-9.132138701686380607e-76
-8.866294874484676371e-76
-8.577678453439672292e-76
-7.613521250711541471e-76
-6.776994154338505531e-76
-6.114759288484028275e-76
-6.034708331692301456e-76
-5.633622737214467379e-76
-5.329064604796603399e-76
-5.213074176119960913e-76
-4.628595519526291714e-76
-3.867394860994057367e-76
-3.313251268188731194e-76
-3.209913275800612282e-76
-2.835020502926930799e-76
-2.470425001010506986e-76
-2.342903371222832994e-76
-2.210214828326758104e-76
-1.855919711277108014e-76
-1.473746593291651391e-76
-1.124601885820555430e-76
-1.047088793529504866e-76
-7.298674626221070243e-77
-6.128370487810859681e-77
-5.648346592780354278e-77
-4.640188308795290705e-77
-3.976765476930214249e-77
-3.866204497806944943e-77
-3.454718323279292277e-77
-2.774058037727454649e-77
-1.861465107539426830e-77
-1.627964034024770333e-77
-1.121587972283002568e-77
-8.529541710618688777e-78
-5.340084499986873109e-78
-2.638281634170051630e-78
-1.830570890234756315e-78
-1.059109811783036883e-78
-9.630108481725147103e-79
-6.916383084940481525e-79
-6.351395737217572067e-79
-4.690879802603060676e-79
-4.203145434931378163e-79
-3.574307939126328611e-79
-3.015141791458872935e-79
-2.828345281050290492e-79
-2.176642845224527563e-79
-1.789783457984229108e-79
-1.077836516433150225e-79
-3.255080338157778237e-80
-7.525427986211571415e-91
-6.672154228759088515e-91
-5.652594476201530099e-91
-5.178651257955973268e-91
-4.802065345321703259e-91
-3.770704063514822344e-91
-3.385677305896084486e-91
-3.365730690334041112e-91
-3.056201683292463218e-91
-2.878229258604537443e-91
-2.832880425753857843e-91
-2.521188241870559554e-91
-2.257430640016854385e-91
-1.882809163961096085e-91
-1.834090030543922832e-91
-1.525652397033176876e-91
-1.404234322014854956e-91
-1.366202994350042952e-91
-9.846897963363746395e-92
-9.039792345273407655e-92
-7.683916741309223196e-92
-6.398340320367009150e-92
-6.285747814153589607e-92
-4.927605592463350047e-92
-3.234697547344858129e-92
-3.190883372165503287e-92
-2.497963290774838250e-92
-2.127543038128412740e-92
-1.741155145911715683e-92
-1.347744130469731125e-92
-1.227512017976879421e-92
-1.153981696867732338e-92
-9.000532956446786082e-93
-7.821870087985108129e-93
-7.211964409127794261e-93
-6.991579137389050648e-93
-4.530425345426211366e-93
-3.261721457564373664e-93
-2.950279621103974345e-93
-2.113301737210974229e-93
-1.900941939176676364e-93
-5.969951340250236427e-94
-2.432670556197963453e-94
-1.887926029467932000e-94
-1.808091650577390075e-94
-1.099498989385571298e-94
-1.000750212139393938e-94
-9.478012729734357310e-95
-7.487699793302651452e-95
-6.153052830154264536e-95
-5.811822397593995499e-95
-3.990750920144410233e-95
-3.407880626320111117e-95
-2.342272251765098224e-95
-1.795623903087881210e-95
-1.386577897849382043e-95
-6.089895368300498642e-96
-3.051563704919221821e-97
-1.326202745949626429e-106
-1.160168877577988691e-106
-1.098583880385341333e-106
-1.037268758472605661e-106
-8.795705760323932279e-107
-8.475596326165842403e-107
-7.866100564397977646e-107
-6.222160542423390010e-107
-5.021833951453780621e-107
-4.900193333803823224e-107
-4.243072390634874032e-107
-4.042005624623055696e-107
-3.561536234892869737e-107
-3.065207642821957784e-107
-2.923381577356474307e-107
-2.271422138507967660e-107
-2.196869590732373032e-107
-1.915109955212599852e-107
-1.683792708948591431e-107
-1.469450728652044210e-107
-1.172559610891410348e-107
-1.100770851566189592e-107
-9.799048207484147368e-108
-7.378147073211900286e-108
-6.642360884757363112e-108
-5.783384024851052214e-108
-4.659660546299679245e-108
-3.638792514853444018e-108
-2.510351546518171601e-108
-1.649869784574769491e-108
-1.212011367589398595e-108
-9.665615167927197589e-109
-8.633080615102139338e-109
-8.199005121213312970e-109
-5.838974934050265603e-109
-4.818767989230651984e-109
-4.519763908005265190e-109
-4.314321414455110549e-109
-3.821199333444686892e-109
-3.050908662770297127e-109
-2.306215093691988276e-109
-1.615161140328065540e-109
-1.340854344291276430e-109
-7.931443279299275797e-110
-1.720950169665231912e-110
-9.879528145314332402e-111
-6.914687315306545066e-111
-5.667886991733196459e-111
-5.171215994615993241e-111
-4.108105377237460537e-111
-3.386128944300617126e-111
-2.893232562708590607e-111
-2.463721276822802705e-111
-2.232582142910169369e-111
-1.825035084070844297e-111
-1.313448275838348365e-111
-8.735040212260689045e-112
-6.736598428977174490e-112
-4.905306518079056727e-112
-8.587477832498954227e-113
-1.466604776609802675e-122
-1.345761323176667662e-122
-1.042202810003195164e-122
-9.489411886182060595e-123
-8.726272730708037678e-123
-7.451603677066632268e-123
-7.042000520314711582e-123
-5.359450457892421272e-123
-4.512285627345585476e-123
-3.951710711735250989e-123
-3.263605737560950547e-123
-2.233540677052407105e-123
-1.724415581185397985e-123
-1.506346455057554702e-123
-1.305967143588911148e-123
-1.156522547957445639e-123
-9.431462400027179570e-124
-8.775912167924988639e-124
-7.076602877020757389e-124
-5.655779848503320259e-124
-3.985378768253744289e-124
-3.415623921503778680e-124
-2.503782371450913228e-124
-2.045404915950268883e-124
-1.726917689282641431e-124
-1.108197546506222874e-124
-9.139500718299646089e-125
-5.880490577585975842e-125
-3.569058991822795729e-125
-2.833389648566721895e-125
-1.994131065030160040e-125
-1.852137114234025738e-125
-1.633912267204749975e-125
-1.466748699415997983e-125
-1.145763845817985091e-125
-1.063398350928737844e-125
-8.465327411863522160e-126
-6.233601325322819469e-126
-5.781520077093328418e-126
-4.503702358229732465e-126
-3.435782224749440642e-126
-2.076879087073790034e-126
-6.822110018706649462e-127
-2.676153500570754311e-127
-1.776945722333990928e-127
-1.191768093375785049e-127
-8.816990684314233906e-128
-8.103535890673307692e-128
-5.798665615801326828e-128
-4.994858024692945006e-128
-4.327365854299550554e-128
-3.884549919714591876e-128
-3.211953460930500011e-128
-2.520290005040701929e-128
-2.106930738685678401e-128
-1.872657860005470929e-128
-9.425634953012926227e-129
-5.674635882838283418e-129
-4.601713696139385801e-129
-3.835133116923835421e-139
-3.279543900316600100e-139
-3.158181128198394751e-139
-2.457851362754065630e-139
-2.255286915478753432e-139
-1.759076507373593552e-139
-1.664565197771588370e-139
-1.552424366624844406e-139
-1.099778829436968821e-139
-1.018983211845730482e-139
-7.361498164806139854e-140
-6.593605473553039037e-140
-4.921734383210476400e-140
-2.066496538313345754e-140
-1.358441118542946245e-140
-9.011940030984908750e-141
-8.469998114112984935e-141
-7.221211149587525012e-141
-5.851601602578732376e-141
-5.247713768966654962e-141
-4.179992137947923787e-141
-3.313399925985533823e-141
-3.256921521323372320e-141
-2.339306188335297254e-141
-1.719394311397270579e-141
-1.568797112286490591e-141
-1.419600727344364343e-141
-8.187751100155904692e-142
-6.395259638564310861e-142
-2.867725781867976740e-142
-4.990142342417151838e-143
-3.812514833337497419e-143
-2.618971998570810653e-143
-1.918713891306560030e-143
-1.364129585285871182e-143
-1.179024695220507524e-143
-1.090865043088250906e-143
-1.033612348678648345e-143
-8.753312108474186791e-144
-6.903979469024407727e-144
-5.957125090989846728e-144
-4.517529387295677348e-144
-3.756418882900109335e-144
-3.041781772412146740e-144
-2.092531371070641263e-144
-1.358412900951041496e-144
-2.047783523242691580e-155
-2.044294010885158242e-155
-1.740638533181547028e-155
-1.316876421856745960e-155
-8.335201482956179391e-156
-3.841793029119889079e-156
-1.260359047602387141e-156
-5.179796705262591206e-157
-4.770934743857478406e-157
-3.379571128716136986e-157
-2.232306405920717680e-157
-2.099218974786499234e-157
-1.700054149258995920e-157
-1.569816686723865086e-157
-1.504849602670369462e-157
-1.168144355876411686e-157
-9.894113534957073175e-158
-8.339308683434341138e-158
-7.656882490110102466e-158
-7.500898208600561999e-158
-4.166457030705471940e-158
-3.408296130176506071e-158
-2.763566396681932390e-158
-3.871334546427424719e-159
-7.449055445140016247e-160
-7.324943399648555298e-160
-6.809249399764671157e-160
-4.708380702784995197e-160
-4.077346781763478504e-160
-3.917516434548440934e-160
-3.574638625063536756e-160
-3.251531163280152711e-160
-2.736262550095122051e-160
-2.374855099498086735e-160
-2.363344978555542883e-160
-2.019752036842174443e-160
-1.097496521142308402e-160
-8.397200755108656126e-161
-4.544324012409457486e-161
-3.171841009865130316e-161
-2.437303259434226403e-171
-1.900349153853868331e-171
-1.417374718286777240e-171
-1.152188918594492107e-171
-9.574551364000693174e-172
-9.093956764307763029e-172
-6.406089027387623960e-172
-6.076684189680789742e-172
-3.810289573799830420e-172
-2.768448054321622168e-172
-2.065187532590140202e-172
-1.726896747603737567e-172
-1.399655817533919740e-172
-4.883939742745720788e-173
-2.598886171764940464e-173
-1.693241547509500235e-173
-1.613945532690984031e-173
-1.570785341368709403e-173
-1.250288767189604217e-173
-1.211275509436647397e-173
-1.070009930320504110e-173
-8.596386357749390918e-174
-7.135999078228010409e-174
-5.239384836895732968e-174
-4.968306347478512932e-174
-2.922636538723272047e-174
-2.917782918934194108e-174
-2.262527231853839998e-174
-1.698874345162861375e-174
-8.169689311782643332e-175
-5.968152468882249860e-175
-3.647441084861232603e-175
-8.014146245020816964e-176
-6.785806938943891698e-176
-6.771036984285998601e-176
-6.320483749007760780e-176
-5.578807656922275324e-176
-5.559295449305596113e-176
-5.169316449471150239e-176
-4.518132345290070097e-176
-4.182530955210248260e-176
-3.275555681641896297e-176
-3.258308470758957047e-176
-2.154302278089644015e-176
-2.059042029374336051e-176
-1.447068217205856660e-176
-6.224640695235261255e-177
-2.810185600759721177e-177
-1.221609780291560831e-177
-4.854625414190939353e-188
-4.484866602059365670e-188
-3.160489210167301642e-188
-2.621407499987164188e-188
-2.547002222312979114e-188
-2.271286227427439923e-188
-2.048902538589993617e-188
-1.910614742901842047e-188
-1.756401024780036033e-188
-1.476783618013042003e-188
-1.348940671501249484e-188
-1.268574011673339956e-188
-1.235198703083823602e-188
-1.177291443437766707e-188
-9.986920175651984476e-189
-8.544895357746720887e-189
-8.353919853835688455e-189
-3.225022789337863463e-189
-2.238477608735155649e-189
-5.574653830461263713e-190
-4.462508603517296221e-190
-2.905874670540604141e-190
-2.892281495352665582e-190
-1.663280084492693677e-190
-1.624129669521027979e-190
-1.257309211864311293e-190
-1.212228948854493416e-190
-1.195691531164230353e-190
-1.152568784694762901e-190
-1.320794605921382939e-191
-1.182852280061837383e-191
-6.698565108964401213e-192
-1.933155742789019193e-193
-1.431461610185672147e-193
-1.079508784690730944e-193
-8.958145707603316582e-194
-6.683946128049059358e-194
-5.410430616832430769e-194
-4.208542784781062225e-194
-3.494206455530845600e-194
-3.445965743347970826e-194
-3.425251224634593290e-194
-2.967974073440133053e-194
-1.216991036594136688e-194
-1.162495233417002929e-194
-1.007718197676177576e-194
-3.455917351423542713e-195
-1.889970026875555911e-195
-1.685652098651859726e-195
-2.305749694788400094e-204
-1.550324658071961609e-204
-1.342774873980990550e-204
-1.063022310235156246e-204
-8.324043163607630790e-205
-7.548894475567187813e-205
-6.779974194368478630e-205
-3.089958276239295409e-205
-2.572969013104950303e-205
-1.117727093368169266e-205
-1.046212535528652821e-205
-7.859441268116686723e-206
-6.444103452668982234e-206
-3.530651889394031780e-209
-2.635632349688810082e-209
-1.635587457394361957e-209
-1.310846890148132787e-209
-1.167328996327913742e-209
-1.067328257648923825e-209
-1.027974904523008736e-209
-9.292941585101009778e-210
-9.075992920174831844e-210
-8.281289423685203507e-210
-7.396547985036259161e-210
-5.543809154542821753e-210
-4.508056488405957626e-210
-2.379724182515547825e-210
-2.349195518385787182e-210
-2.320718741959540485e-210
-3.052964858741274259e-220
-3.026207903506132897e-220
-2.831046627248523000e-220
-2.729588607757142334e-220
-2.384339118792417772e-220
-1.725317976563807108e-220
-1.507551281661650098e-220
-1.288031312988544408e-220
-1.267347770738296473e-220
-8.948146796567215751e-221
-7.899212897100755395e-221
-7.589781576714484904e-221
-5.146082896203436395e-221
-4.357245431075119894e-221
-9.980661632400488983e-222
-4.611052295695155138e-225
-3.860638063430233604e-225
-3.821982270432273198e-225
-2.835346250863131378e-225
-2.681457959125827482e-225
-2.582758485621764909e-225
-2.233184309224901396e-225
-2.075801821998225827e-225
-2.069510189229644519e-225
-1.992324617138456228e-225
-1.780058170669559854e-225
-7.605402361193886844e-226
-7.024910258704611437e-226
-5.354174303810336572e-226
-4.651005381199653804e-226
-2.574331040107782393e-226
-2.467949738592153046e-226
-7.643132253036928489e-236
-3.928535484470513703e-236
-3.782142221839623868e-236
-3.435516499070330725e-236
-2.662685850831940174e-236
-2.441437976465383443e-236
-1.956670823490388365e-236
-1.478478111195810046e-236
-9.356041515809970986e-237
-8.249126925759457708e-237
-7.722008792749062086e-237
-6.560308231858406073e-237
-5.692055806953673550e-237
-8.691906556003726242e-238
-8.616511121189736575e-238
-6.004735294770666364e-241
-5.310642467783643946e-241
-5.160912035589815916e-241
-4.684039555705695488e-241
-4.254789198520990668e-241
-2.826176228283341430e-241
-1.303664237657504301e-241
-1.243050318113475712e-241
-1.175308037412921181e-241
-9.767426672234553333e-242
-3.090583794208571271e-242
-5.945485271596466112e-243
-1.695114916850015969e-243
-4.549187025434512093e-252
-3.661874862196360925e-252
-3.241799133710157166e-252
-2.583535667290418793e-252
-2.438398642972699665e-252
-2.424441615103418186e-252
-2.043126098521167440e-252
-2.010399717462199788e-252
-1.914795474689924617e-252
-1.219014690918574176e-252
-1.201683175975073518e-252
-1.135571035984093584e-252
-2.108150276752604568e-253
-6.534930168723309422e-257
-3.518738920548233938e-257
-3.336733130211442240e-257
-3.266935294564053447e-257
-2.564473322840644401e-257
-2.159005507244591136e-257
-2.028807958087764313e-257
-2.026347580252604412e-257
-1.551670529148264360e-257
-6.048596843804817621e-258
-3.893371852708323025e-258
-3.861134053669830458e-258
-3.576807441265236010e-259
-1.964974596614325800e-268
-1.408216691710020231e-268
-1.246749352856958285e-268
-1.028014961989360825e-268
-9.984218128828447513e-269
-9.333262497909334638e-269
-6.601302084370554899e-269
-5.023971623390369311e-269
-4.711166848501744322e-269
-4.346893233282095967e-269
-2.910049987197860701e-269
-2.727445582975276227e-269
-4.647195729278909175e-270
-2.945239180263498459e-270
-3.903998067242087200e-271
-3.478271875847435990e-273
-2.734557969688127203e-273
-2.681314485025337238e-273
-2.350426493683411344e-273
-2.145399735354877328e-273
-1.959963502903744084e-273
-1.583788301494594101e-273
-1.455387656810047378e-273
-3.659958809932435521e-274
-3.622015306964810865e-274
-3.188671855524020958e-274
-2.252550537848753354e-274
-1.751206601315114768e-274
-1.607305316418779156e-274
-1.107604635085807720e-274
-2.293785748556852305e-285
-2.103764794390367942e-285
-2.037049411194345603e-285
-2.000582597428027603e-285
-1.972841398296363025e-285
-1.862651760817729061e-285
-1.148828162871602632e-285
-1.135464943296890929e-285
-9.032677033717060425e-286
-8.530102219269852969e-286
-6.577796366153758290e-286
-2.212160213777285919e-286
-6.426106081817130412e-287
-4.205459831424653469e-287
-7.649835693321384066e-291
-3.292360149541802116e-291
-1.627523078885276133e-291
-1.082596461264632994e-291
-6.083965341392486569e-292
-5.545652201898955624e-292
-4.696362345434388715e-292
-3.981413634743571807e-292
-3.779276594134429215e-292
-3.612187283523165664e-292
-1.236616218470353775e-292
-6.034733536827778346e-293
-4.384876569446493853e-293
-3.616192350909542835e-293
-3.410662711432143284e-293
-4.179433243378332600e-306
-3.473183844688720916e-306
-2.906880973086307467e-306
-1.899641100301228874e-306
-5.568898601494059492e-307
-4.692426695771943658e-307
-4.390439427249788098e-307
-2.587882633102492331e-307
-2.322175307880572605e-307
-2.134881017211131116e-307
-1.899937816497700620e-307
-1.286174220115490143e-307
-1.247336203958735281e-307
-1.176818212631248860e-307
-8.221622999947281970e-308
-4.246128962948097632e-308
-1.472315624606914702e-321
-1.037537856266617743e-321
-7.905050333459944707e-322
-7.114545300113950236e-322
-5.434722104253711986e-322
-3.754898908393473736e-322
-2.371515100037983412e-322
-1.383383808355490324e-322
-1.185757550018991706e-322
-9.881312916824930884e-323
-9.881312916824930884e-323
-5.928787750094958530e-323
-5.928787750094958530e-323
-5.928787750094958530e-323
-4.940656458412465442e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
4.940656458412465442e-323
4.940656458412465442e-323
4.940656458412465442e-323
4.940656458412465442e-323
5.928787750094958530e-323
5.928787750094958530e-323
5.928787750094958530e-323
8.893181625142437795e-323
8.893181625142437795e-323
9.881312916824930884e-323
9.881312916824930884e-323
9.881312916824930884e-323
1.185757550018991706e-322
1.778636325028487559e-322
1.976262583364986177e-322
2.964393875047479265e-322
3.063207004215728574e-322
3.952525166729972353e-322
4.545403941739468206e-322
4.545403941739468206e-322
5.731161491758459912e-322
5.731161491758459912e-322
1.126469672518042121e-321
2.418138945664021168e-307
2.680407883266516979e-307
2.974945608209704788e-307
3.190869297878828567e-307
4.228867853726339721e-307
4.880448889385839761e-307
1.074906047682411469e-306
1.169639639087827620e-306
1.227301225605172238e-306
1.567529101929337745e-306
2.221035465654951468e-306
2.791432297817077355e-306
4.272141808333826656e-306
6.121907664011115723e-293
1.330364176390393116e-292
1.385064742672257121e-292
1.966690224478277912e-292
2.748121461732013684e-292
3.088079195040408374e-292
3.266951708712617007e-292
4.387395055045602377e-292
1.050080299111268194e-291
1.100863545577130214e-291
1.762746352474221431e-291
2.078697896447367739e-291
3.190097578524450676e-291
3.952986277111628246e-291
1.205373103044515502e-290
4.639294994902033204e-287
6.001533178379294618e-287
1.193079420544981486e-286
1.476453536126932115e-286
2.553699832826033168e-286
2.887595178014945597e-286
3.608454008209355372e-286
5.061694274613009962e-286
5.906358255726915007e-286
6.527323057162032690e-286
8.463838495216206395e-286
9.940666934391821084e-286
1.181167083870492859e-285
1.315005708353413357e-285
2.720514559744654521e-285
2.739483695349855936e-285
7.620038094615111707e-275
1.692959435743228385e-274
3.600865530897230839e-274
4.203243770430838338e-274
4.237032632422292590e-274
5.558377610417631526e-274
6.113160972823887515e-274
6.800215613035262719e-274
7.270818860064478341e-274
7.331847287546961305e-274
8.061375430671186942e-274
8.139500227902701225e-274
1.191452753700765281e-273
1.862630474666588917e-273
2.420328967473601774e-273
1.034947277000060829e-269
1.118087547630448804e-269
1.242206308895140260e-269
1.256299247845853342e-269
1.440222625504474104e-269
2.246279067012440391e-269
3.550275517841172717e-269
5.528731140775125539e-269
6.261667622473829507e-269
6.426767408710928648e-269
7.119201382162655382e-269
1.032598250074528571e-268
1.296992004911506216e-268
2.195246377601006580e-268
2.461567939558859495e-268
2.243565064472266074e-258
6.738118275514293524e-258
7.842362357103458057e-258
1.020290440215068846e-257
1.622261749669950695e-257
1.811943246864305613e-257
1.890205709241064985e-257
2.185508316926155111e-257
2.234285083778625406e-257
2.307407152940156104e-257
2.341114404517724038e-257
3.094351299415479607e-257
3.423695083619074332e-257
3.470239132834509837e-257
3.877280630633217066e-257
3.918824341014209941e-257
6.541073091395250541e-257
3.235090983321432462e-254
6.573141765979950875e-254
4.688713760765616581e-253
5.168185415874921280e-253
6.204212854524641094e-253
6.237275657445056347e-253
6.483351125071144097e-253
9.994568690804633706e-253
1.073795584828017372e-252
1.250397097365321606e-252
1.643292835258763821e-252
1.836398471351137975e-252
2.051703109288446267e-252
2.127535997871205448e-252
2.224244773715454731e-252
3.133146165326561099e-252
1.195093228487621940e-242
5.628635707969956455e-242
5.898061747663033790e-242
6.723970881789331713e-242
1.007326865437234234e-241
1.241945577052570825e-241
2.039635535902528358e-241
2.337537771784849047e-241
3.580286790287467924e-241
3.673488602543845390e-241
5.413739183582973227e-241
5.566315427424517082e-241
5.731537572806580780e-241
5.936796443185861819e-241
7.311026763686792642e-241
7.971402244612896228e-241
1.347743992583599188e-240
4.479252235201003581e-237
5.534756877463406741e-237
6.277018353444454082e-237
8.312970119726981312e-237
1.631661489296938440e-236
1.633891760342158010e-236
1.684026905041460037e-236
2.503401813982024854e-236
2.978694085605521108e-236
3.038498739320540255e-236
3.550690883851523685e-236
3.721735233664908120e-236
4.948398825007201958e-236
7.645094971896752564e-228
4.385624150814304933e-226
5.219007831709419829e-226
5.545828042029744589e-226
1.245970753729250373e-225
1.252709651956667220e-225
1.280048149475186853e-225
1.561257935343669414e-225
2.363110181240149033e-225
5.186756414139881424e-225
5.468678022484449276e-225
5.821120724651912999e-225
6.060552991930578435e-225
1.119754387156401010e-221
2.850735780074590323e-221
3.584573140700998584e-221
8.660420937617978920e-221
9.255504450035013527e-221
1.042100162762338552e-220
1.164881090419544816e-220
1.651542879742837240e-220
1.675615636173007275e-220
1.765537344601681742e-220
2.138999595306328916e-220
2.389318285257091336e-220
4.920731983717686207e-220
1.427388818461779637e-210
4.935516881219815524e-210
5.085664263113585896e-210
6.889933737031551517e-210
7.438815753370992168e-210
7.965943274729320120e-210
8.350942057412794890e-210
1.041030374717422026e-209
1.165426512261513874e-209
1.319720163534911222e-209
1.508570831950207691e-209
1.820008884837724663e-209
2.049957508954783259e-209
2.965127796738320625e-209
2.608102290826976040e-206
1.055889833854048127e-205
1.469281418598638108e-205
1.758580974860419425e-205
3.189307691339655903e-205
3.293436854513734540e-205
3.588259321433582116e-205
5.807518155253381021e-205
5.884679488188043872e-205
5.937957820202610654e-205
7.365695113561544175e-205
7.484225663028455518e-205
8.970522774006221401e-205
9.569859992014227753e-205
2.095623908929738187e-204
1.524136431381512924e-194
3.422624478592221872e-194
3.634156352417797681e-194
3.679681782174000754e-194
3.979890369180998535e-194
4.314187611041675292e-194
4.374780664665174586e-194
5.529120905220300425e-194
6.274081688611837221e-194
6.352295675103408349e-194
6.826692194076526020e-194
7.504545957139943828e-194
1.632326076528814936e-193
6.516567637609204118e-193
1.653290018486136703e-191
8.039796691127089829e-191
8.294420917892727083e-191
9.883057846250807382e-191
1.255955993303975977e-190
1.747067051374807070e-190
4.746272888727857823e-190
5.557292418821349765e-190
6.074480740730557615e-190
7.538626181717844842e-190
7.890785815384141528e-190
8.352824880774933635e-190
1.371505444799089696e-189
2.184979928210806717e-189
3.280415139947464600e-189
1.527238388182872146e-188
1.685298373013963459e-188
1.728726083494475113e-188
1.847633334246366306e-188
1.998608254630467378e-188
2.712135311340771835e-188
3.217893218534933904e-188
3.477922906424930222e-188
3.669334623074350823e-188
4.407866203037006634e-188
7.928070682084172300e-188
8.768078181287233523e-188
4.853094355543356302e-178
2.219172301846441677e-177
5.467656697574931778e-177
9.261957203226030835e-177
1.513688682191581265e-176
1.647375152140075527e-176
2.275346747870909315e-176
2.452469215843888447e-176
2.601834037848352274e-176
3.230157155770222984e-176
3.461844071200981150e-176
2.512341914799486188e-175
2.202129602551764409e-174
1.182718372059279339e-173
1.251001850126090527e-173
1.640400220949469300e-173
1.732855843179386974e-173
2.151340539139160714e-173
3.170829295794562360e-173
3.220542854425201078e-173
3.479985358224347379e-173
4.742030538178754650e-173
7.877179023896004450e-173
1.063057186494413737e-172
1.465269676145669420e-172
1.668565005666223825e-172
1.924132840897284275e-172
2.539432918596880677e-172
2.831390506160083895e-172
3.779832672762271310e-172
4.824602235675274356e-172
4.857792897178992932e-172
5.122197670493306575e-172
5.458166207661869221e-172
5.706390371824508863e-172
6.279883750550248165e-172
1.092008982154055101e-171
3.015391782502579767e-171
3.194927430429956387e-171
7.708566137593723402e-161
8.890195446307455336e-161
1.262761040893885205e-160
1.716392206740810819e-160
2.756567182574539060e-160
3.162505253652891853e-160
3.244795609341143470e-160
4.251530635336935712e-160
6.097059214255018498e-160
6.556636521978076740e-160
7.588893156719774772e-160
3.480238707080821771e-158
3.802418095836265427e-158
5.581528586981446403e-158
5.999405750774071391e-158
8.027963943344964937e-158
1.123395683450951784e-157
1.146881733622873364e-157
1.233770586980392844e-157
1.541222411277648514e-157
1.702673062613837811e-157
2.042514149989999227e-157
2.612658278441324334e-157
2.646189569818765452e-157
3.007320747479386972e-157
3.200010405608384260e-157
4.547193095312008690e-157
7.608993271193898658e-157
1.182233071948911340e-156
1.390607818914818287e-156
1.681055958286807856e-156
1.927558758346149852e-156
2.432207103644795981e-156
2.564536574230278044e-156
2.567523961563166012e-156
3.532703795816772402e-156
5.473218749290399193e-156
5.511223956395822890e-156
5.555785953712912708e-156
6.971442993512973696e-156
7.339085747238331972e-156
8.666429671822341824e-156
9.071733787028741160e-156
9.509892746746086386e-156
1.644734023226402869e-155
1.777823707584762324e-155
1.935632561821953717e-155
5.351080749513695681e-146
1.079445417618226279e-144
2.449999354797541447e-144
4.026008345794864801e-144
4.447747041601461523e-144
4.774884602136674370e-144
7.323222702486177097e-144
8.130677351856828051e-144
1.036516768949375919e-143
1.216330476610974747e-143
1.250205717991773089e-143
1.461074133452496739e-143
1.578030429304841369e-143
3.522733917359518063e-143
5.868141927405374888e-143
2.691887626754027055e-142
7.859765728837062073e-142
9.810658583267464096e-142
1.365603064184079531e-141
1.739807080886979602e-141
2.255473501120470497e-141
2.763446160601593476e-141
3.618060550568054200e-141
3.886307103598735718e-141
4.329247549636205623e-141
5.634251059806503907e-141
6.357115319748645145e-141
7.390993243932344610e-141
9.610287378324881189e-141
3.241432924801909539e-140
4.544825415034039510e-140
6.691015440577222021e-140
7.483980996741756519e-140
9.997107383130630285e-140
1.156154748100074337e-139
1.298623878810324275e-139
1.549513285676189319e-139
1.839093937280628566e-139
2.010581260744905987e-139
2.298935087943891850e-139
3.235831262448427772e-139
3.569354504014398668e-139
4.144896640061283984e-139
1.408495557413355680e-129
5.351469373886587134e-129
1.096300362177670460e-128
1.523686678457159545e-128
2.586526092253173770e-128
2.986384608446867274e-128
3.783338043442574185e-128
4.715731081457837984e-128
5.513530390311856997e-128
5.872399510186972674e-128
8.472908403044489271e-128
9.905035229021264578e-128
1.876686718120334803e-127
2.461965258388307189e-127
3.471372426968458456e-127
1.459843032371991031e-126
2.679738368419493253e-126
3.652600797735058925e-126
4.612441804274986593e-126
5.576514411893593477e-126
5.809827351635171117e-126
6.894106207756778329e-126
9.932235657951347413e-126
1.101340104007572998e-125
1.296279944435481053e-125
1.482039571733204480e-125
2.121881399788317110e-125
4.063647487033621750e-125
4.789632703343567294e-125
5.700311586068404640e-125
6.195969778055314531e-125
8.586635509783382897e-125
1.580121876608990632e-124
2.638992328446005210e-124
3.074473122952639069e-124
3.194661363445228136e-124
4.126116304535611788e-124
4.253353494534194637e-124
6.090123797467955522e-124
6.501446971697790275e-124
7.915089158005251284e-124
1.003202851863263520e-123
1.027269532442131812e-123
1.182109867315132392e-123
1.217793448785466899e-123
1.567753768775308578e-123
1.700824581317656502e-123
2.250691500023620593e-123
3.677275897969492781e-123
4.188244509039153363e-123
4.508199302037472937e-123
4.919290375858034123e-123
5.599533495467905082e-123
7.481642105668212418e-123
9.004743105746405989e-123
9.757052092917523574e-123
1.256445929863482584e-122
1.453922077890804464e-122
1.836444862357655576e-122
4.552665547642188681e-112
5.765717909609491018e-112
1.239900542923429427e-111
1.321636778238309019e-111
2.114737774115188815e-111
2.187967486008191113e-111
2.586946725232961590e-111
3.389640103579073688e-111
3.535770144793799564e-111
4.752390684782643221e-111
6.124108249365455110e-111
6.778973189818821315e-111
9.246705049165200564e-111
1.248590229618859742e-110
1.661564717100791964e-110
3.107581937756099429e-110
7.476072930301079520e-110
1.236508991950047954e-109
1.535385925449748547e-109
2.515282359062772677e-109
3.441042794039919424e-109
4.110765603621993722e-109
4.961598885382701525e-109
6.016630826250439424e-109
7.039377189937836569e-109
8.922985013667087632e-109
9.709723240902491274e-109
1.159719306270737454e-108
1.411471291844600160e-108
1.525228956450728925e-108
1.766833967963765410e-108
2.169505991748325657e-108
2.719490979388524050e-108
3.985698867511484374e-108
4.524482790026025170e-108
5.766219169762258133e-108
8.029334551091355733e-108
9.924571854920314397e-108
1.307417150715454290e-107
1.458469129109993625e-107
1.535884340623366328e-107
1.727331470301014400e-107
1.812509590274521863e-107
2.297310930266922355e-107
2.694471824627131141e-107
2.839496027582410454e-107
2.998967159904243998e-107
3.368470874727394051e-107
3.771999159684276156e-107
4.449614724962381699e-107
4.758540455117607943e-107
5.387790364271400713e-107
5.732715357803772706e-107
7.044624352362064864e-107
7.620390560840663095e-107
7.894444832701529489e-107
9.479790407956884086e-107
1.063390060814517379e-106
1.219216310343316194e-106
1.642368219199166168e-106
6.015541687027375156e-96
1.504469228707809324e-95
1.835840744972802999e-95
2.302410200853608533e-95
4.124296958971036062e-95
5.268840587678142035e-95
5.495947346008684382e-95
7.259395189728466743e-95
8.204699072650262514e-95
9.389435482437431470e-95
1.140333683436650279e-94
1.191323257160845723e-94
1.800248434309917515e-94
2.772342482888461959e-94
9.241361937454494943e-94
1.766521927444445900e-93
2.402145894177818952e-93
3.210131206222589072e-93
3.835813158030425834e-93
4.418308110898668122e-93
4.913776765367288650e-93
5.886151449793432114e-93
6.841136665489675644e-93
8.605041082259246549e-93
9.951067245917588184e-93
1.101693667260531209e-92
1.208079245602646407e-92
1.405510896638753032e-92
1.649060429601225363e-92
2.058981995033555545e-92
2.304063032944251835e-92
3.372903492744115126e-92
4.575241035551422359e-92
4.894014765762943938e-92
5.541101745007695053e-92
6.168103365130451726e-92
7.112768573202408700e-92
7.679348110916403075e-92
8.989889736145986306e-92
1.066761526277641818e-91
1.098194183965921879e-91
1.297033359490679471e-91
1.325646585565231563e-91
1.594137878713032328e-91
1.614218827252327467e-91
1.971054642484940230e-91
2.242327768608961600e-91
2.380638005935861991e-91
2.554059065938626098e-91
2.831136867404442837e-91
3.093416402066158560e-91
3.665522950452276119e-91
3.940169180569041675e-91
4.160418726516533864e-91
4.747110038795190896e-91
5.145388305439693986e-91
6.134499402540226476e-91
6.926401484214328689e-91
1.635442214295396402e-80
5.417238319595004570e-80
8.968399406301487857e-80
1.793675139430643257e-79
2.225116294134035495e-79
2.501439802175413853e-79
2.759922054381758714e-79
3.271460187888227537e-79
4.126025730058690185e-79
4.400363830059762934e-79
4.683252906850804317e-79
6.864099205863499745e-79
7.895902565059647433e-79
8.111687317394520760e-79
1.621069413014494288e-78
2.011039444665419754e-78
3.368374379513589327e-78
4.363048379466291697e-78
6.415823590553489250e-78
7.441603068613520119e-78
1.553548061047767813e-77
1.914200885615118703e-77
2.131555618981276872e-77
2.630589202654565829e-77
3.674717731015660974e-77
3.798980675524206971e-77
4.295683189385908147e-77
5.248658328450117665e-77
5.554308485684646742e-77
6.680984949789054771e-77
6.864841755550155174e-77
9.270593249757119740e-77
1.150496792152158224e-76
1.652941516211170520e-76
1.945513698195786792e-76
2.193491705249346831e-76
2.260495093070757256e-76
2.514808123351928861e-76
3.092649385370713041e-76
3.584476217083445280e-76
3.872248165957126727e-76
4.221017099577927882e-76
5.278065842990205816e-76
5.697362887700266805e-76
5.802785679740463714e-76
6.683093505482892713e-76
6.778970214739515619e-76
7.430678616724768582e-76
8.140105285072777252e-76
8.902892109436988148e-76
9.005814962239577157e-76
9.569894876420978987e-76
1.086388816492723080e-75
1.180654192666639286e-75
1.252707942338798990e-75
1.385401241820578215e-75
1.403414544642939267e-75
1.571197709119723336e-75
1.727265276543740972e-75
1.855761538067466898e-75
1.948808360771329950e-75
2.211493464013800121e-75
2.436912979465448830e-75
2.757869696628929817e-75
2.799633414346788432e-75
2.951883065275733837e-75
3.516025488969936285e-75
3.889180300312339846e-75
4.491877508941158471e-75
5.008454262114346544e-75
6.001081584683822839e-75
6.796511450887244165e-75
7.026908677682108260e-75
9.559271374219329316e-75
4.185038799894979348e-63
7.361467778431769411e-63
1.735459361573040080e-62
2.073393911778957501e-62
2.740416127038261835e-62
3.364815271535308785e-62
4.171356684573128324e-62
5.138114066982131378e-62
6.402007859622462219e-62
7.778225978093353197e-62
9.111596709864199225e-62
1.155691586934427183e-61
1.238143778280013146e-61
1.335103012697495012e-61
1.799906569733140411e-61
2.016211260336492371e-61
2.305399687204712209e-61
2.336163786681821228e-61
3.628109594793592111e-61
3.986653157083100559e-61
5.238109277515848903e-61
6.427388699785350684e-61
8.936269261227347731e-61
9.734285547875381267e-61
1.064727642527426539e-60
1.307627181115085231e-60
1.568965094491914081e-60
1.615095981014952676e-60
1.736567318387959603e-60
1.890783411276109083e-60
1.949693666351216419e-60
2.116711100508840589e-60
2.382536417006672313e-60
2.617622106665058755e-60
2.823809899431573517e-60
3.184274843388480339e-60
3.254560384714184746e-60
3.656681375752263421e-60
3.705513426231299684e-60
3.908588744108161083e-60
4.111675018370542532e-60
4.635169224203609925e-60
4.872209818563147527e-60
5.122944145138219400e-60
5.287295423323458842e-60
5.540719721752714658e-60
6.266570261966445834e-60
6.448110063723850116e-60
6.917298120233304777e-60
7.318303139082753314e-60
7.739172073702937476e-60
8.400000102850766861e-60
9.027031781091655560e-60
9.525993616775905971e-60
9.976012584210100018e-60
1.043319679054804118e-59
1.065567551290214208e-59
1.251061045165781898e-59
1.295719384668783351e-59
1.374665258303253105e-59
1.580721680550642847e-59
1.588656063939582400e-59
1.744465752546369987e-59
1.798933030390349709e-59
1.936033846036954340e-59
2.114625994535490916e-59
2.266292716315686510e-59
2.655710221905354522e-59
3.042149490587664788e-59
3.132283108516155491e-59
3.462159283022022092e-59
4.291189567705858665e-59
4.560324677568470696e-59
9.029670862738211645e-47
1.308077098655879986e-46
1.933369511283894883e-46
2.318439812286079499e-46
3.413527435474074717e-46
4.412845444503204314e-46
5.084214992225722523e-46
5.276128203408540437e-46
6.135599536903771964e-46
7.441429486808009834e-46
8.235870634103771704e-46
9.412125807271363565e-46
1.110762907025356796e-45
1.310565859050716262e-45
1.550559641701064631e-45
1.768459314712109234e-45
2.228391441377196174e-45
2.273231298250624838e-45
2.558633345240653127e-45
3.007291974116556931e-45
3.120445615725787080e-45
3.361447674695310618e-45
4.230699651554609614e-45
4.482599771629528518e-45
5.247661977002358890e-45
6.314081000698798828e-45
7.103098782365340831e-45
7.505226138928860542e-45
8.615984958755085446e-45
9.070552504148263919e-45
9.355777518000404378e-45
9.873092398466827934e-45
1.150281181479669019e-44
1.241204547739339036e-44
1.344716969612962988e-44
1.480474645075891590e-44
1.528638868887967530e-44
1.581325630923963388e-44
1.750481013104050227e-44
1.849533383236504443e-44
2.026997674168462536e-44
2.050865158437764803e-44
2.232345472789793899e-44
2.337745544392119848e-44
2.442843592383934414e-44
2.751844890129936916e-44
2.904147560196414158e-44
3.083811909804569605e-44
3.114364137199583268e-44
3.240313709883994420e-44
3.576929796430440330e-44
4.006822822981593840e-44
4.050546957400488632e-44
4.123514396938142732e-44
4.276577668080970999e-44
4.466562641983590819e-44
4.752436937098385511e-44
4.992999135720626811e-44
5.149571281276862417e-44
5.489550494931081864e-44
5.638090895082075041e-44
6.044969423449095031e-44
6.591502791485206057e-44
6.653196878095169864e-44
7.388620132453324651e-44
7.595073534609549771e-44
8.230741586417938319e-44
8.638809801486222993e-44
9.296035411653586084e-44
1.021717800185695514e-43
1.107516262193099299e-43
1.158845789601752667e-43
1.298523883572441541e-43
1.522250116444035563e-43
1.968759723131285762e-43
1.121379851397676057e-31
3.493984220301793412e-31
5.033037041484660722e-31
7.573781382232880112e-31
9.823747786934277754e-31
1.189978027350914261e-30
1.441838357567717801e-30
1.670746400001704519e-30
1.810294082637850224e-30
2.218528247400391356e-30
2.482719870572825124e-30
3.465162703615791974e-30
4.063070643174303435e-30
4.426414796402270684e-30
5.672056943395865274e-30
8.132605310310813887e-30
1.037869756008758983e-29
1.109942567498543818e-29
1.354996173959356357e-29
1.495638572886269534e-29
1.642660381467039200e-29
1.784833261490939390e-29
1.893649059032503614e-29
2.200779371885347604e-29
2.451304009281264484e-29
2.953846052196803407e-29
3.059226135673626215e-29
3.325938415795006457e-29
3.379579094833301257e-29
3.808686864714922569e-29
4.160279539077400135e-29
4.242307678549824256e-29
4.592106008463095969e-29
4.684572861186201659e-29
5.201496640475589748e-29
5.305741664162738787e-29
5.595201830991962102e-29
5.928529102325554505e-29
6.133939396256718749e-29
6.281908982269820817e-29
6.491605784058751557e-29
6.823544786532798635e-29
7.158348627180704563e-29
7.787260260999572786e-29
7.947443020132270686e-29
8.537784090187360527e-29
8.643534965060184861e-29
9.325400263790273580e-29
9.470782978156700761e-29
1.052915579796679610e-28
1.091323020441892892e-28
1.141231621617078488e-28
1.146443114384894725e-28
1.219309513990060080e-28
1.249740452505682398e-28
1.327399000215604875e-28
1.362303840638828640e-28
1.418322530386221816e-28
1.470197005345180504e-28
1.511116405223348522e-28
1.676904448694417153e-28
1.755392527902836770e-28
1.829440573613598242e-28
1.840932106473036965e-28
1.959928431228489776e-28
2.050220361326663934e-28
2.208601541411301269e-28
2.235035352541066620e-28
2.325036949680351735e-28
2.360135273173831346e-28
2.451930116644563491e-28
2.570262922755861309e-28
2.729637249043634013e-28
2.829141535774050506e-28
2.974391892111110377e-28
3.178436469683781284e-28
3.262508554378071840e-28
3.676332534781985131e-28
3.875528667929997789e-28
4.008232673284643615e-28
4.062319401683522133e-28
4.274313227881138113e-28
4.831360593297628882e-28
4.979978111771772747e-28
5.785913054681594530e-28
5.839983872556870304e-28
6.490235310576116603e-28
6.634001993489657422e-28
9.923892190178278775e-28
7.419634210768466149e-16
3.365114351883103645e-15
1.046654126134556285e-14
1.749696178490305364e-14
2.237461515744005089e-14
2.496252517742597986e-14
3.092265789979849360e-14
4.535173844649961423e-14
4.960614451545543806e-14
5.266358844508339816e-14
5.513225584797627220e-14
6.416656357770608999e-14
6.977550556620838749e-14
7.846228321556366404e-14
8.470055181813669772e-14
9.504421658847003057e-14
1.022388319940318038e-13
1.032703615656559333e-13
1.115795621654602990e-13
1.151621492843452254e-13
1.204351961593622432e-13
1.354980717505620272e-13
1.496290563049312500e-13
1.543530827025743216e-13
1.598716394082517686e-13
1.672903106184705033e-13
1.771983660583925910e-13
1.833812796590331313e-13
1.866185697831546922e-13
1.933905337652597981e-13
2.060407367560005367e-13
2.138986753698511824e-13
2.231485089850746486e-13
2.293497604185466953e-13
2.366693336010356763e-13
2.565295052978982383e-13
2.647194926678068015e-13
2.826408246730208322e-13
2.947680660487177245e-13
3.006468135261907703e-13
3.161644132325243322e-13
3.171334437669035868e-13
3.315971295259428312e-13
3.499983431530180127e-13
3.545202850675731243e-13
3.711871076245512293e-13
3.878541574056791909e-13
4.145511322483156504e-13
4.265805825039828553e-13
4.403091878128817780e-13
4.445762078140555498e-13
4.660673192483364538e-13
4.921504859477889737e-13
4.981471778736300300e-13
5.366211359303412212e-13
5.435912068221875462e-13
5.704895108757741671e-13
5.964006202026907315e-13
6.165927395221667675e-13
6.303819789726110414e-13
6.565446107972296092e-13
6.925416038776938789e-13
7.087971936415329782e-13
7.560121704276507886e-13
7.685486174942586490e-13
7.928294669313018187e-13
8.432754496782872416e-13
8.770485407586796870e-13
9.107139738064134509e-13
9.331422553432279822e-13
9.956625516570662008e-13
1.026042513544400114e-12
1.034367293736513298e-12
1.070500514388358247e-12
1.185503311091955876e-12
1.242685824829826413e-12
1.249551052715328264e-12
1.300473335388422284e-12
1.311838758849559146e-12
1.472446791653793080e-12
1.548627153830498738e-12
1.647473770034047451e-12
1.729064214456602150e-12
1.892824289136400397e-12
1.983226147193521202e-12
2.175573983518930434e-12
2.312613251098470040e-12
2.582468242787097141e-12
3.141310460435471025e-12
4.350160466834797974e-12
1.502167701470854988e+00
2.386068770198742861e+00
4.254602502345764314e+00
5.985533785701909970e+00
1.173030439973679862e+01
1.401055138696447244e+01
1.408871779430416638e+01
2.087068741402617178e+01
2.187275556997889936e+01
2.313331853116673287e+01
2.397474271692048475e+01
2.771260176827938437e+01
3.106049192622825217e+01
3.843458334686848588e+01
4.633725120583883239e+01
5.500712314594406394e+01
5.549343067593879653e+01
6.942218551817217076e+01
7.660656096788572711e+01
7.725403094617891497e+01
8.647020916954018332e+01
8.734840904878691958e+01
9.445227688553978851e+01
1.001113208391779068e+02
1.021836237132394274e+02
1.196702068089633997e+02
1.216503732814248764e+02
1.442815880504570032e+02
1.447655309417751823e+02
1.532167286763324796e+02
1.714131594470637481e+02
1.772034031868311388e+02
1.886163458162403117e+02
1.929717158950690816e+02
2.031119754581070822e+02
2.087236790038813012e+02
2.111074379941930204e+02
2.277369503247530531e+02
2.420420065652870960e+02
2.538553168687647315e+02
2.703257985783858999e+02
2.779198059226192186e+02
2.840661425764390629e+02
3.083210624041951746e+02
3.206505304285350917e+02
3.219541917602473404e+02
3.425214253615445159e+02
3.454801199704397163e+02
3.593360535159966958e+02
3.647257942794163341e+02
3.786046087163024936e+02
3.831903790184484819e+02
4.149872186496663744e+02
4.203424866487783902e+02
4.411918471103811612e+02
4.415332357860148704e+02
4.511145345595491563e+02
4.835584844070997406e+02
4.872679774841972744e+02
4.889488488408733815e+02
5.183245351168555999e+02
5.307440815830431120e+02
5.314073251811998944e+02
5.449491589983535960e+02
5.532791893138762589e+02
5.584663547472106302e+02
5.794955965227675279e+02
5.941751807850301930e+02
6.032164769163647406e+02
6.231300893525465199e+02
6.358104781938942551e+02
6.466795875787399837e+02
6.536392543716548289e+02
6.593395642509841537e+02
6.768617998160218576e+02
6.884303164517705227e+02
6.912257784246336314e+02
7.123868525958387181e+02
7.168503825770270623e+02
7.343078018380502954e+02
7.374567168413649370e+02
7.562794857074686661e+02
7.566084758277939954e+02
7.591424929276059856e+02
7.727548789016459523e+02
7.763826131262167110e+02
7.821225617945605109e+02
7.900014323892633001e+02
7.954697325222030031e+02
8.026362676630864144e+02
8.098028317037587840e+02
8.147243841099683550e+02
8.205679927318041109e+02
8.231772253944251361e+02
8.286341446574697329e+02
8.299027830252288140e+02
8.333971529304219530e+02
8.336887769874080050e+02
8.774880363832285184e+02
8.921552231092814509e+02
1.015802775885601250e+03
1.035211588168441040e+03
1.095389980785236958e+03
1.157339968417509681e+03
1.304088549445498302e+03
1.317338298960840802e+03
1.344196017188670794e+03
1.437084279963902645e+03
1.614203655467243607e+03
1.621045826400538999e+03
1.621330815331124768e+03
1.725512513829932232e+03
1.918168928631289191e+03
1.940646328668966589e+03
1.942799070411700313e+03
2.021610009521078155e+03
2.230636974461403042e+03
2.268463033219512909e+03
2.276772313019874673e+03
2.327057789730753029e+03
2.546450964398699853e+03
2.592642313072005436e+03
2.608345995430219318e+03
2.646193099636152965e+03
2.855363001226546203e+03
2.904476444533740960e+03
2.926395695065747987e+03
2.977872493115573889e+03
3.146727978436510057e+03
3.203786235271033547e+03
3.219652138418433424e+03
3.305533077461829180e+03
3.410047765393806003e+03
3.482159181812166480e+03
3.484663177501780865e+03
3.578411299325345681e+03
3.641945981806299642e+03
3.713995422928886001e+03
3.742722304003184490e+03
3.746530373994207821e+03
3.830638287380197198e+03
3.839343561485551618e+03
3.850529367608468419e+03
4.065239512988350725e+03
4.096667589627484631e+03
4.370860888105450613e+03
4.405001858428400737e+03
4.658109330535795380e+03
4.746716644503924726e+03
4.956019969446889263e+03
5.082056158665058319e+03
5.262870167946094625e+03
5.406312091505781609e+03
5.575934748355130978e+03
5.717459747901399169e+03
5.890572417105112436e+03
6.015333831307293622e+03
6.200844886482910624e+03
6.299950108335518962e+03
6.501140573346958263e+03
6.570718991319239649e+03
6.786917060573886374e+03
6.826530156021340190e+03
7.054580981219192836e+03
7.066013373063340623e+03
7.287723915447514628e+03
7.301204260479288678e+03
7.490247193687115214e+03
7.524327676866517322e+03
7.672255484993358550e+03
7.721854216477780938e+03
7.832539696551878478e+03
7.891996291774679776e+03
7.970028341168366751e+03
8.033251355899026748e+03
8.083799744279762308e+03
8.144391842520475620e+03
8.173090411885945286e+03
8.224462061497741161e+03
8.237300988390888961e+03
8.272778183997359520e+03
8.276000504835177708e+03


==> fig/ncg/eigcgHprecond4.txt <==
-2.977559259267814037e-12
-2.698500095208383353e-12
-2.616640440706574021e-12
-2.466164332895611550e-12
-2.117850893325492988e-12
-1.910266035941648910e-12
-1.856575519591538527e-12
-1.832951911839590463e-12
-1.819158033672963041e-12
-1.688626371108036431e-12
-1.619200303832099757e-12
-1.548823893963022317e-12
-1.513334572411253041e-12
-1.465909244518902072e-12
-1.458235393809576412e-12
-1.444022550866201483e-12
-1.405181301358785136e-12
-1.377601662306736658e-12
-1.370722170892494398e-12
-1.287716723725046910e-12
-1.273498171309748704e-12
-1.187529137074899440e-12
-1.185089872200985476e-12
-1.170942008926807963e-12
-1.056282067345527091e-12
-1.028474530601249222e-12
-1.026259591574245266e-12
-9.942213318841138500e-13
-9.927657789320727182e-13
-9.831229536704803206e-13
-9.593226428261859785e-13
-9.418662889834407719e-13
-9.201580980171785033e-13
-8.422577944340237662e-13
-8.193909088963369995e-13
-8.178303512646775290e-13
-7.982716763596308234e-13
-7.527139589696360556e-13
-7.390340099333764227e-13
-7.346308625921496207e-13
-7.008972525536968874e-13
-6.962604215563549678e-13
-6.911108965822560994e-13
-6.744594408786710261e-13
-6.458437542132647928e-13
-6.353849373042789772e-13
-5.808638901367086151e-13
-5.784760062633202046e-13
-5.589692356553693154e-13
-5.402657620415637783e-13
-5.356611267999793489e-13
-4.908246486040148604e-13
-4.803918743785388703e-13
-4.723460715147795605e-13
-4.692869234048259657e-13
-4.549098044425131401e-13
-4.358663204513647487e-13
-4.229136964028723531e-13
-4.103072743387118504e-13
-4.047728262184476102e-13
-3.767447408597488782e-13
-3.766443694872935815e-13
-3.685398650576325931e-13
-3.620285051241054238e-13
-3.463535046394575752e-13
-3.305663523833438135e-13
-3.236571722403897583e-13
-3.192032242157633461e-13
-3.047450840200057554e-13
-3.029795779907320836e-13
-2.911126419491136248e-13
-2.875755141740563500e-13
-2.732895375796852259e-13
-2.585474432260163548e-13
-2.527459697742950199e-13
-2.475145411889095500e-13
-2.439275576609998366e-13
-2.332771902356585817e-13
-2.262737044076511240e-13
-2.112302376336608158e-13
-2.093746224547982380e-13
-2.042538687890371036e-13
-2.010094855936120800e-13
-1.970463123929218840e-13
-1.783195987824162783e-13
-1.731065721784153635e-13
-1.660312900423100388e-13
-1.618901282357931317e-13
-1.575922068216045975e-13
-1.542217981483523641e-13
-1.444732952563536753e-13
-1.375961363330891873e-13
-1.271187277528522456e-13
-1.223876063831495255e-13
-1.207445645186930691e-13
-1.160159097315085137e-13
-1.114057346822317757e-13
-9.910899175629316006e-14
-9.874093206482957384e-14
-9.661230510799038744e-14
-8.866193420006695522e-14
-8.334256138994109031e-14
-7.570919193297231306e-14
-6.552580699569172474e-14
-6.538886522664511059e-14
-6.157377115997560768e-14
-5.413250390378155229e-14
-5.249287600215526134e-14
-4.915213857374714202e-14
-3.857167719776170595e-14
-3.330051994614651881e-14
-3.016839789585456797e-14
-2.736772851017150286e-14
-2.601927913677189242e-14
-2.429971394830702942e-14
-2.295994432931262419e-14
-2.078918524205091268e-14
-1.941080633597926376e-14
-1.775370222868581545e-14
-1.475917605191211370e-14
-1.329231823165878687e-14
-1.216191735084579685e-14
-1.152703128071115381e-14
-1.088597830487941369e-14
-8.906305664348939044e-15
-7.934201801788194532e-15
-7.899048219757978226e-15
-7.436737634723500167e-15
-6.966331474259577787e-15
-6.047254482334237627e-15
-5.882070803284160873e-15
-5.456880254354479448e-15
-4.826958300845484707e-15
-4.744848020002069321e-15
-4.383169945829370291e-15
-4.152948654362202025e-15
-4.148390270882581029e-15
-3.745413556176031081e-15
-3.466869916753467283e-15
-3.285427833559131177e-15
-3.151331937070094392e-15
-3.109372636171774181e-15
-3.044491370814293826e-15
-3.000691379933996799e-15
-2.788137246118836377e-15
-2.617684495560594879e-15
-2.482540613125430416e-15
-2.384913926038729459e-15
-2.186629859637415685e-15
-2.110403493325076227e-15
-2.051524820844153521e-15
-1.916957757667389877e-15
-1.836152601874535058e-15
-1.782154667194011431e-15
-1.632247794922015824e-15
-1.584361273102461494e-15
-1.495725909284318464e-15
-1.426245914920171022e-15
-1.285587321139226318e-15
-1.235253538545634400e-15
-1.126001151834335645e-15
-1.116868186331935900e-15
-1.064330074496250650e-15
-1.001775099707008160e-15
-9.489140748728818955e-16
-9.084434234558889896e-16
-8.526509002470494396e-16
-7.590161074782337168e-16
-6.911719026781384991e-16
-6.502233240213669050e-16
-6.216181077677704300e-16
-5.637092827639650609e-16
-4.863018444464454528e-16
-4.494912089111974273e-16
-4.063254680049199532e-16
-3.779195067859871795e-16
-3.244190134901720298e-16
-2.935429790790555667e-16
-2.738253302500906076e-16
-2.583791913756496836e-16
-2.141428282831434864e-16
-1.897522070419853851e-16
-1.670329438836532144e-16
-1.260907148134128879e-16
-1.000120737421005869e-16
-8.433721455413071522e-17
-7.561176588313924993e-17
-6.315929904426674016e-17
-4.043011262555314451e-17
-3.128148609275104682e-17
-2.285926547811241367e-17
-1.135738241587442882e-17
-8.304407886445505929e-18
-6.083302964359127847e-18
-1.772982081446177629e-18
-3.271054537851030389e-19
-8.785934938504582774e-28
-7.409265187855414930e-28
-6.419800782111491355e-28
-5.514929833244233931e-28
-5.225820732754605889e-28
-4.670888124479993382e-28
-4.534318477517888624e-28
-4.364090340476456067e-28
-4.088391004814368586e-28
-3.859512873309418777e-28
-3.774743151947343456e-28
-3.499668055313741769e-28
-3.320233789244798183e-28
-3.176382069133689860e-28
-3.004031346128088766e-28
-2.853766827012116570e-28
-2.770036782249303397e-28
-2.627446236277363893e-28
-2.490534878895705437e-28
-2.395143233142746191e-28
-2.262999333932549431e-28
-2.198190518013568007e-28
-2.115738756945370488e-28
-2.074315884228131164e-28
-1.978592280563038436e-28
-1.894381747067972675e-28
-1.880390496217391080e-28
-1.866148723925382805e-28
-1.763919831852032146e-28
-1.576726182353428708e-28
-1.572893515534994469e-28
-1.543358346014786539e-28
-1.494780893019092539e-28
-1.491640071667017719e-28
-1.442836260088164238e-28
-1.424803695595926031e-28
-1.285534736341037608e-28
-1.278734819950935019e-28
-1.205794720419781616e-28
-1.180804195762510275e-28
-1.151915233097353517e-28
-1.128468184133195694e-28
-1.056844589991848926e-28
-1.043942745162678479e-28
-1.006690616474949137e-28
-9.667791738906276749e-29
-9.259365013437927477e-29
-9.184856886817852444e-29
-8.738074955803464591e-29
-8.633624299492467084e-29
-8.435869776893396003e-29
-7.941980832943879061e-29
-7.906217929649540979e-29
-7.867350136746964053e-29
-7.064336577422848752e-29
-6.673730882809357901e-29
-6.413412982414060568e-29
-6.266272863358165553e-29
-6.093111047043811404e-29
-5.896922772126375035e-29
-5.533596850277169848e-29
-5.420039627130907751e-29
-5.222265918756296838e-29
-5.036750948688515027e-29
-4.976892861542311541e-29
-4.568762805678256408e-29
-4.480557675007454583e-29
-4.364416777436001803e-29
-4.113489568748832836e-29
-3.687992248818688600e-29
-3.527559012859927931e-29
-3.408370904604019413e-29
-3.105435170212531377e-29
-2.880683853575967506e-29
-2.689058382081858195e-29
-2.673737204625251271e-29
-2.647585316576596422e-29
-2.423350436200442365e-29
-2.048243918581753479e-29
-1.972683574111286451e-29
-1.797425843142818595e-29
-1.445905403575333435e-29
-1.343881349786616353e-29
-1.258716981804189114e-29
-1.055456271949793292e-29
-1.035465270326849659e-29
-9.067215547839704330e-30
-8.517005346713241641e-30
-7.510171238033238596e-30
-6.503388694153691783e-30
-5.843976596889775862e-30
-5.713394097583670839e-30
-4.685328571301242643e-30
-4.234728680833237910e-30
-3.802474013743619981e-30
-3.708781722996968697e-30
-2.777486803071695734e-30
-2.608141697754618332e-30
-2.351355097664395547e-30
-2.287266000397352520e-30
-2.152234160114525187e-30
-1.978679993821782832e-30
-1.836350647183522379e-30
-1.722780249769421424e-30
-1.709345766103589163e-30
-1.586508519549279561e-30
-1.442991398984400119e-30
-1.320920035551138379e-30
-1.264359962488969358e-30
-1.215243480880369577e-30
-1.204909716856116016e-30
-1.108298236848660925e-30
-1.084660813117266706e-30
-9.900277147046428030e-31
-8.827677262057206052e-31
-8.253826460353135505e-31
-8.058391354240367549e-31
-7.516536746129948629e-31
-7.307236049952782658e-31
-6.802280493409459913e-31
-6.570362891980363170e-31
-6.367423035016443061e-31
-6.177427751478136627e-31
-5.912951847779025497e-31
-5.708525803647569362e-31
-5.164005594928165927e-31
-4.661565366870014787e-31
-4.608531010186814509e-31
-4.506206915731559089e-31
-3.908522870780949236e-31
-3.739209030692165458e-31
-3.628157712345235194e-31
-3.271075489734155977e-31
-3.100427389429641323e-31
-2.845404078980294298e-31
-2.798639415342528700e-31
-2.444926239777085965e-31
-2.287190942412656800e-31
-2.090260109416990458e-31
-2.023674201546922839e-31
-1.889427678763591441e-31
-1.798228899876324237e-31
-1.736182146092871863e-31
-1.644558580643595986e-31
-1.469487423874031667e-31
-1.313360354966264568e-31
-1.242650416602376417e-31
-1.231449262004863458e-31
-1.218225456994084914e-31
-9.459967076631227672e-32
-9.247834441166937808e-32
-6.822493819158155678e-32
-6.409215888807535396e-32
-5.735385643421341548e-32
-4.992811267581018920e-32
-4.790861372828340931e-32
-4.035086221609936516e-32
-3.852945849428292481e-32
-2.731823419804953156e-32
-2.335037835120928275e-32
-1.785193968670589526e-32
-1.148377788983193071e-32
-1.032501858703806653e-32
-6.992427057065507400e-33
-6.285685937778709570e-33
-5.408929999501202939e-33
-4.583664710164593522e-33
-1.432252812843746828e-33
-1.128166573315786603e-33
-6.397703289048416620e-34
-2.623972324784284881e-34
-1.909219771718200285e-43
-1.596118078153086019e-43
-1.266899576646522888e-43
-1.178006875886568477e-43
-1.124393773434446703e-43
-1.067309524266037236e-43
-9.091723748788827829e-44
-8.203455691349132282e-44
-7.895776125369650633e-44
-7.621311385652862211e-44
-7.167552786167288432e-44
-6.559013942741471352e-44
-6.392619137354498907e-44
-6.282145370434065496e-44
-5.891828287042274150e-44
-5.556010016966644568e-44
-5.482534918431860569e-44
-5.293114090855800364e-44
-4.872917652650314697e-44
-4.667821516987424326e-44
-4.373815417079709851e-44
-4.128260900449008582e-44
-3.985052743446089258e-44
-3.770681750873594536e-44
-3.631905264486130154e-44
-3.335259236320381429e-44
-3.041120539273743496e-44
-2.960525816691829472e-44
-2.797189107260691889e-44
-2.728159916952000367e-44
-2.635876925842502929e-44
-2.544928636782230187e-44
-2.467607494252434324e-44
-2.235385885070263228e-44
-2.146165859374821493e-44
-2.116243351275919105e-44
-1.940124054582947901e-44
-1.841509519348352762e-44
-1.759807832524858989e-44
-1.706219552075929897e-44
-1.688897335657695098e-44
-1.643010152513492392e-44
-1.507299867312918003e-44
-1.424595205759501762e-44
-1.404497808041117935e-44
-1.384995419899518948e-44
-1.363380256211915642e-44
-1.362710009161020871e-44
-1.247208096606687614e-44
-1.217760836248681275e-44
-1.192704323967431055e-44
-1.055245263024789485e-44
-9.463412340557340262e-45
-9.190441402420528572e-45
-8.630089815563200805e-45
-8.102602831985224105e-45
-7.574323898157678920e-45
-7.027230152755288011e-45
-6.609148329895843111e-45
-5.950476056427496321e-45
-5.463217723946078120e-45
-5.181116080245759816e-45
-4.825075317700812623e-45
-4.803329877639796094e-45
-4.314249734757909728e-45
-3.662717364071316256e-45
-3.656010879868810135e-45
-3.338316713990523604e-45
-2.615695482950832923e-45
-1.919824909815288758e-45
-1.685677879936308746e-45
-1.658615829253938013e-45
-1.478302626881932229e-45
-1.271063157949826660e-45
-1.239569191687513115e-45
-1.072563541665174163e-45
-1.005470898939631468e-45
-9.961989348610120798e-46
-8.850000335869967414e-46
-8.391819892952368084e-46
-7.386723209189192001e-46
-7.318549571585422512e-46
-6.592870486115233921e-46
-5.796620308936879093e-46
-4.754726051538891620e-46
-4.438492734600897465e-46
-4.430082161406717589e-46
-3.581060280905941363e-46
-3.465046989571652490e-46
-3.093403466168472164e-46
-2.717021213728616644e-46
-2.488684586090825754e-46
-2.471831823293363291e-46
-2.460821397469344850e-46
-2.063989042200990908e-46
-1.936203890509916741e-46
-1.732127503982892671e-46
-1.643045268628444359e-46
-1.519170845080264743e-46
-1.432964078777090473e-46
-1.293579124632558966e-46
-1.087016873617745838e-46
-9.788178370160117378e-47
-8.981544082880900446e-47
-8.197401075641259889e-47
-7.444769510668755110e-47
-6.593039767730032115e-47
-6.193363813523507685e-47
-5.988919276347863522e-47
-5.798572205177298437e-47
-5.141698424893404047e-47
-4.666251110358237403e-47
-4.502790542046511556e-47
-3.960452839873097853e-47
-3.440910040268687086e-47
-2.896779740198779677e-47
-2.759795330530373891e-47
-2.377895032656724115e-47
-2.105250887465509884e-47
-2.054503437486664999e-47
-1.720742057424796335e-47
-1.619549032616146723e-47
-1.483456804438137275e-47
-1.353472742508268834e-47
-1.181644680764448949e-47
-1.054631299840360062e-47
-8.481214045685042004e-48
-7.338097375999134826e-48
-5.741076807620914684e-48
-5.351020335876218990e-48
-5.013534695690359831e-48
-4.214808029586400103e-48
-2.984015988346652774e-48
-2.737249878945833755e-48
-1.797101819039776161e-48
-1.286168025620151053e-48
-4.448682946585393387e-49
-7.802700061363427877e-51
-7.335488323502699589e-51
-4.673967806159059063e-51
-3.967885774688993323e-51
-3.141942072293850747e-51
-2.906087913111004802e-51
-2.468274849953067661e-51
-2.084340954779136074e-51
-1.416212947367058157e-51
-7.878860582345013660e-52
-5.675637076288454484e-52
-3.432533037761476516e-52
-2.285519105537812875e-61
-1.799001475739834819e-61
-1.588494700958587258e-61
-1.411617894550370292e-61
-1.243154643410823253e-61
-1.000301123615468955e-61
-8.990115357264047866e-62
-7.415596615589424459e-62
-6.084919286017042197e-62
-5.833871350072190567e-62
-5.194600960161892091e-62
-4.945318636671561353e-62
-4.282746221908533498e-62
-4.053932416254995473e-62
-2.949599973917918574e-62
-2.742725211542451209e-62
-2.377747743331737472e-62
-2.093985838755933900e-62
-1.872303862363347385e-62
-1.562525631950439954e-62
-1.462330357310280050e-62
-1.343271859665358338e-62
-1.235011061945452495e-62
-1.207129798049247768e-62
-1.153578549790472538e-62
-1.068301056049789013e-62
-8.713206321686527529e-63
-8.198061624793179570e-63
-7.706185463542176958e-63
-6.658115942391480051e-63
-5.181368810643240634e-63
-5.016760830472994631e-63
-4.788203152314418107e-63
-3.703599828297052568e-63
-2.792392176989918758e-63
-2.695997080418203095e-63
-2.491427077385953304e-63
-2.238613777683569840e-63
-1.975302368446895859e-63
-1.663293231532208644e-63
-1.473753738689524385e-63
-1.161384769878803994e-63
-1.105740401855718429e-63
-1.021678836482999634e-63
-7.090461557697551195e-64
-4.847558065136081510e-64
-4.585033830392680663e-64
-3.644872391780601544e-64
-2.474188949867727142e-64
-2.053379979291623422e-64
-1.826101110180631793e-64
-1.088304533987461792e-64
-8.476190009923980732e-65
-5.029242638004672412e-65
-4.325614162008432249e-65
-1.061124048306594748e-67
-7.296998458388696800e-68
-6.170128776906163258e-68
-5.450684126329468880e-68
-4.037797485139289977e-68
-3.091200978175028540e-68
-2.419041441138818227e-68
-2.219932659802474596e-68
-1.915185272699325958e-68
-8.624325886692154295e-69
-5.268550313368091464e-69
-2.609748343138457447e-69
-1.167234331796649377e-77
-1.061996020066167420e-77
-8.223143092527525021e-78
-7.261441347398101215e-78
-6.668829196101226689e-78
-5.244212282671790537e-78
-4.792018504550139218e-78
-4.039203784280487563e-78
-3.479005821851415804e-78
-3.035139503452193577e-78
-2.914832404261477264e-78
-2.391539260547459384e-78
-2.051990868061376146e-78
-1.971484180644413796e-78
-1.583257807027199707e-78
-1.465441274578369221e-78
-1.074874902207921719e-78
-9.764497571681830539e-79
-8.788530005487193581e-79
-7.478036601177664535e-79
-6.985799995930321117e-79
-5.816035160740631827e-79
-4.545331626438971394e-79
-2.960664462012902361e-79
-2.458652670500028820e-79
-2.146621721610399875e-79
-1.657826183491190466e-79
-1.534746947603289391e-79
-1.474693767332934304e-79
-1.211404489394960523e-79
-8.198696029645713540e-80
-7.587159981929333329e-80
-7.116567927551361398e-80
-5.610094231020836350e-80
-4.920406503799578747e-80
-4.048713934776961283e-80
-3.224288583629350791e-80
-2.798583688149454365e-80
-2.311208444023824349e-80
-1.631305664277481800e-80
-1.436356646051241918e-80
-3.838057291222546837e-81
-1.164010519502624466e-83
-5.358108134819078674e-84
-4.189667483920708672e-84
-3.786107630281212141e-84
-3.332391721137899390e-84
-2.137566043680348691e-84
-1.837050586214814523e-84
-1.273894040638982902e-84
-1.063311238379165635e-84
-6.833407158597004406e-85
-3.016751994418641905e-85
-9.520340531692047539e-94
-7.476964747804408230e-94
-6.977288447915070572e-94
-5.642576270343606864e-94
-4.155830223321464662e-94
-3.743511732403069851e-94
-3.468212691191716182e-94
-2.692956346199020993e-94
-2.664619708902908974e-94
-1.766019212735669658e-94
-1.303760719134036925e-94
-6.885773897951870565e-95
-6.519412895493012366e-95
-4.776789165571656514e-95
-4.645973504608411338e-95
-3.603745818560953599e-95
-3.018289304387460301e-95
-2.873168946434718213e-95
-2.436518263929412392e-95
-2.261156547077964807e-95
-1.925482255281110098e-95
-1.865997185107892066e-95
-1.510397749914303011e-95
-1.212320446322842762e-95
-1.035514262731392463e-95
-8.651130616310514636e-96
-7.782564157933697293e-96
-4.503136771896089555e-96
-1.943061222449478809e-96
-2.181753717668603138e-99
-1.201957084988531200e-99
-1.006547724996684477e-99
-8.955804028043045625e-100
-7.858669129938275958e-100
-6.155573828006659453e-100
-5.492908614838265677e-100
-4.185923429532971190e-100
-2.857593312524118432e-100
-2.046630978710812713e-100
-1.039220316369958351e-100
-4.633127205355162511e-101
-1.449448191114807451e-101
-1.549210732812149181e-109
-1.160051009686651027e-109
-1.033012161020241674e-109
-9.501548275921749998e-110
-9.010385256679354909e-110
-6.861038640615565779e-110
-6.009701279010586055e-110
-4.741782176805810346e-110
-4.238752259418276475e-110
-3.710312020881271800e-110
-2.931947349326258270e-110
-1.912969558190011000e-110
-1.664307909500140650e-110
-1.186313487485816823e-110
-6.954706041989993977e-111
-6.332268740162483311e-111
-5.451008576230657295e-111
-4.766886871995557483e-111
-4.127636606533155292e-111
-2.719666658688231877e-111
-2.050599654079153038e-111
-1.822648783637173434e-111
-1.632521824276101677e-111
-1.095143709979510149e-111
-8.899204736640478081e-112
-4.882253457103123267e-112
-2.290821042610876324e-112
-1.902481497968783598e-115
-1.097844148616911394e-115
-9.655175376224933311e-116
-6.493748270120942087e-116
-5.912983258175401827e-116
-4.946459968375547899e-116
-4.157597022613704834e-116
-3.475199298987997161e-116
-2.980562282074758798e-116
-2.321452523468655090e-116
-1.742885162166501032e-116
-1.428837148961341531e-116
-1.010055076075997546e-116
-7.577039724441629414e-117
-6.362942657298247398e-118
-2.883065784211703680e-118
-1.018503113051943383e-125
-8.203260086451101445e-126
-6.933822537505932439e-126
-5.824188108613841072e-126
-3.963274377019978629e-126
-3.034635260951211836e-126
-2.101933136619852671e-126
-1.643016094760040974e-126
-1.395873360018020121e-126
-9.502395041340175751e-127
-7.255406358973812556e-127
-3.032025309915425865e-127
-6.002746472354823180e-128
-3.334211824506389461e-128
-1.847565654483441213e-128
-1.784322612954654761e-128
-1.573032061405935237e-128
-1.431919445758421952e-128
-1.138825788812939305e-128
-9.428674283954394781e-129
-7.226938903511228491e-129
-6.887327558314023081e-129
-4.863768305734551554e-129
-2.704021191087824261e-129
-1.653108768692760816e-129
-1.330219941797124990e-129
-7.889598662297646004e-132
-2.043492603315489014e-133
-3.346743534574177078e-134
-1.877399314583077701e-134
-1.710875303056734471e-134
-1.347721023018301941e-134
-1.279758662240493769e-134
-1.051730059268159395e-134
-7.818608193581719358e-135
-7.073531809060410118e-135
-4.637088409229253624e-135
-3.985892513734148083e-135
-2.517489863789102920e-135
-1.590999065791955797e-135
-6.205205559335019360e-144
-4.428876000729489794e-144
-4.157323509833279750e-144
-3.362563696428070861e-144
-3.154973361641021380e-144
-2.452773370499725058e-144
-2.032524128521194795e-144
-1.862121692623723724e-144
-1.395844779064692664e-144
-1.231866645611886417e-144
-1.026564566812790830e-144
-9.449645459281760394e-145
-6.105814556837980350e-145
-4.268185151857929480e-145
-2.970667520603898761e-145
-1.690911452761793420e-145
-4.227911617505966586e-150
-3.594671141319029184e-150
-3.283266228822239368e-150
-2.272268540767076811e-150
-2.166900564622203922e-150
-1.933221111246034448e-150
-1.570491482160711196e-150
-1.365913513735807137e-150
-1.227063872631067243e-150
-1.058602917734306898e-150
-6.794550562230491795e-151
-4.449195845420653957e-151
-2.673494139873814560e-151
-2.179792385298015828e-151
-2.627349823131880538e-160
-1.157797036436115472e-160
-1.134649347952565940e-160
-8.258294129239407361e-161
-5.432455181284259654e-161
-5.211146898215104617e-161
-4.812007500883183214e-161
-4.348986172212913379e-161
-1.887329442697567467e-161
-1.040489100176135327e-161
-5.592758467027884451e-162
-4.103474210366183118e-162
-4.101976187728480928e-162
-5.758110336016281865e-163
-7.700005321729464597e-167
-6.246349137392948418e-167
-5.385326483575020392e-167
-4.788331042938439897e-167
-4.194268422356722600e-167
-4.031877927197630335e-167
-3.272232046687235518e-167
-3.208217789259592005e-167
-3.072790433458293966e-167
-2.133908854188426529e-167
-1.618198912719609726e-167
-7.370679026604544561e-168
-1.131893504016530386e-176
-1.023751112955881120e-176
-1.007182222626974837e-176
-8.871601285780302376e-177
-5.663573233296581406e-177
-5.318035703028542369e-177
-4.375369549834608179e-177
-3.957909797508345181e-177
-3.852465787264602157e-177
-3.448944554395313281e-177
-3.304063569440085809e-177
-3.034356135601932837e-177
-2.243763639325892182e-177
-2.020940760834450620e-177
-1.618557316142382216e-177
-1.039061598082826475e-177
-4.275776294127677067e-178
-1.514467812041118946e-182
-9.078946821854835824e-183
-4.954430271083813509e-183
-3.993448728708197737e-183
-3.188972223945953164e-183
-3.150444064821759651e-183
-2.744873736846450419e-183
-2.597257087676207834e-183
-1.141754509174681847e-183
-1.053159661799100087e-183
-4.946076371314923789e-184
-1.032579598839750770e-184
-6.985768648898021172e-186
-3.945116767980873447e-186
-7.814428821452830464e-193
-6.810986135618242333e-193
-4.281238436036296991e-193
-4.117180743157643241e-193
-2.704333483551493747e-193
-2.358813133093024839e-193
-2.211442240386965330e-193
-1.927386714365313952e-193
-1.638552642018348282e-193
-6.399347921216011779e-194
-6.387114529887977281e-194
-6.083271018156219180e-194
-5.271120705337278367e-194
-3.797654787217620430e-194
-3.608698342297956806e-194
-2.841060083512636286e-194
-1.381237878513980322e-199
-1.162333246246283538e-199
-5.329561594999842217e-200
-4.217092063188097863e-200
-3.681095686098282334e-200
-2.683618136796851262e-200
-2.349055282118670685e-200
-1.741631996966951587e-200
-1.602549591569887896e-200
-1.521197813725842046e-200
-1.193853075323426812e-200
-9.891470394686034915e-201
-6.921170728669472776e-201
-2.580132771145063615e-201
-1.368495837164545303e-201
-1.129389728157136842e-209
-1.083700712363903318e-209
-6.240088203104335882e-210
-5.461783533826020825e-210
-4.946429787703076277e-210
-4.789665638458475610e-210
-3.206453798645767026e-210
-1.502823011650231015e-210
-1.150429782646686678e-210
-1.113367489264564288e-210
-1.095572559787213164e-210
-9.688771213005157156e-211
-6.619072477407518440e-211
-6.324344334648290987e-211
-4.032274870037166085e-211
-3.033376092479355273e-211
-1.486940809884111421e-211
-1.350806802445816731e-225
-1.316873144313271717e-225
-9.679416940279301368e-226
-7.789147581242827341e-226
-5.436692261647392469e-226
-4.309368654050629621e-226
-4.084820984076704500e-226
-3.665101688097582782e-226
-3.240448139292100569e-226
-3.080548636320482039e-226
-2.412590746666197635e-226
-7.471162293935218934e-227
-6.817413853424615576e-227
-5.599931264232959078e-227
-2.951512687549338967e-228
-7.501333021613546171e-241
-6.977342871599666641e-241
-5.770673836632956987e-241
-5.044826258572191528e-241
-4.584033242570004852e-241
-4.565486012088852604e-241
-4.319200324476015747e-241
-3.808899208905591138e-241
-3.151614868373962010e-241
-3.120512252934385041e-241
-3.067710186859556235e-241
-3.031837727040605907e-241
-2.008908139050204758e-241
-1.883475076769543829e-241
-1.006347832128666015e-241
-1.875116440160125405e-242
-3.912499357388333556e-256
-2.984507776393581041e-256
-2.885720539233359156e-256
-2.673813588126962450e-256
-2.377902979543632144e-256
-1.726694117339043632e-256
-1.530409186986335844e-256
-1.143656867499698543e-256
-1.104018979055342301e-256
-1.075900519436535921e-256
-1.047240312632836549e-256
-7.834435183127091921e-257
-7.757709040349303497e-257
-6.789064207435582452e-257
-2.637546954156659770e-257
-2.109336962523181565e-257
-5.360159881126814730e-258
-9.871202033613684392e-272
-9.637573656715982140e-272
-8.801745859586270704e-272
-8.558916101857151643e-272
-7.830695082802326211e-272
-7.404188605730624658e-272
-6.655627228833758308e-272
-5.615230587161368640e-272
-5.565936560794656912e-272
-4.822814149258691832e-272
-3.734557706668333188e-272
-3.731424429269471516e-272
-3.342050380002315938e-272
-3.145810817414358324e-272
-2.486617592701619192e-272
-2.383005033081324872e-272
-1.650823966759061298e-272
-1.407275413213735256e-272
-1.366319464525411348e-272
-1.289051903064137029e-273
-7.074230240336619000e-287
-3.086820286119053200e-287
-2.493122171471754391e-287
-2.318617127648920940e-287
-2.277570504158419274e-287
-2.144441957385135514e-287
-2.022253063635731511e-287
-2.021612999201032841e-287
-1.914717179297181918e-287
-1.478039082322457369e-287
-1.120277632670361461e-287
-1.029214535235950568e-287
-5.983781263252467977e-288
-5.362650667961142590e-288
-1.142285199836928229e-302
-6.962105933058625980e-303
-6.892664583836798842e-303
-5.749093319955197852e-303
-5.483356141427680494e-303
-4.709312659136273216e-303
-4.389341424514886664e-303
-3.961798450833658245e-303
-3.904127328915228963e-303
-3.491175132090045250e-303
-2.992337480306658361e-303
-2.916448807822558997e-303
-2.865695211342524379e-303
-1.808834485001163555e-303
-1.363999872055971471e-303
-3.463064212707966227e-318
-3.263224540278098825e-318
-3.065627925880350682e-318
-3.065410536996180533e-318
-2.861124273753741912e-318
-2.341051012315412150e-318
-2.261901695851644454e-318
-2.216694689257170395e-318
-2.125845898299881980e-318
-1.778853713912657708e-318
-1.145935858964187235e-318
-8.959386421685164832e-319
-2.775265545819450088e-319
-1.772806350407560850e-319
-5.700529421716302627e-320
-7.905050333459944707e-323
-6.916919041777451618e-323
-5.928787750094958530e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
5.928787750094958530e-323
1.644052843101332000e-319
4.968324134579575248e-319
8.468087543460629269e-319
9.765899181956415691e-319
1.122872874616317846e-318
1.505862681959535342e-318
1.520417855886018465e-318
1.574290773908547988e-318
1.736759320886983502e-318
1.772687774652558951e-318
1.799485895282988163e-318
3.307897955975064337e-318
3.452155243247791503e-318
3.676787129785972657e-318
4.931881852542324903e-318
1.578818149161757175e-303
1.712151045003626555e-303
2.188774982045763951e-303
2.868447169221461584e-303
3.081620501923043588e-303
4.003513051202057870e-303
4.297161968003961574e-303
4.659884769577190460e-303
5.487937067329588656e-303
5.766971577401491943e-303
6.631697693752935177e-303
8.777206012841893107e-303
1.033301181550487948e-302
1.119768584089966045e-302
1.129423061085029452e-302
3.345357997007801395e-288
4.233081108028858276e-288
5.880408838045532523e-288
6.384247164433167040e-288
7.201150669739261210e-288
7.743063935005150850e-288
7.781028482112545208e-288
8.176104892184160877e-288
1.006104153294924886e-287
1.209790948548769170e-287
1.430880298009008151e-287
2.023900673743693858e-287
2.791328666657313596e-287
3.895599140004534919e-287
4.718214652940593735e-273
1.281786955728312447e-272
1.981840039428733007e-272
2.057842079980319955e-272
3.933962728580787331e-272
4.765876077686797275e-272
5.922340192369110411e-272
6.064175106179576663e-272
6.916784893934535282e-272
8.692683964651127424e-272
9.332706086387923221e-272
1.077452991854035324e-271
3.688512700366551335e-258
6.777655533023925185e-258
3.849011976915047345e-257
4.123525445443967987e-257
4.815859084496998270e-257
7.070699421810522578e-257
1.274628352452039401e-256
1.421303925390177230e-256
1.624911846443121049e-256
2.416287123901438383e-256
3.569397272928232627e-256
4.151494152086264621e-242
6.859209902994228389e-242
6.966505209795089074e-242
1.035971056008610169e-241
1.445097486987797528e-241
1.759341409999175171e-241
1.961908199297265967e-241
2.356817891412113742e-241
2.963284118026146713e-241
3.943410895394237583e-241
4.295208178678663228e-241
5.171113435675317787e-241
1.045577501710952348e-240
1.126768820680735325e-240
1.344455514929737876e-240
8.330078627389801174e-227
1.550481439877727499e-226
1.677650946745597362e-226
4.822049037985331935e-226
4.943943070191701643e-226
4.944713300680949676e-226
7.134400382134752904e-226
7.490155644583130162e-226
8.017823577478592304e-226
9.252647299128330490e-226
9.356523488108293707e-226
1.423578566628764956e-225
1.938800436930316492e-225
4.603078027476258786e-225
2.543296912748384367e-211
3.162990219413528296e-211
3.760950192997392529e-211
5.642417627751376104e-211
6.254061432223156559e-211
7.751310463568985238e-211
8.509703659194137146e-211
9.584783407516801138e-211
1.507885264154094322e-210
3.011025935757805218e-210
3.630773871030488471e-210
4.588110796342865516e-210
8.573820708361031747e-210
5.401052949701546694e-204
5.019390464732581697e-201
7.634099033813619309e-201
1.020041486213288628e-200
1.616025058216989262e-200
2.152905006197545459e-200
2.573499893076608861e-200
2.864751608247821645e-200
3.249954044346621778e-200
3.967226482168923434e-200
4.812540915673043247e-200
5.281474171018232212e-200
5.701942151371255857e-200
6.577350511539754512e-200
1.389046975256012794e-199
1.524163495938061376e-194
3.011053137461595753e-194
6.523814832557150994e-194
8.350003710799158073e-194
1.184017328114529615e-193
1.356319153839818016e-193
1.579078428582126145e-193
1.616514433805642086e-193
1.635359063252421519e-193
1.688419910310157998e-193
1.843891529010381866e-193
1.891937131165816083e-193
1.926300803074674232e-193
9.745060309641575502e-193
1.126823909472387107e-184
1.442956065229733815e-184
2.773150802733012437e-184
2.812826584110677247e-184
3.811626236733652217e-184
5.213147496456906225e-184
6.959511778904476181e-184
8.905280305734903537e-184
1.123838516562623027e-183
1.440326833648338030e-183
2.033321440457443184e-183
2.373161052029577179e-183
2.784492629453805796e-183
2.901879972539593911e-183
3.126369637574202894e-183
4.771221532578928658e-183
1.009542930524298201e-179
3.268784517214624364e-178
5.483742022564152956e-178
7.339867492196817242e-178
1.388054226133812340e-177
1.661707478599744710e-177
2.196078817508636575e-177
4.647537855024745447e-177
5.192624801819967156e-177
6.224903499118744323e-177
8.468487565168942894e-177
8.586546225638242426e-177
1.964217637626605492e-176
6.721241138265864017e-168
7.495214681811084322e-168
1.525474696137907337e-167
2.935494551243383155e-167
2.969730951060863044e-167
3.191676126400471745e-167
3.835811439460430500e-167
4.073414546641384710e-167
4.251446776436001120e-167
4.305775592633687860e-167
4.936301287214917059e-167
5.116604562136051711e-167
5.840938826755645341e-167
7.075179462319836081e-167
7.294711475428747097e-167
7.451344141699486758e-167
1.005186141245509682e-166
9.893267837955909107e-163
1.768204820962157017e-161
3.061090007614302699e-161
3.845382584627112892e-161
4.541382070912431101e-161
4.833922912191028454e-161
5.950922777717400626e-161
6.365666494995732001e-161
6.498615165664915085e-161
8.005119599491130110e-161
9.203238678907483923e-161
1.031161150432105121e-160
1.103553435541709532e-160
1.107311607087801666e-160
1.447614739689804133e-160
2.066471546909175835e-160
4.657878816119329528e-152
1.725138319532160221e-151
4.663730731233236685e-151
6.755142952115910946e-151
9.522508513532858863e-151
1.185414312145116799e-150
1.623349385891858376e-150
1.795412017592524049e-150
2.066359868368639503e-150
2.493347730872053106e-150
3.107790400080744938e-150
3.398465728298467336e-150
3.674704996722714570e-150
4.075014469713804730e-150
3.977852067623405977e-145
7.480810537728690423e-145
1.152481696023820516e-144
1.223527759791185789e-144
1.389455527937565381e-144
1.468502480642622183e-144
2.120288346134182841e-144
2.307807280788616007e-144
2.559421731924582508e-144
2.960223543248556071e-144
3.309928161123557629e-144
3.861979705014355390e-144
4.841313642561456438e-144
6.933555875908718052e-144
1.573959880934965448e-136
2.355923706567158890e-135
2.634795310413585055e-135
4.194925617247308095e-135
5.703397560338673827e-135
6.714059237705906449e-135
7.017176041976808526e-135
1.015368470133935287e-134
1.237584080691019191e-134
1.612449934952186444e-134
1.957693748319288882e-134
2.663224731615786911e-134
3.039458299879627826e-134
1.566557692648685603e-129
1.978376790732779328e-129
3.247690295002900569e-129
4.613328433512303242e-129
5.013140583240080153e-129
6.365565014318341209e-129
7.205318742620965821e-129
9.994629605717007121e-129
1.135641945651198835e-128
1.246757770191837338e-128
1.518308839022987871e-128
1.911248910572205885e-128
2.536578403198527482e-128
2.932746444835978512e-128
6.574355810905802082e-128
1.088449561452708033e-127
9.194073197586733747e-127
1.565251812116081279e-126
1.806472019479683270e-126
2.036913395823064996e-126
2.490859986715456829e-126
3.310760152769539420e-126
3.744269818410330547e-126
4.133399951787695638e-126
5.203922396973713832e-126
6.227649575030517574e-126
8.132899311470684468e-126
1.136796512721356766e-125
6.379633022903917606e-117
9.461009072323428159e-117
1.470100811123321246e-116
1.946436444981536851e-116
2.447582208901115643e-116
3.069670560717047471e-116
3.750676109134487962e-116
4.028528734244955218e-116
5.368802424390907998e-116
5.430509745559212418e-116
6.778136776557084726e-116
8.821762430665482430e-116
1.014266702426172003e-115
1.209276429305517130e-115
1.918041986573669259e-115
3.862445700081694320e-113
5.133459780642798607e-112
5.559609926788947211e-112
9.530133600589420778e-112
1.216362867804285143e-111
1.885799016835902728e-111
2.218431869059672249e-111
2.934141413715475747e-111
4.129307453214816774e-111
4.433569535543854850e-111
5.558720508733116606e-111
6.199004996552751029e-111
7.023745601744234015e-111
8.252989213240292598e-111
1.090916639696378543e-110
1.830702791888200117e-110
2.226053712701142380e-110
2.715646861578068612e-110
3.968290683739641845e-110
4.004994464578013898e-110
5.034679768368151868e-110
5.587907170049730145e-110
5.823079736989148156e-110
8.739963075797261087e-110
9.385878897026467208e-110
1.070175913097996307e-109
1.086152733904607405e-109
1.326190006902521242e-109
1.252297660649764205e-100
2.420845486372913893e-100
3.231887092925502258e-100
4.350246092415992836e-100
5.212804902007240343e-100
5.437073423684568662e-100
6.525990635482407363e-100
7.103998452005295459e-100
1.069015780417271408e-99
1.293640576600463760e-99
2.147657724664014102e-99
5.729255344639204816e-97
1.444333792327374394e-96
2.208628989727648587e-96
5.505852963571138776e-96
9.274499746810403420e-96
1.187280895924942738e-95
1.480262015459206236e-95
1.652379122159128689e-95
1.897808241635967939e-95
2.209203068594858184e-95
2.729706041911149474e-95
2.782025941524071017e-95
3.293408203730259232e-95
3.694557849674391277e-95
4.396370900548696088e-95
5.549068066185133176e-95
6.732569438102970304e-95
1.228551554013410629e-94
1.913299052861422098e-94
1.978027052483873195e-94
2.582459323937141909e-94
2.857554777432855660e-94
3.314367759906457744e-94
3.566622248871475515e-94
4.125953460897006898e-94
5.125739205579460592e-94
6.245459308236795923e-94
6.918107671052875085e-94
7.985397022935441264e-94
8.811917536043118212e-94
4.284931369493534349e-86
3.757459361416756475e-85
6.431408213212765716e-85
8.081863468594815760e-85
1.164510488878577873e-84
1.562796146073053023e-84
1.917486438522968231e-84
2.610766242123846201e-84
3.592486980758712441e-84
3.838876888847511759e-84
4.716322468844345102e-84
6.606995245437200248e-84
9.716850372428818220e-84
8.354587055070715374e-82
1.058197201658119207e-80
1.615058685568316557e-80
1.820962897692729164e-80
2.367147623114482194e-80
2.766532836448932106e-80
3.874243258576425545e-80
4.820406478362242247e-80
5.203594684894582232e-80
6.234491867052711011e-80
7.419972528965689947e-80
8.659255126247986355e-80
1.080368026396433980e-79
1.302446030466832454e-79
1.506014457097513058e-79
1.620666949336618209e-79
1.915732714405093207e-79
2.628000178579170439e-79
3.797135945687545254e-79
4.849238562247720664e-79
5.152008246509530551e-79
5.738312557329959725e-79
6.884395171746175714e-79
8.626615278399880425e-79
1.060337575037195248e-78
1.153111704241689132e-78
1.366636736525541296e-78
1.726451959886971905e-78
1.915345234798354610e-78
2.148045041220034551e-78
2.203390030631599493e-78
2.579980811158210302e-78
2.859666286570456082e-78
3.202968072821560050e-78
4.122066104396393183e-78
4.494488720688328975e-78
5.593080486637666857e-78
6.058825742040784407e-78
6.853967818470147384e-78
8.938806780095338648e-78
9.358232741134256135e-78
1.115690653106049988e-77
1.595151880902712832e-70
4.345850580301064597e-69
7.563963729554191829e-69
9.640555282307042992e-69
1.507836617926903130e-68
2.293284826624469852e-68
2.987215370921719093e-68
3.374888803813853774e-68
4.461131272317134413e-68
4.854943085500674506e-68
5.641159754920459523e-68
6.438052831653435420e-68
8.348325435188051519e-68
1.847398693447226337e-65
1.368586857916563237e-64
1.554877357901418781e-64
1.617388253837510879e-64
1.920915257820827325e-64
2.443237010939944998e-64
2.939950689955641246e-64
3.302966466954249505e-64
4.951422864938920622e-64
5.933544233113209603e-64
8.132518220434195351e-64
1.077560492481363838e-63
1.222011623694640751e-63
1.439399507704731593e-63
1.529150412914177188e-63
1.855755411902628165e-63
2.298603160547047600e-63
2.526154900680819869e-63
2.659670607844780335e-63
3.121943697849714602e-63
3.576542964332219997e-63
4.270852199280123466e-63
4.664849821643691052e-63
5.404693198198504716e-63
5.766018474306341066e-63
6.164182140728037962e-63
7.213413233450539012e-63
7.924864627368446798e-63
8.387996867816038763e-63
9.462731049894024228e-63
1.125907321515386367e-62
1.245407663518029643e-62
1.452580403792189724e-62
1.631947435153184287e-62
1.730430234555196213e-62
1.870826577646357207e-62
2.032979087656138474e-62
2.242283159806377545e-62
2.353560775001130787e-62
2.855434778162226455e-62
3.047144466251083598e-62
3.515005445978054517e-62
4.057397904857170907e-62
4.590979008402297919e-62
5.103652925148756104e-62
5.498500324587658337e-62
6.777070575732416356e-62
7.790255743138823117e-62
8.709870546302269919e-62
9.781388284417490269e-62
1.201120856155046207e-61
1.232756278880766457e-61
1.414429195945627551e-61
1.551501261297697837e-61
1.732881044974613968e-61
2.067589916603452135e-61
4.822901555168301035e-53
5.433231295707004937e-52
6.306118634706159954e-52
1.322196661860896127e-51
1.679873942781961963e-51
1.885157559107676860e-51
2.159467738252901427e-51
2.450666111596460606e-51
2.917307676229052882e-51
3.988762261370779353e-51
4.692436920336846164e-51
4.942578189369625248e-51
1.001727118441754209e-50
3.385869429941632733e-49
1.672425336467521176e-48
2.307711338929682572e-48
2.836313974815791296e-48
3.144176138733975336e-48
3.875601964921747848e-48
5.442244714787995032e-48
6.834439289407132773e-48
7.345522931122033746e-48
8.486478195323191637e-48
9.271187849304630303e-48
9.872996971561535286e-48
1.014987903848777462e-47
1.140393638625785874e-47
1.228107114490203490e-47
1.580946506021435971e-47
1.858265256217666720e-47
1.996703232514341106e-47
2.294260258433948623e-47
2.593764488582592466e-47
3.012885706257225824e-47
3.207742155112459551e-47
3.803335401699059098e-47
4.444380258275203675e-47
4.526304643022190306e-47
5.103233097221366063e-47
5.383577998496806483e-47
5.698854923049538395e-47
5.956787880128423212e-47
6.412766791382890202e-47
6.797632257901748154e-47
7.150740797925104531e-47
7.625456492180157785e-47
8.259401238655246591e-47
8.820727875825333318e-47
1.084838591011529949e-46
1.133754953768861121e-46
1.215634080121544014e-46
1.250317009596567396e-46
1.479257126475275555e-46
1.530315814099804109e-46
1.731826300797198053e-46
1.951715201756329578e-46
2.259650508550371571e-46
2.324504400962628426e-46
2.532293448557335137e-46
2.892256234124614303e-46
3.068539238239394080e-46
3.403695506843397917e-46
3.963457063853592891e-46
4.401709143848132477e-46
4.994487418216956675e-46
5.159768427827350420e-46
5.195756906308102341e-46
5.419099065578335726e-46
6.550122487035811302e-46
7.192981308979685398e-46
8.256729344581747230e-46
8.477076537481872022e-46
8.894562267864038676e-46
9.598998824854396595e-46
9.921433808658294560e-46
1.185529988168839919e-45
1.207239310738409220e-45
1.550480665353755596e-45
1.767732440186764281e-45
2.228391222814982619e-45
2.273227346742422835e-45
2.558633344940458292e-45
3.007291974106435819e-45
3.120445614366282892e-45
3.361447674695309996e-45
4.230699651554611480e-45
4.482599771629533497e-45
4.905766198324180232e-45
5.247661977002355779e-45
5.295570486228806803e-45
5.966696223135252190e-45
6.314081000698787627e-45
7.103098782365335853e-45
7.505226138928861786e-45
7.644346489049191119e-45
8.615984958755107849e-45
9.070552504148275120e-45
9.146620839269583034e-45
9.355777518000426781e-45
9.873092398466844114e-45
1.150281181479666281e-44
1.241204547739339783e-44
1.292972189119634270e-44
1.344716969612961495e-44
1.480474645075895822e-44
1.528638868887968526e-44
1.581325630923962641e-44
1.682551168272053437e-44
1.729101265904490582e-44
1.750481013104047489e-44
1.849533383236507928e-44
2.026997674168463532e-44
2.050865158437764305e-44
2.136146682478221781e-44
2.232345472789795143e-44
2.337745544392117359e-44
2.442843592383938397e-44
2.514289817265178014e-44
2.751844890129938410e-44
2.904147560196417145e-44
3.083811909804570103e-44
3.108568820895554891e-44
3.114364137199584263e-44
3.240313709883993922e-44
3.576929796430438339e-44
4.006822822981590355e-44
4.050546957400490624e-44
4.123514396938137753e-44
4.276577668080973489e-44
4.466562641983589325e-44
4.752436937098390489e-44
4.992999135720623824e-44
5.149571281276870383e-44
5.489550494931091820e-44
5.638090895082068071e-44
6.044969423449074122e-44
6.591502791485218005e-44
6.653196878095168868e-44
7.388620132453314694e-44
7.595073534609544792e-44
8.230741586417942302e-44
8.638809801486219010e-44
9.296035411653566170e-44
1.021717800185696310e-43
1.107516262193099100e-43
1.158845789601747091e-43
1.298523883572439549e-43
1.522250116444035563e-43
1.968759723131286558e-43
5.062943386486380315e-34
6.899736880060308261e-34
1.560698047527837262e-33
2.219511141772946770e-33
3.389049622234274371e-33
4.415862575468983335e-33
9.009387213432312755e-33
1.258675644863017664e-32
1.653104153083204663e-32
1.980421856432939068e-32
2.044029483891845329e-32
2.606209091114761855e-32
3.211694030879725571e-32
3.794273698951673333e-32
4.098833332542965115e-32
4.610345013474748083e-32
5.613741731467273669e-32
5.758096443242754632e-32
6.087197818121470416e-32
6.768841057900255189e-32
7.550020706558071215e-32
9.581119937111924462e-32
1.083954213748177408e-31
1.121379851397676057e-31
1.180548060531038982e-31
1.266879402519083671e-31
1.394704432868706033e-31
1.445369557189468872e-31
1.632420763785261778e-31
1.868922557065477876e-31
1.991552524948579102e-31
2.107377290397085244e-31
2.380406478374951823e-31
2.489737617442082630e-31
2.748065199491527252e-31
2.897919502035008874e-31
3.287944766671431954e-31
3.493984220301793412e-31
3.680423680538487980e-31
3.747528269115186465e-31
3.809005848589511371e-31
4.291695996900765039e-31
4.727135757522336777e-31
4.979802533123081551e-31
5.033037041484660722e-31
5.516942071882555359e-31
5.874667823154814184e-31
6.204812441268841861e-31
6.757113455064510091e-31
7.043059936803566395e-31
7.370824515127067448e-31
7.573781382232880112e-31
7.661264318593638688e-31
9.329586699259380259e-31
9.673881820956477707e-31
9.823747786934277754e-31
1.001913649554937525e-30
1.094632600292861815e-30
1.124048179880496581e-30
1.189978027350914261e-30
1.255945315117453695e-30
1.348126741106420270e-30
1.441838357567717801e-30
1.518458081933066992e-30
1.670746400001704519e-30
1.687058859833158958e-30
1.810294082637850224e-30
1.929964163539014662e-30
2.046811471920153027e-30
2.218528247400391356e-30
2.482719870572825124e-30
2.485026490525908655e-30
2.520540453784710735e-30
2.763106140166269344e-30
3.465162703615791974e-30
3.571114358340773924e-30
3.881232370959580895e-30
4.063070643174303435e-30
4.397515854323328085e-30
4.426414796402270684e-30
5.672056943395865274e-30
6.277958162202956572e-30
7.254852918520863789e-30
8.132605310310813887e-30
8.814135993891476268e-30
1.037869756008758983e-29
1.065634776527040830e-29
1.109942567498543818e-29
1.354996173959356357e-29
1.495638572886269534e-29
1.642660381467039200e-29
1.784833261490939390e-29
1.787815408390139787e-29
1.893649059032503614e-29
2.200779371885347604e-29
2.206408719887156043e-29
2.451304009281264484e-29
2.953846052196803407e-29
3.059226135673626215e-29
3.302006117709397392e-29
3.325938415795006457e-29
3.379579094833301257e-29
3.651004659888302825e-29
3.808686864714922569e-29
4.160279539077400135e-29
4.242307678549824256e-29
4.553528486841768717e-29
4.592106008463095969e-29
4.684572861186201659e-29
5.201496640475589748e-29
5.305741664162738787e-29
5.446202103692713073e-29
5.595201830991962102e-29
5.928529102325554505e-29
6.009976201990293578e-29
6.133939396256718749e-29
6.281908982269820817e-29
6.491605784058751557e-29
6.823544786532798635e-29
6.973389676644808372e-29
7.158348627180704563e-29
7.787260260999572786e-29
7.947443020132270686e-29
8.106642238987010959e-29
8.537784090187360527e-29
8.643534965060184861e-29
9.325400263790273580e-29
9.470782978156700761e-29
9.762076324678569218e-29
1.052915579796679610e-28
1.091323020441892892e-28
1.098202574053242331e-28
1.141231621617078488e-28
1.146443114384894725e-28
1.193067429033685864e-28
1.219309513990060080e-28
1.249740452505682398e-28
1.305378538529183008e-28
1.327399000215604875e-28
1.362303840638828640e-28
1.418322530386221816e-28
1.470197005345180504e-28
1.511116405223348522e-28
1.676904448694417153e-28
1.755392527902836770e-28
1.756476845353361395e-28
1.829440573613598242e-28
1.840932106473036965e-28
1.930071526636714698e-28
1.959928431228489776e-28
2.050220361326663934e-28
2.208601541411301269e-28
2.235035352541066620e-28
2.325036949680351735e-28
2.360135273173831346e-28
2.451930116644563491e-28
2.570262922755861309e-28
2.729637249043634013e-28
2.829141535774050506e-28
2.974391892111110377e-28
3.178436469683781284e-28
3.262508554378071840e-28
3.676332534781985131e-28
3.875528667929997789e-28
4.008232673284643615e-28
4.062319401683522133e-28
4.274313227881138113e-28
4.831360593297628882e-28
4.979978111771772747e-28
5.785913054681594530e-28
5.839983872556870304e-28
6.490235310576116603e-28
6.634001993489657422e-28
9.923892190178278775e-28
2.146150052240936829e-19
4.814912567127890847e-19
4.768845935210718539e-18
6.597081372850251355e-18
1.395273325921242941e-17
1.413316007432231979e-17
1.933699466813374117e-17
3.548355128366788161e-17
5.794920379363391105e-17
7.576640883551620986e-17
8.172016361712637169e-17
1.153753633526320363e-16
1.391484135672807512e-16
1.646299231287351962e-16
1.695650220553964369e-16
2.032241406610552040e-16
2.455184128661931112e-16
2.611717938900186043e-16
3.263011803448344535e-16
3.503585950857571124e-16
3.688390625028181220e-16
3.973401973327433222e-16
4.473712907396354666e-16
4.907725200845810995e-16
5.626195160902166650e-16
6.145995481059048826e-16
6.416412242667639312e-16
7.355209020658875795e-16
7.419634210768466149e-16
7.656456251747943457e-16
7.896952221404111331e-16
8.617643759139319677e-16
8.927452234982171286e-16
9.433353868895970855e-16
9.623329835931433465e-16
1.077865853862678187e-15
1.121195323648191002e-15
1.241087979444915052e-15
1.366855833123550221e-15
1.431497736703999413e-15
1.511977247113048610e-15
1.569926970159587158e-15
1.656748195981264751e-15
1.803052487548637937e-15
1.925391050794882401e-15
2.037339879384403036e-15
2.171635923154622680e-15
2.252402813565601558e-15
2.385574629590196013e-15
2.451217598222557600e-15
2.460410852758768389e-15
2.625246199281447610e-15
2.811092699272323537e-15
2.835459696730811890e-15
3.167823278224158604e-15
3.223241823857254473e-15
3.324598815455722422e-15
3.365114351883103645e-15
3.720848469827311233e-15
3.856282391570865803e-15
4.245282040424039416e-15
4.346519812246439504e-15
4.633566782515936826e-15
4.991207971061621074e-15
5.691110472830897775e-15
5.853709737912365071e-15
6.180569161260548766e-15
6.295520929017636268e-15
7.232308723426035935e-15
8.378332603771536230e-15
9.625557693967967773e-15
1.046654126134556285e-14
1.132378564024951921e-14
1.218833181509738119e-14
1.381368506258208447e-14
1.516183143591986647e-14
1.749696178490305364e-14
1.959834501304321037e-14
2.237461515744005089e-14
2.496252517742597986e-14
2.901418265671569000e-14
3.092265789979849360e-14
3.281193147884902079e-14
3.408586654001228026e-14
4.417150542782124645e-14
4.535173844649961423e-14
4.799809060593407719e-14
4.960614451545543806e-14
5.266358844508339816e-14
5.513225584797627220e-14
6.135491482278962082e-14
6.416656357770608999e-14
6.977550556620838749e-14
7.441753810596396343e-14
7.846228321556366404e-14
8.470055181813669772e-14
9.504421658847003057e-14
1.022388319940318038e-13
1.032703615656559333e-13
1.056848470320465739e-13
1.115795621654602990e-13
1.151621492843452254e-13
1.179438339966980723e-13
1.204351961593622432e-13
1.354980717505620272e-13
1.417064265542897539e-13
1.496290563049312500e-13
1.543530827025743216e-13
1.598716394082517686e-13
1.672903106184705033e-13
1.737331886476108687e-13
1.771983660583925910e-13
1.833812796590331313e-13
1.863502196700492651e-13
1.866185697831546922e-13
1.933905337652597981e-13
2.060407367560005367e-13
2.126950812648246077e-13
2.138986753698511824e-13
2.174068087109570651e-13
2.231485089850746486e-13
2.293497604185466953e-13
2.366693336010356763e-13
2.445659750838296214e-13
2.565295052978982383e-13
2.647194926678068015e-13
2.826408246730208322e-13
2.848302348828486004e-13
2.947680660487177245e-13
3.006468135261907703e-13
3.161644132325243322e-13
3.171334437669035868e-13
3.315971295259428312e-13
3.374621531869837562e-13
3.499983431530180127e-13
3.545202850675731243e-13
3.711871076245512293e-13
3.790336826575423302e-13
3.878541574056791909e-13
4.145511322483156504e-13
4.265805825039828553e-13
4.358898517493964599e-13
4.403091878128817780e-13
4.445762078140555498e-13
4.660673192483364538e-13
4.921504859477889737e-13
4.961541669587404285e-13
4.981471778736300300e-13
5.366211359303412212e-13
5.422450013833912940e-13
5.435912068221875462e-13
5.704895108757741671e-13
5.964006202026907315e-13
6.086742920874668577e-13
6.165927395221667675e-13
6.303819789726110414e-13
6.565446107972296092e-13
6.578535231738547926e-13
6.925416038776938789e-13
7.087971936415329782e-13
7.268499288937910081e-13
7.560121704276507886e-13
7.685486174942586490e-13
7.706134970872149272e-13
7.928294669313018187e-13
8.306514526279666685e-13
8.432754496782872416e-13
8.654160112204186214e-13
8.770485407586796870e-13
9.107139738064134509e-13
9.331422553432279822e-13
9.753710209046888659e-13
9.956625516570662008e-13
1.026042513544400114e-12
1.034367293736513298e-12
1.070500514388358247e-12
1.093594790916250806e-12
1.185503311091955876e-12
1.208415216055183779e-12
1.242685824829826413e-12
1.249551052715328264e-12
1.293483929090380969e-12
1.300473335388422284e-12
1.311838758849559146e-12
1.345253487574607755e-12
1.458277877851248059e-12
1.472446791653793080e-12
1.548627153830498738e-12
1.647473770034047451e-12
1.729064214456602150e-12
1.892824289136400397e-12
1.918479665558354031e-12
1.983226147193521202e-12
2.175573983518930434e-12
2.312613251098470040e-12
2.582468242787097141e-12
3.141310460435471025e-12
4.350160466834797974e-12
1.502167701470854988e+00
2.386068770198742861e+00
4.254602502345764314e+00
5.985533785701909970e+00
1.074937185271826934e+01
1.173030439973679862e+01
1.401055138696447244e+01
1.408871779430416638e+01
1.867712918372375341e+01
2.087068741402617178e+01
2.187275556997889936e+01
2.313331853116673287e+01
2.397474271692048475e+01
2.744258478892380282e+01
2.771260176827938437e+01
3.106049192622825217e+01
3.843458334686848588e+01
4.633725120583883239e+01
5.088322954785249408e+01
5.500712314594406394e+01
5.549343067593879653e+01
6.942218551817217076e+01
7.246262765834175923e+01
7.660656096788572711e+01
7.725403094617891497e+01
8.647020916954018332e+01
8.734840904878691958e+01
9.445227688553978851e+01
9.591176574754670980e+01
1.001113208391779068e+02
1.021836237132394274e+02
1.170686907817646869e+02
1.196702068089633997e+02
1.216503732814248764e+02
1.442815880504570032e+02
1.447655309417751823e+02
1.516088870007272078e+02
1.532167286763324796e+02
1.665062759531743666e+02
1.714131594470637481e+02
1.772034031868311388e+02
1.882841674423557663e+02
1.886163458162403117e+02
1.929717158950690816e+02
2.011901768098882144e+02
2.031119754581070822e+02
2.087236790038813012e+02
2.111074379941930204e+02
2.277369503247530531e+02
2.341896646208114134e+02
2.342478313926802400e+02
2.420420065652870960e+02
2.538553168687647315e+02
2.672695237066565710e+02
2.703257985783858999e+02
2.779198059226192186e+02
2.840661425764390629e+02
3.059057649682171700e+02
3.083210624041951746e+02
3.206505304285350917e+02
3.219541917602473404e+02
3.246121302311933619e+02
3.425214253615445159e+02
3.454801199704397163e+02
3.593360535159966958e+02
3.647257942794163341e+02
3.786046087163024936e+02
3.831903790184484819e+02
4.113300128517810208e+02
4.149872186496663744e+02
4.172039635414615191e+02
4.203424866487783902e+02
4.411918471103811612e+02
4.415332357860148704e+02
4.506644398511838290e+02
4.511145345595491563e+02
4.835584844070997406e+02
4.872679774841972744e+02
4.889488488408733815e+02
5.145257693312911442e+02
5.183245351168555999e+02
5.307440815830431120e+02
5.314073251811998944e+02
5.435631672345283505e+02
5.449491589983535960e+02
5.532791893138762589e+02
5.584663547472106302e+02
5.681666122572371478e+02
5.794955965227675279e+02
5.941751807850301930e+02
6.032164769163647406e+02
6.048291313714079251e+02
6.231300893525465199e+02
6.358104781938942551e+02
6.466795875787399837e+02
6.536392543716548289e+02
6.559684090177065627e+02
6.593395642509841537e+02
6.694416768930618673e+02
6.768617998160218576e+02
6.884303164517705227e+02
6.912257784246336314e+02
7.101732562965107718e+02
7.123868525958387181e+02
7.160512357506627268e+02
7.168503825770270623e+02
7.343078018380502954e+02
7.374567168413649370e+02
7.562794857074686661e+02
7.566084758277939954e+02
7.591424929276059856e+02
7.658385731331092074e+02
7.727548789016459523e+02
7.763826131262167110e+02
7.812732007090123716e+02
7.821225617945605109e+02
7.900014323892633001e+02
7.954697325222030031e+02
8.026362676630864144e+02
8.029902802099198880e+02
8.098028317037587840e+02
8.147243841099683550e+02
8.198974966234382009e+02
8.205679927318041109e+02
8.231772253944251361e+02
8.270677003848766162e+02
8.286341446574697329e+02
8.299027830252288140e+02
8.333971529304219530e+02
8.336887769874080050e+02
8.577360022615688422e+02
8.774880363832285184e+02
8.921552231092814509e+02
8.936537111703146365e+02
1.015802775885601250e+03
1.035211588168441040e+03
1.035925542701633049e+03
1.095389980785236958e+03
1.157339968417509681e+03
1.278936553081541433e+03
1.304088549445498302e+03
1.317338298960840802e+03
1.344196017188670794e+03
1.437084279963902645e+03
1.614203655467243607e+03
1.621045826400538999e+03
1.621330815331124768e+03
1.725512513829932232e+03
1.778168785146413484e+03
1.793640252501773375e+03
1.858289928554604785e+03
1.918168928631289191e+03
1.940646328668966589e+03
1.942799070411700313e+03
2.003917347361958264e+03
2.021610009521078155e+03
2.230636974461403042e+03
2.268463033219512909e+03
2.276772313019874673e+03
2.327057789730753029e+03
2.546450964398699853e+03
2.592642313072005436e+03
2.608345995430219318e+03
2.646193099636152965e+03
2.688361585472298430e+03
2.742527489820047776e+03
2.855363001226546203e+03
2.883110988086275029e+03
2.889099644356514091e+03
2.904476444533740960e+03
2.926395695065747987e+03
2.977872493115573889e+03
3.146727978436510057e+03
3.203786235271033547e+03
3.219652138418433424e+03
3.305533077461829180e+03
3.410047765393806003e+03
3.482159181812166480e+03
3.484663177501780865e+03
3.506335113914904014e+03
3.510427033822729300e+03
3.578411299325345681e+03
3.641945981806299642e+03
3.649526146369686103e+03
3.713995422928886001e+03
3.742722304003184490e+03
3.746530373994207821e+03
3.830638287380197198e+03
3.839343561485551618e+03
3.850529367608468419e+03
3.918290953236783935e+03
4.065239512988350725e+03
4.067247891999320927e+03
4.096667589627484631e+03
4.370860888105450613e+03
4.405001858428400737e+03
4.622350133672674019e+03
4.658109330535795380e+03
4.746716644503924726e+03
4.852405915029415155e+03
4.956019969446889263e+03
5.082056158665058319e+03
5.262870167946094625e+03
5.331146093242599818e+03
5.406312091505781609e+03
5.575934748355130978e+03
5.697235427356929904e+03
5.717459747901399169e+03
5.890572417105112436e+03
6.015333831307293622e+03
6.171203781432178403e+03
6.200844886482910624e+03
6.299950108335518962e+03
6.422338045247128321e+03
6.501140573346958263e+03
6.570718991319239649e+03
6.786917060573886374e+03
6.826530156021340190e+03
7.013279814014938893e+03
7.052415987960976054e+03
7.054580981219192836e+03
7.066013373063340623e+03
7.287723915447514628e+03
7.301204260479288678e+03
7.490247193687115214e+03
7.524327676866517322e+03
7.573933477664395468e+03
7.672255484993358550e+03
7.697257974542925695e+03
7.721854216477780938e+03
7.832539696551878478e+03
7.891996291774679776e+03
7.964802870033343424e+03
7.970028341168366751e+03
8.033251355899026748e+03
8.083799744279762308e+03
8.137409322096256801e+03
8.144391842520475620e+03
8.173090411885945286e+03
8.206932335185334523e+03
8.224462061497741161e+03
8.237300988390888961e+03
8.272778183997359520e+03
8.276000504835177708e+03


==> fig/ncg/eigncgH1.txt <==
-1.999999896433072718e+04
-1.999999896433071262e+04
-1.999999896433071262e+04
-1.999999896433070535e+04
-1.999999896433069807e+04
-1.999999896433069443e+04
-1.999999896433069080e+04
-1.999999896433068352e+04
-1.999999896433067261e+04
-1.999999896433066897e+04
-1.999999896433066897e+04
-1.999999896433066169e+04
-1.999999896433065442e+04
-1.999999896433065078e+04
-1.999999896433064714e+04
-1.999999896433064350e+04
-1.999999896433062895e+04
-9.999999609270416840e+03
-9.999999161269319302e+03
-2.326639397360952602e-04
-1.664187878262172660e-05
-1.152031643252650376e-10
-1.140884287417643536e-10
-1.122100573066110183e-10
-1.116728091752128287e-10
-1.094687266143100496e-10
-1.065263230000525483e-10
-1.024844327983761065e-10
-1.004799096800157376e-10
-9.718714125321042865e-11
-9.353304556951392194e-11
-8.770158041182565780e-11
-8.365679793046987150e-11
-7.964873664147476342e-11
-7.687569637977214552e-11
-6.983348352134100517e-11
-6.377079400511267030e-11
-5.907566442683869816e-11
-5.856427694716384769e-11
-5.068217622940221470e-11
-4.386715019008326995e-11
-3.942474674609612084e-11
-3.825662411344840434e-11
-3.176341427999043506e-11
-2.590389769766231025e-11
-2.153704083219149305e-11
-2.009069878421334012e-11
-1.535810446051131231e-11
-1.166270585000814066e-11
-1.162652940888936047e-11
-1.157694466189829599e-11
-1.142410439453264501e-11
-1.131595747822763728e-11
-1.116557706744498677e-11
-1.091840317269103783e-11
-1.057292679807818159e-11
-1.035973649720199538e-11
-1.007448015050490994e-11
-9.691764646008183229e-12
-9.193006804608022853e-12
-8.871217022084855313e-12
-8.543700834926251470e-12
-8.062129135232475804e-12
-8.048530186440850907e-12
-7.461723165414779344e-12
-7.141923266007777922e-12
-7.007676600476724968e-12
-6.714727604209773193e-12
-6.186928264561089708e-12
-5.540389738857904452e-12
-5.087838146886353638e-12
-4.953370677437153088e-12
-4.839763527254056248e-12
-4.258608180425166963e-12
-4.063492015175307317e-12
-3.779449325760583718e-12
-3.465105179568613041e-12
-3.196787226118463871e-12
-2.997675899771050565e-12
-2.982845706553967169e-12
-2.943193936702614403e-12
-2.879832908491437034e-12
-2.765976720131469795e-12
-2.424201980265169832e-12
-2.057927616129862531e-12
-2.035636974483854109e-12
-1.750592642065341293e-12
-1.424513430028929063e-12
-1.146684238204490845e-12
-1.100997452321712808e-12
-9.128253218105484580e-13
-9.075984119413771063e-13
-8.655407965384534303e-13
-7.544740734957132334e-13
-7.161838129140125434e-13
-5.984753317687934240e-13
-4.416247672153442058e-13
-4.158625666353639838e-13
-3.796847488043548222e-13
-3.767711695946544367e-13
-3.452291623335097628e-13
-3.142971699463677838e-13
-2.529233845440769304e-13
-2.169404732887380778e-13
-2.133321868060193074e-13
-1.573442556778250968e-13
-1.452408420057845415e-13
-1.410125950352023214e-13
-1.242209713088998136e-13
-1.114652552908230198e-13
-1.068566184091554328e-13
-8.335398275626712471e-14
-7.850551532931130173e-14
-6.221623067653678932e-14
-5.516522485344770061e-14
-5.419875904138206037e-14
-4.399525974976212231e-14
-3.178610370076344742e-14
-2.882528216030801477e-14
-2.629328198935255187e-14
-2.187258471209350359e-14
-1.662051947908158982e-14
-1.350216927921105546e-14
-1.191523081237587550e-14
-1.141377545610367940e-14
-1.031982009923129736e-14
-8.554841781345461896e-15
-6.275097061525813464e-15
-4.912085561766658456e-15
-3.892948684393968379e-15
-9.698983924564962304e-16
-7.532061287556202127e-16
-3.292383612272564012e-16
-4.530215503557931507e-19
-3.841044315806257081e-19
-3.294828967679649363e-19
-3.157117944720280205e-19
-2.973272238109248599e-19
-2.759462807926162405e-19
-2.579270082997865277e-19
-2.507360772695395488e-19
-2.245216452651564902e-19
-2.206194196851355930e-19
-2.183082718616092375e-19
-2.134088746235832107e-19
-1.885008696067320997e-19
-1.683325347727511393e-19
-1.546136684971086766e-19
-1.451352015715174195e-19
-1.284882147227880923e-19
-1.193371151216071251e-19
-1.007734182984563219e-19
-9.201215341533992916e-20
-8.141257541443825617e-20
-7.406188991261606330e-20
-6.907189813739456998e-20
-5.451188592551083870e-20
-4.943208942621205054e-20
-4.616138577203513352e-20
-4.007223054847540296e-20
-2.845436232055717978e-20
-2.461750871157380842e-20
-2.017446258941547201e-20
-1.666422079493121764e-20
-1.250236456259257435e-20
-1.147561371780157447e-20
-7.012472351921210584e-21
-6.401914724379733302e-21
-5.681110629368618655e-21
-2.190891411322133684e-21
-1.410646928400064907e-21
-8.964024946411792609e-22
-2.246402829276534977e-22
-1.183101174519094727e-25
-9.722503045255408747e-26
-8.997929342899925494e-26
-8.465387655243148660e-26
-8.172851342238953066e-26
-7.641837929998469280e-26
-6.940178532685666994e-26
-6.298529321590999086e-26
-5.398556307176091681e-26
-4.839996629194614709e-26
-4.620594573776552989e-26
-4.553017915846005001e-26
-3.430576802682947786e-26
-3.033048509806689980e-26
-2.798460353433654517e-26
-2.498486944628701201e-26
-2.341116345169221905e-26
-2.112311042051162100e-26
-1.935241478317719456e-26
-1.373380753975114244e-26
-1.205481807103653051e-26
-1.068588467934824670e-26
-1.053350440406188362e-26
-9.681991554384539864e-27
-8.706649148307164048e-27
-8.085881141058171573e-27
-7.889027973425033848e-27
-7.607999048731161223e-27
-7.140041935712840501e-27
-6.687474278617982145e-27
-6.358333034535895035e-27
-5.775887885852638682e-27
-5.552355456266169555e-27
-5.174435066113791890e-27
-5.091831605099048059e-27
-4.795672359557759441e-27
-4.391063022208010448e-27
-4.152551739510895960e-27
-3.874180173398086029e-27
-3.701969175105248224e-27
-3.328943813408529191e-27
-2.848048303331826968e-27
-2.706036655850962130e-27
-2.494586676662493231e-27
-2.219390607845762625e-27
-1.881695423512788430e-27
-1.636728361074439915e-27
-1.472507642765855585e-27
-1.318422395369942497e-27
-1.200753744903214255e-27
-1.123249849884876553e-27
-1.013001071027366760e-27
-9.591310072721033962e-28
-8.559622815170744684e-28
-8.427406460558333092e-28
-8.093203888171139972e-28
-7.977193722965618380e-28
-7.395292308287143309e-28
-6.655936646846747493e-28
-6.089047028522084759e-28
-5.493018697210831078e-28
-5.253903364621282881e-28
-4.167864757521136290e-28
-3.949131590590869249e-28
-3.233657431303329334e-28
-3.139726694188026584e-28
-2.397666095234116888e-28
-2.122978484289962447e-28
-1.780629007408775293e-28
-1.133258754434489220e-28
-1.024164078507278447e-28
-6.325885689332736291e-29
-5.929179429767224731e-29
-5.515551752923515493e-29
-4.684861499445991140e-29
-3.737707648356468425e-29
-3.341381743562933113e-29
-2.920367237439965461e-29
-2.207799425554904860e-29
-2.084179077413410865e-29
-1.700510377765705363e-29
-1.519055212799493224e-29
-1.352551599598914772e-29
-1.187187351062456620e-29
-9.609354610823745625e-30
-8.133726972826926157e-30
-7.131237124204433247e-30
-6.760438001494680990e-30
-5.568998784139516605e-30
-5.307627648280866035e-30
-4.714245559642900278e-30
-3.429919336156985394e-30
-3.028149822354680474e-30
-2.602224061884610293e-30
-1.975459902119078405e-30
-1.734126130658190634e-30
-1.108274644704325480e-30
-9.026397934543593004e-31
-5.378327332945358987e-32
-1.592403991241177231e-34
-9.751347164802342275e-35
-8.952355830341908826e-35
-8.584275817959599953e-35
-7.887593059540499638e-35
-7.462062169868457340e-35
-6.802269193205780231e-35
-6.617099789842435954e-35
-6.114384014537488711e-35
-5.894065939607038655e-35
-4.778535735500071120e-35
-4.483136818400784128e-35
-3.949186111195875180e-35
-3.565831734120194423e-35
-3.413028659440744895e-35
-2.737416527145669160e-35
-2.438296940081911765e-35
-2.069046094243766906e-35
-2.005857719863293045e-35
-1.683157836194848612e-35
-1.587038838916431153e-35
-1.408538619510309727e-35
-9.952239458810083543e-36
-8.467839766173040569e-36
-4.950425889042643532e-36
-4.856044736022077104e-36
-3.235452692870855030e-36
-2.820575007060965823e-36
-2.211728127147363778e-36
-1.671767793838138145e-36
-1.441348331230926432e-36
-1.120870047136180472e-36
-9.023498217607000090e-37
-6.427857012092078252e-37
-5.726241293769018097e-37
-4.388017581663211931e-37
-3.111498681779761838e-37
-3.023713060310095095e-37
-1.965511850578411463e-37
-7.603875716247236802e-38
-3.427850144782593463e-38
-2.480902335814882247e-41
-2.023963222731973191e-41
-1.473441417742606484e-41
-1.314387694787175018e-41
-1.096942661564129735e-41
-9.256245956931980129e-42
-8.437530156370588344e-42
-7.863781151523172357e-42
-6.194637525164279471e-42
-4.367340033823015554e-42
-3.980230430504222735e-42
-3.486141261376073624e-42
-2.793005009788361298e-42
-2.605053622964141408e-42
-2.344740869430483081e-42
-2.071653008759677468e-42
-2.002333178556338035e-42
-1.776108832791701580e-42
-1.657393664545994769e-42
-1.570415775750075274e-42
-1.423394566171402462e-42
-1.331363108319798404e-42
-1.066570573957822539e-42
-9.721876548978145142e-43
-9.050410843208591110e-43
-8.465505068964733297e-43
-7.838255949808233784e-43
-7.194349106649587159e-43
-6.965705769926356080e-43
-5.611910084398103566e-43
-5.281952660266679669e-43
-4.674901329390046214e-43
-4.200543925244855135e-43
-4.030912290384382906e-43
-3.613347232174267625e-43
-3.115671433444642871e-43
-2.667364353148203996e-43
-2.496713006400841631e-43
-2.306061741940185837e-43
-2.288936385126200257e-43
-2.064869475700268333e-43
-1.848411837678838369e-43
-1.667177651255649431e-43
-1.634275298333956297e-43
-1.468844889222294632e-43
-1.125207489518156011e-43
-1.014804617809083044e-43
-8.246706865035064362e-44
-7.453479877720077920e-44
-6.207096554693888343e-44
-4.590868074146605874e-44
-4.381968530588328745e-44
-3.493824920601556510e-44
-2.826855301200863452e-44
-2.444499525473714651e-44
-1.632222529662524959e-44
-1.575223178446741233e-44
-1.070998549436509943e-44
-1.000189706616036027e-44
-8.272746199060333643e-45
-7.642275151287420172e-45
-6.192035063033488759e-45
-4.494993531122195765e-45
-3.867216470351390561e-45
-3.162828339087816890e-45
-2.988115878904124100e-45
-2.112881568153348618e-45
-1.584324201317090069e-45
-1.340423948439310198e-45
-1.032455720952787405e-45
-9.681088154022744521e-46
-8.973303413744795363e-46
-6.569867289564905441e-46
-4.236710263978667270e-46
-3.121819960635842886e-46
-2.469990935994993776e-46
-2.253136848781270261e-46
-1.543971894255023263e-46
-1.081864608794885319e-46
-8.300589154647707129e-47
-5.224807106362775019e-47
-4.287955588191842094e-47
-5.828180495063232578e-48
-2.057161634542262071e-50
-1.681128852233016648e-50
-1.175988445867034153e-50
-1.039053090863968231e-50
-9.026550929270258494e-51
-8.591863333650281344e-51
-8.229118236520163043e-51
-7.090958618716764075e-51
-6.247012353477569116e-51
-3.912656385438376366e-51
-3.394903791172197885e-51
-2.623652802746478277e-51
-2.459660143901661870e-51
-1.554635647211986007e-51
-1.285872227062975906e-51
-1.001028676351045144e-51
-8.722164080364198556e-52
-7.306147229233895408e-52
-6.722044410182308637e-52
-5.567399830245248312e-52
-3.292155771104602769e-52
-2.587554605193587912e-52
-1.955780745176994218e-52
-1.321295601696117788e-52
-1.134119118841121724e-52
-5.113818931820869665e-53
-4.805560400997541089e-53
-1.822710468026163984e-53
-1.185200639990361433e-53
-9.923101793363834392e-54
-9.380397363661908987e-54
-8.452125215572721930e-54
-6.931493796138846974e-54
-6.383186314798721821e-54
-4.546979790922064471e-54
-4.020257994934717007e-54
-3.831485571912832256e-54
-2.491155193914028395e-54
-1.912772134076457063e-54
-1.126985431305253757e-54
-5.560881604738780323e-55
-3.308933348049865472e-56
-8.249912310304944162e-58
-6.415221184831558154e-58
-5.652725958476222956e-58
-4.842474549378227874e-58
-3.471746889916636483e-58
-3.231025421265143350e-58
-2.555547961664975500e-58
-2.434579551452441912e-58
-2.111515173918828170e-58
-1.965111574007390897e-58
-1.710560497230638995e-58
-1.454552228488934046e-58
-1.429755010632675813e-58
-1.154176253341870371e-58
-1.078800526100368817e-58
-9.734844029480110372e-59
-9.392383628035168975e-59
-8.575288151854481592e-59
-7.456199437540379315e-59
-6.766262242046968030e-59
-5.578234247453054566e-59
-5.255429971775977367e-59
-4.903660613694706245e-59
-3.951785814943731070e-59
-3.190392975595267662e-59
-2.656237027758108746e-59
-2.404663454923755408e-59
-2.074315467710720675e-59
-1.653417269519412106e-59
-1.620917173748200702e-59
-1.068894526904160480e-59
-1.007378483378024208e-59
-8.393175407461119462e-60
-6.703529183956437699e-60
-5.703958795570052111e-60
-3.082533823055298509e-60
-1.502125966658076585e-60
-1.147688360540135386e-60
-8.621383187160476073e-61
-8.015331280864053462e-61
-6.913119878087916455e-61
-6.191608087067068677e-61
-4.722181138576369048e-61
-3.793487159130809187e-61
-3.504084245256678101e-61
-3.279972771547508231e-61
-2.577153611307358225e-61
-2.351675717575083958e-61
-1.711397001227511966e-61
-1.614941867837620065e-61
-8.394525702509154126e-62
-5.694734646185520842e-62
-3.438659477429160687e-62
-2.131949812717531865e-62
-1.363406491034166062e-62
-1.092426290460203840e-62
-9.222520743840984377e-63
-7.096492373032232186e-63
-5.779478136200807183e-63
-5.389870182653051448e-63
-3.987365209395605569e-63
-2.907587905447683912e-63
-2.346072738872630147e-63
-1.365043278133300660e-63
-1.170453053306904375e-63
-6.297398115952258356e-64
-1.092230527320907737e-66
-5.683901949934678222e-67
-5.096230076084185282e-67
-3.586304361208221771e-67
-3.002433080712330246e-67
-2.437670529864014159e-67
-2.196242726603905412e-67
-2.126861633373991917e-67
-1.511257894947449253e-67
-7.995605952605244320e-68
-6.841923906396271503e-68
-5.681013882568278452e-68
-3.192464334966031253e-68
-1.417456370984067876e-68
-8.755904568847001333e-69
-4.783254642158213122e-69
-4.087740061035417164e-69
-3.488445903782729820e-69
-2.870196303724480113e-69
-2.564635566744363247e-69
-2.108730616044865456e-69
-1.485372920654692632e-69
-1.319632116946270465e-69
-1.064186543779201649e-69
-1.033599305763556922e-69
-8.035031867866542860e-70
-4.759385988433853103e-70
-2.560780533109805680e-70
-5.666748015851174826e-71
-2.141208266313786471e-73
-1.376423332661745679e-73
-1.109169091971736316e-73
-7.887293720127385905e-74
-6.738364139029422302e-74
-5.049620760822266064e-74
-4.150697605693828062e-74
-3.723695497026045095e-74
-3.431857519323697703e-74
-3.012326135848979635e-74
-2.630499903317380774e-74
-2.462152938294444388e-74
-2.403270495383287947e-74
-2.263396444971350953e-74
-1.935497630284877685e-74
-1.729910687220512862e-74
-1.434865120508635131e-74
-1.292493129473509618e-74
-1.124658441524632651e-74
-9.985292035603026948e-75
-8.293975880950056656e-75
-7.645404440422457512e-75
-5.597717053288236835e-75
-4.712410034245851930e-75
-4.258853936148286571e-75
-3.217731356062873792e-75
-2.857378417263148364e-75
-2.066876137376504876e-75
-1.787027228306370253e-75
-1.689579662422778983e-75
-1.209676265010828960e-75
-9.846861088943349851e-76
-7.718450295510704210e-76
-7.621234906389462787e-76
-5.368536560413761302e-76
-4.844900972538863514e-76
-4.035959810355021608e-76
-2.527605262840505159e-76
-2.088426053665066035e-76
-1.325585238476301612e-76
-9.438255061308089106e-77
-5.150867834987872719e-77
-3.965612065123570167e-77
-3.729282396562984960e-77
-3.178934142893705703e-77
-2.529395610809660376e-77
-1.840910388641920607e-77
-1.483899724408434284e-77
-1.269479170660907767e-77
-1.244556484316277677e-77
-8.792260835426635981e-78
-5.901645576609353327e-78
-4.329735568426117267e-78
-1.934698259434978221e-78
-1.680921973168449427e-78
-1.007847775036365210e-78
-4.697791258449357482e-79
-1.875528768714474715e-79
-1.732229867353066087e-79
-1.518480523334516127e-79
-9.835665558140765223e-80
-7.937401664415566445e-80
-6.891778042755636162e-80
-5.278565137353242102e-80
-3.995815632164664097e-80
-3.529698345725347910e-80
-3.309294488998918357e-80
-1.048568601156064322e-80
-8.679481832062499233e-81
-2.457255192305066478e-84
-1.491413973842993490e-84
-1.365443419939113720e-84
-1.118975676529219749e-84
-9.624497644773670711e-85
-7.239314075016910706e-85
-6.638221857802812015e-85
-5.467345471058508289e-85
-4.473165401844320935e-85
-3.460569632114810407e-85
-2.495510539226667946e-85
-2.422739893999937429e-85
-1.610988023886838666e-85
-8.042236054475065073e-86
-3.500567086958261440e-86
-2.445366034745560792e-89
-1.959808009570471322e-89
-1.869283390303711593e-89
-1.544526815380004056e-89
-1.259259176630212425e-89
-1.217225978870444461e-89
-1.052971559823393770e-89
-8.337703395577276769e-90
-7.826421056615605357e-90
-5.665580452743184324e-90
-5.186801572853760597e-90
-4.352526020091863009e-90
-3.865168222675165232e-90
-3.572125002704931565e-90
-3.218367671083096710e-90
-2.885078009019669478e-90
-2.605453367732281297e-90
-2.478965157995775035e-90
-2.045829851889661658e-90
-1.755018922220698295e-90
-1.418095250026429945e-90
-1.086248297700096717e-90
-9.580707669357201367e-91
-8.046771570614797693e-91
-6.724517809482228088e-91
-3.190134210587674150e-91
-2.644211345810636309e-91
-2.003511379057645173e-91
-1.763029606881740307e-91
-1.532500431925717004e-91
-1.135392468306184921e-91
-8.346191343729594685e-92
-7.490158264992975398e-92
-6.659455061292224504e-92
-4.988505804308302915e-92
-3.977446054572077962e-92
-3.677020938534819301e-92
-2.977843584770631034e-92
-2.221289514933817268e-92
-8.592863144025239129e-93
-5.045773095458528552e-93
-2.942837637478303322e-93
-2.162199710703533677e-93
-1.762172270898435447e-93
-1.591124063533548837e-93
-1.187891036278071174e-93
-9.260405766978794261e-94
-6.961636924627998517e-94
-5.273282912678446152e-94
-4.861773596977961051e-94
-3.959998876539336487e-94
-3.138163593810034327e-94
-2.059647023899202159e-94
-1.784977465686912655e-94
-1.060618163679435065e-94
-8.784332163667778033e-96
-6.403823339497514962e-96
-5.953766495646994863e-96
-3.223474813776765749e-96
-2.869338388258456393e-96
-2.209504804958105992e-96
-2.046250963857430622e-96
-1.800446919253084849e-96
-1.207161367817911681e-96
-8.825646627313418685e-97
-6.045652607423182802e-97
-4.782195432142763770e-97
-3.506358682173389658e-97
-1.155136075388022627e-97
-4.964960227619169232e-101
-2.654441505565494696e-101
-1.489427199757606460e-101
-1.319771956961574623e-101
-1.039485286034555508e-101
-9.292250297512592813e-102
-7.953354485051748391e-102
-6.305439613961646288e-102
-5.241495901684610254e-102
-4.519527621117260859e-102
-3.658934493043778108e-102
-2.786025243790282246e-102
-1.885896311776129441e-102
-5.880514388673236707e-103
-4.958052945092655162e-103
-1.209883182343570338e-105
-8.574819983391378628e-106
-7.159071187219171289e-106
-5.859210406556346747e-106
-5.558099360933874705e-106
-4.440171165196918633e-106
-3.618680309558517132e-106
-2.981870456307218710e-106
-2.612300236750603177e-106
-2.044321278312902508e-106
-1.171296097825271611e-106
-9.738326322838713207e-107
-3.507204041754643262e-107
-3.366258442169227920e-107
-2.533116811546455608e-107
-1.890543952076741089e-107
-1.561695432394501539e-107
-1.452506516810553868e-107
-1.083136339282853317e-107
-9.792492593755042610e-108
-8.463748839821753697e-108
-7.407312923093836043e-108
-5.459585226737873462e-108
-4.242056372604114959e-108
-2.445315680127564418e-108
-1.163786393024458231e-108
-4.493794998273462828e-109
-3.132166569910552198e-109
-2.445882279002876755e-109
-1.978153262569799299e-109
-1.714522189584452370e-109
-1.280290114084271171e-109
-1.072838814900100020e-109
-7.661347268376830338e-110
-6.855992934839448564e-110
-6.225873390363423710e-110
-4.422663881108283130e-110
-3.141753820180734954e-110
-2.806516305929253193e-110
-4.938208738757834195e-111
-5.081783871772360244e-112
-4.169717832146798906e-112
-3.591711937581139828e-112
-2.722054380805655628e-112
-2.395318600970489145e-112
-2.095441120688319557e-112
-1.589011556783407823e-112
-1.272730636909869736e-112
-1.200470088850569741e-112
-9.056231583302470883e-113
-7.399971497542336784e-113
-4.478997804092627021e-113
-1.897728202054353696e-113
-1.043111365530754146e-113
-1.734122440181463509e-117
-1.616130829430298872e-117
-1.222158354397879639e-117
-1.042424461739377753e-117
-9.372151693561496071e-118
-6.857648624406943477e-118
-5.875104658148079436e-118
-4.633145183142463993e-118
-4.293807040657911578e-118
-3.962646709730291486e-118
-3.160948024033125763e-118
-2.368821436695660564e-118
-2.244862960329310138e-118
-1.755462296681397576e-118
-1.032439122809237062e-118
-1.921842393345159395e-119
-4.213448949540944031e-122
-3.742538841765483262e-122
-2.545279097986936655e-122
-1.952052129059386483e-122
-1.706059549873078830e-122
-1.420090556906709863e-122
-9.613051278583090106e-123
-9.024490322782227631e-123
-7.039525074856166386e-123
-6.141912064358916972e-123
-3.385615548669447579e-123
-1.197448736842489335e-123
-9.900180098907563242e-124
-7.021180988694168856e-124
-3.908647221239937581e-124
-3.030135992058441225e-124
-2.630196897065195336e-124
-1.845880345576928227e-124
-1.542707730011323672e-124
-1.455823298821229504e-124
-1.238131054752230434e-124
-1.205278433425001417e-124
-9.099442970241496929e-125
-7.359107326029426443e-125
-5.374608400209711860e-125
-4.112820696691281055e-125
-9.094492080194045277e-126
-3.018232531316494718e-126
-8.593896486182570045e-127
-6.165310091118157735e-127
-5.929644536746649217e-127
-5.225734529945185753e-127
-4.537936830436005903e-127
-3.060095607514495234e-127
-2.734234540513931478e-127
-2.694879093375063928e-127
-2.398119489115648111e-127
-1.143688366190383092e-127
-9.737673460017351761e-128
-5.988301538641887872e-128
-6.987153071941422672e-129
-2.656370420545288222e-133
-2.065722526151996437e-133
-1.511965029774882063e-133
-1.441643609937327812e-133
-1.122159007507191252e-133
-1.060025359066502586e-133
-9.436197387296416235e-134
-7.855912482335161750e-134
-6.747757925537374891e-134
-5.749349332690148132e-134
-3.776060353578254101e-134
-3.425548394064679937e-134
-2.575336905123372455e-134
-2.348436918133349110e-134
-6.708804557586056115e-138
-4.276775151304397549e-138
-3.836663086967637639e-138
-3.087125483809024251e-138
-2.106627557413268414e-138
-1.559855414681156476e-138
-1.380919181282342308e-138
-1.075002037041555251e-138
-8.619855275187708085e-139
-6.081453641438781640e-139
-4.194337549594547119e-139
-3.151604990102288575e-139
-1.895759692257932136e-139
-3.190768203237414615e-140
-2.637190371804337044e-140
-2.225808752852445611e-140
-1.792030020927879565e-140
-1.539643742365756075e-140
-1.207983580721773642e-140
-1.120349024340903579e-140
-8.596298834351452080e-141
-7.871820210424645758e-141
-6.106169797406007580e-141
-3.615054139938263936e-141
-2.954859510452807526e-141
-2.044789099902367797e-141
-7.047211721871628797e-143
-4.546534148490723282e-143
-3.908641532177797057e-143
-2.967920205338640242e-143
-2.528717284551714752e-143
-1.701062445331190901e-143
-1.383994156876893939e-143
-1.241156016699531284e-143
-1.028710313219620600e-143
-8.823676500646568211e-144
-5.420607739062133602e-144
-4.104298948290660147e-144
-3.656266142540451376e-144
-8.945241730965031478e-146
-1.092705387522863844e-149
-8.321845411019187758e-150
-5.348570240438691890e-150
-4.056735293401733030e-150
-3.600600439474272351e-150
-3.137773947833909050e-150
-2.628951613691947271e-150
-2.108203670858965407e-150
-1.571989605273334708e-150
-1.173936280877998792e-150
-1.030885171431864797e-150
-6.932701547983627204e-151
-4.376451264076744690e-151
-2.344368181718578201e-156
-1.832845484396537226e-156
-1.831897524930491012e-156
-1.812619813428252016e-156
-1.129185217803940607e-156
-7.585424459979996455e-157
-4.995018698399566360e-157
-4.469164386348145473e-157
-2.448581809724025167e-157
-2.040399907102229105e-157
-5.550341290906704872e-158
-5.268292822182672073e-158
-3.348536120075689277e-158
-2.226352475801106833e-158
-4.631109169398549814e-159
-3.416502950529910144e-159
-1.471908083607119630e-159
-1.195894948688792315e-159
-1.162783271474203396e-159
-1.032719746300371322e-159
-1.019241483376676880e-159
-9.630049251640803038e-160
-8.603002964389568121e-160
-7.301944509507924160e-160
-6.704307895374461213e-160
-4.566685021307822687e-160
-4.395971747630683873e-166
-1.963485541444208064e-166
-1.517148253849231750e-166
-1.371481547791845015e-166
-1.176350877971277239e-166
-9.590793175705377302e-167
-9.096730220383606169e-167
-7.836413258482399577e-167
-6.797545732437247859e-167
-4.169316996314683988e-167
-3.804501169436246650e-167
-2.576494052537968378e-167
-1.915122236029337867e-167
-1.690076847331925442e-167
-8.717203181022695980e-168
-8.311313801362739535e-169
-1.643083775540786586e-172
-1.300627165497789079e-172
-1.221524677777151469e-172
-1.064021580847728522e-172
-9.486853796702074964e-173
-7.268947219410445805e-173
-6.442356551162433246e-173
-3.858973587998752817e-173
-3.102181748629198125e-173
-2.588846339440716273e-173
-1.912752698006472201e-173
-8.898899342719843591e-174
-5.911408816227703073e-174
-4.083363564408460621e-174
-1.322897208733096607e-174
-2.867160278999073347e-175
-1.258970433038648861e-175
-9.937266736200480075e-176
-9.081322083807269249e-176
-6.855937277910390084e-176
-6.117845902951494597e-176
-3.651958830749560784e-176
-2.377815351470217954e-176
-2.142451800889652639e-176
-2.086171218617182814e-176
-1.918210299913128518e-176
-8.899522230731641722e-177
-7.200487699707669638e-178
-1.021131034206585688e-182
-6.215530529675145863e-183
-5.973624895777503143e-183
-3.548841981701184317e-183
-3.266842212498284588e-183
-2.514954784352265146e-183
-2.495018848786283267e-183
-2.449781550541369841e-183
-8.796142168906962969e-184
-5.914161897957418089e-184
-2.604362157434251145e-189
-8.358447030838317526e-190
-7.620011673020686573e-190
-5.800434807619399179e-190
-5.508512791152122325e-190
-5.323247136031892249e-190
-4.738032306626234492e-190
-4.457372419199014550e-190
-2.378047381523025200e-190
-1.617573356119259425e-190
-1.187822374101164615e-190
-1.129987353350969717e-190
-4.181162029676265214e-191
-8.992421445224686244e-199
-8.038818238102068068e-199
-8.038719452945966039e-199
-7.524653336969187184e-199
-7.290917032935202330e-199
-6.129410457035998316e-199
-4.746543179555085959e-199
-3.485837641211214238e-199
-1.128194329719925309e-199
-1.009509077112198510e-199
-9.292327639985848579e-200
-7.487029982531977549e-200
-5.133723964302455983e-200
-2.452248908208436736e-200
-2.194007748487636788e-200
-9.182142696408388603e-206
-7.156228951019222776e-206
-6.379791726924466124e-206
-4.992606576673020836e-206
-4.983143739634742862e-206
-4.537880837912519364e-206
-4.117077872103944835e-206
-2.790298847431867703e-206
-2.394606925829477038e-206
-2.258694145790001695e-206
-1.981960417818313778e-206
-1.545872405842484084e-206
-1.514594948757472924e-206
-1.229557400153195458e-206
-1.185405234502405296e-206
-2.379943777201129455e-214
-1.373492503799721499e-214
-1.277370147936950949e-214
-8.271623321251932283e-215
-8.222868753857833879e-215
-7.875439278069333211e-215
-7.762555023667357008e-215
-7.680116592015371321e-215
-6.137446235720930122e-215
-5.811754901134762539e-215
-4.339650281026210151e-215
-3.343349514095474340e-215
-2.905660786999678094e-215
-2.537336401784331846e-216
-2.013584535664021839e-216
-1.195433321720277955e-221
-8.753845270723995215e-222
-4.407210186790531587e-222
-4.142159941970410597e-222
-3.766939175061047624e-222
-3.127028736138988916e-222
-2.683198499777354773e-222
-2.609188822954753713e-222
-2.355635916402501539e-222
-2.328188542685991593e-222
-8.174756575400661671e-223
-6.747891628618215443e-223
-4.854099774129908045e-223
-8.908459713330902179e-231
-8.790632342432783045e-231
-8.776561886681213417e-231
-6.424534643020801323e-231
-5.170934995171835981e-231
-4.094831098349540188e-231
-3.243359213998362463e-231
-3.104138844346666463e-231
-3.084725612826562772e-231
-2.790938046107723854e-231
-1.616682795288138152e-231
-2.890543142249582676e-232
-2.125958192234824880e-238
-1.423644471064691763e-238
-1.360553757934451772e-238
-1.037209560961409930e-238
-9.710677294432743501e-239
-7.338503364749125575e-239
-4.892549625009004774e-239
-2.709354296147350464e-239
-2.545692354024452355e-239
-2.023522846959395227e-239
-2.003249866884382023e-239
-9.326766638772856939e-240
-6.205024391893848639e-240
-4.130944007074250198e-240
-7.342250964930258788e-254
-5.192542704453063541e-254
-4.040458560503519947e-254
-2.498602130713612718e-254
-2.498564950865327755e-254
-1.963609431324038527e-254
-1.495180902563596318e-254
-1.013562083413899566e-254
-5.678650493600518613e-269
-2.536559220032416717e-269
-2.508031872129333818e-269
-2.138270127564131066e-269
-1.900140255764557970e-269
-1.014532166720229528e-269
-9.544788464781768126e-270
-9.206540302311292533e-270
-6.994962722221564704e-270
-5.956338202341260797e-270
-4.842782889504411310e-270
-2.527806019934825682e-270
-1.876564968127488529e-270
-1.847290125952597652e-270
-1.692081721783118134e-270
-1.685203784333514737e-270
-1.347252535199137801e-270
-1.424919282868118317e-284
-1.297685325357629900e-284
-9.645443674898290619e-285
-9.202857967955331134e-285
-5.513952065699925564e-285
-5.093540706529803375e-285
-4.494168220736649786e-285
-4.331397725857297336e-285
-3.920070241309592969e-285
-3.904552209497170675e-285
-3.459592971673549689e-285
-3.256745426416078013e-285
-1.803340451915128858e-285
-4.953561407645758078e-286
-2.638400492491381277e-300
-2.513930322830446022e-300
-2.472256813940049943e-300
-2.009026710108880793e-300
-1.962815968861467675e-300
-1.853296162472024701e-300
-1.654425959580928260e-300
-1.521047960811679764e-300
-1.493221789605150206e-300
-1.493221789605150206e-300
-7.466108948025751032e-301
-6.930353703091645919e-301
-6.674948275066577466e-301
-9.946855270149713977e-316
-8.706019281932340106e-316
-7.435422755472072909e-316
-5.926696073776725029e-316
-4.973427635074856989e-316
-4.787216071793616195e-316
-4.200750664119656395e-316
-4.122048575878504195e-316
-3.603184391888677131e-316
-1.488679474049693460e-316
-1.482453258780802071e-316
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.690131381495070018e-317
3.595570642660005185e-317
7.349281817240876564e-317
8.306010296473700022e-317
1.088536695614159567e-316
2.007023505727578860e-316
2.351913934857394470e-316
2.686510111003591035e-316
3.276461843500865007e-316
3.500706580198964960e-316
4.771973356114380393e-316
5.195788795904751773e-316
7.567554189598918361e-316
1.023752881275436539e-315
1.326247369353295197e-315
3.643061365769652508e-302
4.253516633364860280e-301
6.441959230691893366e-301
1.493221789605150206e-300
1.572696881034609297e-300
1.921456307287272411e-300
2.233939886706394519e-300
2.419636771971979848e-300
2.521459146144250280e-300
2.613138131809012861e-300
2.704996753484343605e-300
3.702473783299222432e-300
3.209299537676486786e-286
3.386849517855664424e-286
6.247891342140025403e-286
8.040123056324123226e-286
1.205515875533004083e-285
2.445230396721597855e-285
4.658907235538806485e-285
4.666107036370151288e-285
6.271300356615376104e-285
7.017639606414342756e-285
7.883443285593662935e-285
1.027839995838231953e-284
1.105550692334472787e-284
2.547732305265001167e-270
4.795827498038641904e-270
7.044287822169964754e-270
8.714850161203013838e-270
9.553991409093012628e-270
1.293948617914382360e-269
1.338068722137238757e-269
1.486082084250199662e-269
1.514306798293471630e-269
2.366565258510410429e-269
2.856589299155580964e-269
3.292212900004930837e-269
5.039306521588450325e-255
9.792634410780456935e-255
1.033292758668901464e-254
1.861044333492942334e-254
2.188077067593067295e-254
2.264321586663926782e-254
2.539595761201604253e-254
2.631608455291254549e-254
2.838581665468662440e-254
2.886247393586277985e-254
3.216466270565526848e-254
4.234976412597903804e-254
5.627346875098003617e-254
6.576560377687343722e-254
7.158665781036582117e-254
1.148854476755927300e-253
2.217173697097087588e-240
1.770111885765405914e-239
1.838854612167307322e-239
3.700601380928604482e-239
3.993308087074021070e-239
5.950583580264757553e-239
6.446481921597104799e-239
7.873446384195041152e-239
8.535260411269084349e-239
8.650767323071916256e-239
9.635640480883240917e-239
1.131533254054104065e-238
1.889795949543795671e-238
2.049987926510920807e-238
3.741708545543173407e-238
6.912810513002219190e-232
1.474109679926761423e-231
3.518414668863028820e-231
3.872787839982203610e-231
4.554074078483159913e-231
6.247369602292445693e-231
9.168240454352608316e-231
1.000306329670621029e-230
1.009535190650511085e-230
1.087362818681627372e-230
1.204532152236047256e-230
1.223490190098303892e-230
1.768578583029083795e-230
2.354213640559076119e-230
2.908830064670140709e-230
1.670679943074905603e-222
2.500419311181196060e-222
2.742629248238453163e-222
3.167501890243675099e-222
3.890910620571318091e-222
4.074326508802572599e-222
4.637034626328594344e-222
4.649044990240479500e-222
5.722465284923604750e-222
7.333444486387838962e-222
8.548809585319259413e-222
6.430404437086884479e-216
1.961579278488143238e-215
2.389235959850647717e-215
2.894703969483398363e-215
3.703422003558442469e-215
4.857493273464050022e-215
4.898684261710602386e-215
5.323971646042020202e-215
5.357956402730675190e-215
6.672520196235253120e-215
7.710033694528377823e-215
1.099820965182304728e-214
1.441198908324686686e-214
1.464357163095308056e-214
1.656176704930991237e-214
2.568467347551259505e-214
2.668021791470359399e-214
1.198907216926087143e-207
1.804150560280384711e-206
2.445281644516222193e-206
2.451317953444567112e-206
4.097999809655958004e-206
4.286782802031537038e-206
6.443570373550280570e-206
8.545860073667391686e-206
1.388527880613113992e-205
4.908506191681386262e-200
9.682940079206345844e-200
1.724089824086012947e-199
2.069327376248061520e-199
2.629739166097091137e-199
2.685109414815090997e-199
4.119388411214257838e-199
5.388320321426431086e-199
7.433629903539433658e-199
7.932952329822519752e-199
9.634928540207779024e-199
9.755903873847483085e-199
9.873023585079363970e-199
1.018199453747143293e-198
1.234457620885536156e-198
1.290713315845033501e-198
1.434098523320803533e-190
1.522826824512162446e-190
1.793378276582773158e-190
2.835451303134209283e-190
3.636463979151015421e-190
4.208203758015335839e-190
4.374253142963674446e-190
4.830527519656453121e-190
5.442157352322871125e-190
5.979854321526145737e-190
1.307719673754033902e-189
2.079011630304986936e-189
1.681642960682835370e-184
2.077706164833950986e-184
2.898263523558306840e-184
3.218286754524182243e-184
7.865167756269022399e-184
1.016264470977914796e-183
1.530257058797580031e-183
1.594476370080592476e-183
1.650967086196532447e-183
1.656920954139604892e-183
2.267766512933948772e-183
2.279323141574343032e-183
2.299263752712073729e-183
2.943830108019511891e-183
3.357203261180675251e-183
4.108288130784771166e-183
4.477452692892898716e-183
9.164166508273503610e-183
3.765911324172794594e-177
3.857263922612292672e-177
4.573078082276125038e-177
1.341821327994535427e-176
3.505415873511851958e-176
4.614379015768623173e-176
4.762004031695893667e-176
7.008256724371111519e-176
7.237096892479278425e-176
7.615317735250627793e-176
1.110534153591932517e-175
1.155435016367377272e-175
1.327116918784844028e-175
1.362351775467163749e-175
1.904028985289694380e-175
8.503112932383449508e-174
1.585597765815036293e-173
1.970897627183635729e-173
1.993246727321795786e-173
2.252453754222731959e-173
2.951932475015652958e-173
5.637088596720652817e-173
5.756235939999660402e-173
6.452252343126289707e-173
1.758024555649724908e-172
1.841125305012141385e-172
1.932296424877739322e-172
2.488663374065023833e-172
2.181981833336492767e-167
2.664140340569167237e-167
4.632655910580212219e-167
5.029356398502699400e-167
5.939458532363821729e-167
7.814199649192530788e-167
8.615865735003725248e-167
9.699842397988867396e-167
1.310136162272803049e-166
1.332926464599993440e-166
1.359169524392501621e-166
2.727149812753612548e-166
1.284829005508857614e-160
1.452439244453504519e-160
1.580493860648951828e-160
1.738500944020150280e-160
3.144491432484190837e-160
4.477262046491623570e-160
5.534151197690989324e-160
8.404945826701001248e-160
8.884424747929563031e-160
8.905512833371375060e-160
1.291823928885990413e-159
1.569286605414780588e-159
1.661121602671022691e-159
1.895838674920104654e-159
2.973634080502922016e-159
4.247538403386350887e-158
6.810520683275467561e-158
2.254712445509816802e-157
3.181902853832074339e-157
1.023553572955473710e-156
1.139215567328403199e-156
1.206604470336592978e-156
1.473808545219687469e-156
1.768443891593681800e-156
1.832217632363351478e-156
1.964872615110547486e-156
2.017570706085059293e-156
2.880234118253440989e-156
8.690303314041998435e-156
1.608715158285639458e-151
2.563868187791569750e-151
6.184618597713161776e-151
1.166666438734343031e-150
1.341958691517271234e-150
1.523163723802813918e-150
1.654304234633119954e-150
2.012786610399531806e-150
2.675804487175415467e-150
3.089386878109868655e-150
3.679929296546057674e-150
4.389463281848667759e-150
4.939930719771341057e-150
7.836592846907966158e-150
9.726926343090023704e-150
2.369175753094167703e-144
5.479500963057253943e-144
9.123456533740509377e-144
1.176192558374043406e-143
1.251307899695701824e-143
1.559901997511041820e-143
1.954208210748126932e-143
3.068988490062037337e-143
3.984798328905300229e-143
4.646594024202711851e-143
4.849763348768596304e-143
5.495480223341305939e-143
3.691463589805463981e-142
9.298738686732459991e-142
1.755551353820320749e-141
2.770856479652853049e-141
4.927426321079673345e-141
5.717034421673518017e-141
7.329450243415377023e-141
1.028330781098742597e-140
1.265310459712518280e-140
1.530798306249604518e-140
1.562534332574471982e-140
1.945990783301775146e-140
2.272627072161041849e-140
2.733589940068431995e-140
3.213163515324764289e-140
4.691867003213762048e-140
1.050718077646333368e-139
3.563782226226913249e-139
6.378050564768572770e-139
9.146258926566614517e-139
1.129859011107260781e-138
1.679302422456995685e-138
2.219955213928609422e-138
2.637101171876171205e-138
2.981493631934365156e-138
3.543481526517702593e-138
4.044735235870136419e-138
4.940214827760700974e-138
7.142475545141157243e-136
8.004900374298479072e-135
2.167508779356410681e-134
3.473279481805565537e-134
5.554346054476735761e-134
7.382181811994857779e-134
7.524813143589412114e-134
9.851225026772149463e-134
1.171111539986632678e-133
1.288021439400413059e-133
1.354124126132329882e-133
1.753975211945142975e-133
1.914780728126571696e-133
2.311100020959168087e-133
3.721201576582583248e-128
8.834611550354610394e-128
1.406883340598475080e-127
1.769076641461172164e-127
1.917565619537334486e-127
2.869515305603536869e-127
3.463445312667794960e-127
4.061953164118915227e-127
4.886455151045532624e-127
6.009587618402638213e-127
7.360609521030912324e-127
1.236669251687798625e-126
1.855589430552506959e-126
1.456649453535905784e-125
2.419360684790000092e-125
6.080470231634382169e-125
9.074539610661306112e-125
9.418059410953753009e-125
1.089783338353788033e-124
1.343906192587770716e-124
1.461198801426035980e-124
1.828468579620782533e-124
2.054910480280446321e-124
2.295044838139339298e-124
2.827120583936796783e-124
3.014003997231247982e-124
4.334692422644377637e-124
9.799630392791051018e-124
1.362082378301314073e-123
3.508404690388210017e-123
4.122224207808731325e-123
7.606912562027637320e-123
1.324388351941773805e-122
1.364344109979701045e-122
1.750498362557587247e-122
1.979069132426863391e-122
2.562637122174056123e-122
3.215737816014672130e-122
4.379912271637997771e-122
2.260529354257746106e-119
1.201605198812778423e-118
1.500106965232739972e-118
1.630526914022557181e-118
2.674735739565341162e-118
3.338584881292709694e-118
3.890481207578411944e-118
4.104465747850110588e-118
5.728907820763143617e-118
7.299833670813685027e-118
9.182938708152232630e-118
9.776791092454072034e-118
1.136702031546146546e-117
1.431002668436379753e-117
1.536566038356675222e-117
1.721158296155724213e-117
2.331646481027813065e-113
4.382440582958943416e-113
6.627534131683974396e-113
7.438777486089689680e-113
1.104184151506540060e-112
1.342148498976635663e-112
2.199636999878539028e-112
3.031650462198177687e-112
3.127641791224078203e-112
3.868488996302535763e-112
4.400669118344691864e-112
1.118638326222366644e-111
1.605181029689523628e-111
7.096828390783987168e-111
2.214460997331863519e-110
3.989068151158108448e-110
5.365864048271429583e-110
5.502344090017636910e-110
7.345140011922219472e-110
9.568128191141354042e-110
1.106583066268460846e-109
1.417034384106090877e-109
1.582252690745836265e-109
1.948338283315282951e-109
2.495271765201127393e-109
2.914851508241006633e-109
3.560569636717001976e-109
4.753178762126036835e-109
1.598055714821913854e-108
1.851164907156439552e-108
2.702594050502230453e-108
3.953164860699119363e-108
4.304177502388361705e-108
6.233365506189318817e-108
8.952609921746942843e-108
1.032235293570934383e-107
1.341129355743627150e-107
1.631640098511270226e-107
1.748832531809154988e-107
2.478407729075849391e-107
2.875485622132660809e-107
3.930147725957805536e-107
7.107857311178149621e-107
1.318138464849287988e-106
1.367281883161848661e-106
2.054789027402037720e-106
2.646360987947843074e-106
3.533391899345467466e-106
4.200758646584925597e-106
4.985593654089408417e-106
6.376681288991378209e-106
7.825226453867554643e-106
9.721767779305132713e-106
1.162188627130016201e-105
8.453129426112297395e-103
1.446271443766478409e-102
2.564101408639898907e-102
3.782720102814384607e-102
5.472753490600914541e-102
5.567695418756639930e-102
6.551150621703284070e-102
7.232377393489085831e-102
8.836297900970029307e-102
9.078263165041344495e-102
1.101917694826175492e-101
1.278524415909954894e-101
2.098034404615702833e-101
4.954513721845993269e-101
7.727479575978592264e-98
3.963268501570193764e-97
6.583332015503956108e-97
7.257035057462594360e-97
1.156295930572083231e-96
1.275969304568498206e-96
1.467989063659194096e-96
1.777182692497807078e-96
2.034320080051686419e-96
2.399977382664462504e-96
2.994244642857292794e-96
5.764252396130104447e-96
6.535209130062467393e-96
9.517240853307939528e-96
2.808742728227233695e-95
3.935054638383340357e-95
5.391827448079570476e-95
2.320465434568376656e-94
3.201900611456423622e-94
4.071793268934220062e-94
4.729138463079051282e-94
5.867812595488816493e-94
7.640814181135533526e-94
9.349252693203391792e-94
1.076824701745103281e-93
1.477301845126778180e-93
1.624783294387785428e-93
1.919172318513828288e-93
2.404900157526461808e-93
2.592640179730944679e-93
1.021525175960097570e-92
1.234599904912042327e-92
1.672261959431886056e-92
2.673511143254616893e-92
3.168324720925622738e-92
3.957623363672665458e-92
5.936136736596689286e-92
6.684325477833241364e-92
7.439218374413839277e-92
1.007173105038896836e-91
1.107919867581843995e-91
1.384518181139390176e-91
1.814161537984007718e-91
2.401016502515262893e-91
3.063179225228427820e-91
5.214426404528710591e-91
7.592204933582102549e-91
8.978175182801378986e-91
1.062658446896665401e-90
1.223324441373467244e-90
1.716301005057795411e-90
1.953312924287454397e-90
2.042716071605410152e-90
2.202421371615106619e-90
2.581550560255315582e-90
2.907473984270877285e-90
3.171470886371604818e-90
3.691098553474313075e-90
4.152199954150485116e-90
4.445836837656276327e-90
4.989282986222148232e-90
6.469500566720489515e-90
6.790098365262379305e-90
8.352149183128511736e-90
9.936747729163342510e-90
1.235114763268855630e-89
1.585818431914418727e-89
1.758448171989083569e-89
1.832981609349780718e-89
2.452706105755737009e-89
6.459602598548577577e-87
7.423993466601556644e-86
1.257755649578131859e-85
2.105532086649133060e-85
2.696609097360218966e-85
3.036412630285804493e-85
4.016011956923435449e-85
5.634523769529481797e-85
6.209526180536176591e-85
7.992023996057882851e-85
8.274487606585302489e-85
1.112325406897111372e-84
1.155360738413105111e-84
1.462201859677885976e-84
2.325545625064306549e-84
3.249474628653514300e-81
5.687460493884868682e-81
1.970844600965409013e-80
3.053797028522540787e-80
3.931762003746641247e-80
4.077999361293296835e-80
5.707126035507207324e-80
6.602365295231639284e-80
8.527495556696439295e-80
1.213294133674517214e-79
1.745703575045521068e-79
2.667719768111135061e-79
4.197041166902992364e-79
4.623990073785980391e-79
8.547511518920219768e-79
2.161575976135437490e-78
3.399809398978567578e-78
4.832609416102846658e-78
6.889228955878648158e-78
7.428573596995604010e-78
9.612565667687747507e-78
1.332003414712010659e-77
1.561451139158270999e-77
2.117213420926993428e-77
2.476190913019816248e-77
2.803691925788323757e-77
3.972078649538433101e-77
4.194542747570577302e-77
6.124502408948554775e-77
1.383612394839014385e-76
2.570876820822872938e-76
3.466472165325999521e-76
3.874629636613420959e-76
5.509309019421863067e-76
6.076560632317315547e-76
7.940974226563225219e-76
8.960120463330615165e-76
1.071017992230581073e-75
1.302634464354821928e-75
1.475007714090533786e-75
1.775033414722425118e-75
2.657229315427082946e-75
2.692009041604898701e-75
3.003956695766178398e-75
4.652695143609289015e-75
5.240788990583308678e-75
5.797763548230805896e-75
8.798550084001167104e-75
9.148869464091349194e-75
9.859462543521155250e-75
1.011250705933000326e-74
1.105801985203165318e-74
1.486266854751359785e-74
1.671374838701021337e-74
1.802171808052291466e-74
1.907610678092128683e-74
1.953381576753962759e-74
2.337113281015157940e-74
2.669260659671327792e-74
2.897385907499960976e-74
3.281417287406129333e-74
3.832672080063494233e-74
4.335860700090408479e-74
5.973631284670278916e-74
6.688495789215726655e-74
7.447508469077930924e-74
9.840961436697147132e-74
1.164747895512036786e-73
1.359226601931086805e-73
1.735230587833252834e-73
1.422636791817173099e-70
3.058034050963234251e-70
4.770426319719717373e-70
8.160970346890096414e-70
9.848246248809390275e-70
1.171146647688000172e-69
1.568210270398972782e-69
1.742007483129434787e-69
2.065386463770759877e-69
2.324079608637148893e-69
2.756446288832802260e-69
3.167400915959595514e-69
4.876494683493548928e-69
7.103333249494097106e-69
1.617867112510767666e-68
4.343313526749010543e-68
6.103012731878757961e-68
9.140313584566038085e-68
1.215727544158173297e-67
1.413726394178926861e-67
1.523688881915567074e-67
2.346731432578062167e-67
2.916893575588171082e-67
3.728153559284502920e-67
5.382150859044281318e-67
1.493950746899581213e-66
8.577748326950817104e-65
4.828807066500469382e-64
1.187006222206447104e-63
1.754930109513111692e-63
1.979908120575252177e-63
2.783282907845426746e-63
3.684790450667679999e-63
5.278991707523957205e-63
6.772652374716441384e-63
7.385797582237586996e-63
9.575674350081284652e-63
1.362331778154376164e-62
1.550591846641660185e-62
2.204918042556787182e-62
2.395921532320763445e-62
3.345202558721725850e-62
5.396708877562517085e-62
7.519781065548785177e-62
1.161415191507876721e-61
1.900193860716722214e-61
2.704117434400812809e-61
3.141718362935085065e-61
4.003015174512333986e-61
4.588375961948252903e-61
5.007958338809515564e-61
5.611718559154416687e-61
6.911300727936655550e-61
7.469573880351570005e-61
9.437853571883347725e-61
1.211694685011678780e-60
1.665863374436364974e-60
2.276290449680982013e-60
4.268971942217255795e-60
6.204192613664925082e-60
6.828964515770716136e-60
8.208932299496163561e-60
8.840527588502728983e-60
1.284172831325544506e-59
1.463383009776480586e-59
1.610891795013601870e-59
1.849302296014603876e-59
2.096378907440111995e-59
2.226792249014395734e-59
2.326007304923199794e-59
3.035810384613311363e-59
3.361875251633422016e-59
4.052646601876346995e-59
5.271034175855385238e-59
5.987107872628636926e-59
6.093414777019251883e-59
6.567113224102386735e-59
7.230731975309913539e-59
8.499565570784938408e-59
9.059663319544454098e-59
1.018745730967614736e-58
1.196495965403657690e-58
1.299037523979379058e-58
1.384082761897737131e-58
1.413961631111877914e-58
1.486476901692381522e-58
1.586373555869861175e-58
1.594056149254740221e-58
1.743287188107335783e-58
2.129054438856764791e-58
2.467712645747478740e-58
2.814624068125008346e-58
4.565505041198267893e-58
4.727850361429148073e-58
5.749848654262559399e-58
6.926694238314413187e-58
8.491583732300040933e-58
7.459926373343386449e-57
4.183335123515457394e-55
9.940935049641706542e-55
1.675650741970813832e-54
2.644708704188881686e-54
2.979707111486100892e-54
3.697515721105036097e-54
4.428605002101731725e-54
5.761486337151709855e-54
8.104324185607372766e-54
8.492533410923285563e-54
9.966196921488410437e-54
1.224088788939891146e-53
1.998148295232407881e-53
2.701489692109219118e-53
3.270344955989864845e-53
5.789174886205358897e-53
6.837998504447172218e-53
1.165868348261524913e-52
2.048414068803364941e-52
2.491659095480209059e-52
3.007009787585057713e-52
3.251104175052566855e-52
5.311321817248575775e-52
6.363576456427793873e-52
6.931408947238563689e-52
7.709723775737212915e-52
1.612001537840353489e-51
1.883423853306732709e-51
1.994969425820233883e-51
2.306756087270046332e-51
2.785847581926735437e-51
3.783632226223887968e-51
3.875986372256873063e-51
5.333013879833908051e-51
7.960648280779282507e-51
8.311787417989977660e-51
8.933365042562998173e-51
1.154440075930047573e-50
1.254805308568344298e-50
1.339612608977504467e-50
1.728381951649589504e-50
2.068707596244141573e-50
9.955865595594230746e-48
1.579474680835955649e-47
7.029470671412353401e-47
8.986463508737311399e-47
1.070383435426411677e-46
1.496188658328162262e-46
1.868664190729707138e-46
2.082145449054914031e-46
3.278831549354082558e-46
3.792012213901467138e-46
5.997654214095571336e-46
6.569489327161837920e-46
9.630764019867061703e-46
1.075179036540803365e-45
1.587131286959341185e-45
1.738321940371430724e-45
2.640551840429452021e-45
2.919004285288668712e-45
3.660002154033695921e-45
3.967992689533993932e-45
5.104984817340598463e-45
5.624218163058528091e-45
7.051728181989732627e-45
8.255835539923223623e-45
8.841522771913803530e-45
1.008933322532699513e-44
1.206362747435085668e-44
1.684815136486758828e-44
1.746000130735738151e-44
4.144232408844014466e-44
4.628679785307055775e-44
5.670304007813929634e-44
6.977250647605919978e-44
7.668182150174032342e-44
9.912888208640390837e-44
1.081312026604960098e-43
1.252259141188220359e-43
1.313968807584938288e-43
1.414877261906234531e-43
1.530866980031531532e-43
1.762130943644668021e-43
1.858899521033776397e-43
1.956162848108617911e-43
2.182899684020556930e-43
2.653031072978721432e-43
3.272357222081461519e-43
3.660764850453953595e-43
3.928009700550813872e-43
4.547190059064745121e-43
5.532127943006903893e-43
5.805993941394679949e-43
6.149859586660669695e-43
6.865889921690161589e-43
7.574079082605241432e-43
8.004468348654350122e-43
8.855477684606623175e-43
9.965297200514286593e-43
1.058218281217127246e-42
1.138361933441279543e-42
1.259643460343629289e-42
1.401183489548333774e-42
1.490936473010238625e-42
1.694897927487887939e-42
1.753513732183615464e-42
1.809315183937002834e-42
2.066434398655963088e-42
2.231338033394895503e-42
2.582454404319263205e-42
2.748241843379684166e-42
3.188793602459986711e-42
3.873177582524182035e-42
4.841978679464064475e-42
5.668784183478682810e-42
6.075328950269557987e-42
6.265229430554125677e-42
7.741612184224298459e-42
8.683066755386576049e-42
1.106413356988171491e-41
1.349132511904331149e-41
1.455306603696791116e-41
1.554387064248513733e-41
1.976374730512048250e-41
2.140296474816322877e-38
5.084968005002606702e-38
1.070383439377204390e-37
1.580476628512814971e-37
2.361978471773526543e-37
3.187683247279466139e-37
3.492888448868677718e-37
4.587260765269602294e-37
6.827312225189327580e-37
8.792728787507303459e-37
9.189931112929883711e-37
1.011900462948257402e-36
1.442740150464834205e-36
1.512563970885645471e-36
2.214780052680975986e-36
2.245956436953674272e-36
2.936599298185207677e-36
4.436206680701334242e-36
4.912100889483682998e-36
6.438926535174442725e-36
8.212176629979478273e-36
9.687132928657701792e-36
1.226025214198468326e-35
1.363317586086823434e-35
1.736590424094579699e-35
2.033464577903227880e-35
2.088156238021475180e-35
2.498092987360134811e-35
2.647528651403910286e-35
3.330220996499101722e-35
3.528579021322138001e-35
4.094751162360202006e-35
4.263812478645187156e-35
4.501541536475575391e-35
4.561931934113110515e-35
5.498880188799723826e-35
6.326079163457288609e-35
6.906913354619131939e-35
7.367559829321249472e-35
8.294884044215626818e-35
9.455919352782310597e-35
1.020611908916099313e-34
1.227960457107702115e-34
1.807758876137173723e-31
6.266539308880462989e-31
1.230686730888654533e-30
1.590417153650542596e-30
2.909192137129695611e-30
3.261766317891951328e-30
3.904658605922190326e-30
4.162364320319598583e-30
5.446851257435215060e-30
6.310110109666140149e-30
6.998307347467578723e-30
7.839507676004823481e-30
9.200983050118361025e-30
1.124278686032636410e-29
1.214308150880003639e-29
1.545909627412225953e-29
1.746032786996178167e-29
1.983841669197938609e-29
2.125670979681890260e-29
2.280265357472691390e-29
3.249299307411533616e-29
3.685412657005806473e-29
4.511110994104908189e-29
6.386732306355617509e-29
8.498168627249786358e-29
9.455100593335121196e-29
1.263270659929420012e-28
1.393644918427855478e-28
1.572819430824153781e-28
1.970156656557546229e-28
2.374907709635616321e-28
3.571874967182478298e-28
3.591989763736222888e-28
3.862325162738330431e-28
4.350240298035406567e-28
4.863917315781242483e-28
5.215341786429271544e-28
5.488291903466234353e-28
6.767401849135157316e-28
6.934365870818633305e-28
7.612023285991212117e-28
8.076627905377313137e-28
8.961244663738096319e-28
9.166759337054014860e-28
1.016358504358536398e-27
1.127156866817861953e-27
1.211217677150312413e-27
1.299068947963923190e-27
1.412275974016281287e-27
1.679734369782282379e-27
1.795563203669493476e-27
2.050886855041867824e-27
2.471970355156573693e-27
2.817745200887069621e-27
3.218704022494453737e-27
3.330656926530210040e-27
3.531986484226827505e-27
3.785137601352354521e-27
3.998224268467111952e-27
4.530441238648868716e-27
4.729975657761897068e-27
5.216888544030374344e-27
5.867593753445678868e-27
6.201921354638632960e-27
6.379485838066882037e-27
6.937253048141170775e-27
7.353647887251431940e-27
7.805891371536073877e-27
7.959002842863314836e-27
8.557046150969264184e-27
9.804306193282003717e-27
1.125892279946949004e-26
1.153395725369323075e-26
1.643120974534785427e-26
2.071832205590855103e-26
2.239137541143434332e-26
2.314644850185342039e-26
3.004399690408393069e-26
3.318043358128966566e-26
3.893908665192089746e-26
4.283822224405181744e-26
4.730712710389788974e-26
5.240842252684295103e-26
5.508459343342801347e-26
5.816058420271589384e-26
6.027700332502975344e-26
6.698647515824859128e-26
7.141650256625308307e-26
7.272177862272630794e-26
8.394636318193320192e-26
9.485163732813950418e-26
1.110103728749359242e-25
2.854937005149459144e-22
1.338164165143319116e-21
1.493308763471977769e-21
1.926403139967144687e-21
2.420680175167844857e-21
4.639324357486673061e-21
5.521293020345501728e-21
6.233851663629245094e-21
1.034203110224078273e-20
1.193254070202712620e-20
1.706592459453379847e-20
2.049924163130433005e-20
2.677134467785628501e-20
3.230036837988140639e-20
3.612788024751421921e-20
4.714063029854576229e-20
5.545718480584429113e-20
6.339648508935551614e-20
7.298092473101287771e-20
7.551840574196479862e-20
8.419544306643590087e-20
9.121045686199336528e-20
1.009545757130258568e-19
1.174954353998521554e-19
1.213054769405418170e-19
1.262289123921882213e-19
1.291071651847029845e-19
1.449621601869810420e-19
1.643003801547390970e-19
1.746666933814297674e-19
1.835280516942121363e-19
2.050827906850967808e-19
2.246969545862289199e-19
2.468844495105109946e-19
2.542399730148184139e-19
2.678037222848069428e-19
2.949750532628808127e-19
3.000246158445005642e-19
3.299002059411717490e-19
3.645694068574444475e-19
4.305158676274915847e-19
9.149779437962141871e-19
9.133876453259713949e-16
1.891459095102973108e-15
2.279109631844496561e-15
3.623640404942013769e-15
4.495493696868265723e-15
5.188774785388255278e-15
6.770031900563400255e-15
9.437242884275554877e-15
1.197722044954053755e-14
1.274111150209144361e-14
1.507463039716146557e-14
1.566761106976108283e-14
1.833784143247946195e-14
2.113528055899982501e-14
2.350553709710945377e-14
2.658909136670883569e-14
2.870873743435449329e-14
4.252780879560761589e-14
4.781575917892398260e-14
5.310804450209780423e-14
5.744981147343652574e-14
6.542665694000284404e-14
7.327968073364975359e-14
8.772786288852145406e-14
9.824687528893548936e-14
1.067334016356790898e-13
1.194878573221452014e-13
1.560635741400498654e-13
1.592381751866705846e-13
2.190998577741548109e-13
2.413152841018396876e-13
2.590248066720608182e-13
3.014665121749149729e-13
4.860355995089375464e-13
5.670734029436096229e-13
6.947943483717518106e-13
6.948135166234584506e-13
7.790897769132321402e-13
9.100769615751330720e-13
1.079732017475014620e-12
1.124197402256045162e-12
1.167280388759878136e-12
1.596182650900836528e-12
1.818350857570615367e-12
1.837878270060113383e-12
2.003992042298451097e-12
2.024351146317342849e-12
2.038814978507328513e-12
2.195720949742364745e-12
2.336935032696804823e-12
2.859641410241096296e-12
3.521044462749699352e-12
4.301469646153817802e-12
4.633696602637454874e-12
4.762181893304506990e-12
4.762609053321010905e-12
6.672554683016743035e-12
8.275880569131355907e-12
1.163375838494123287e-11
1.235478814550788688e-11
2.272472297481466331e-11
2.339108521407381482e-11
2.363009735831440566e-11
2.364202883026358865e-11
2.375480049899431074e-11
2.415968618304039047e-11
2.461668725666698226e-11
2.466076056770470558e-11
2.494298025790135498e-11
2.552443700144196495e-11
2.611916599059969594e-11
2.620916284853702991e-11
2.663121486941123211e-11
2.728363411677595557e-11
2.798029998456367748e-11
2.810475304905023906e-11
2.857800294589800376e-11
2.921350436543220176e-11
2.998711220412107026e-11
3.011792747428275206e-11
3.055774330451761631e-11
3.113015883312793853e-11
3.190630945329811458e-11
3.202304425012412966e-11
3.232267513716329364e-11
3.284312981295860856e-11
3.349760017074846842e-11
3.356433579289723307e-11
3.372729953886261690e-11
3.414144641363437203e-11
3.454031822046897902e-11
3.457711875306534160e-11
3.460356750067927353e-11
3.473772804730090293e-11
3.484128361097850629e-11
4.742117686746535832e-11
5.285270187296002421e-11
1.155835399363639789e-10
1.265673778272208731e-10
2.317552498026298147e-10
2.331389532116477488e-10
2.349965420789785298e-10
2.355307262877301544e-10
2.379480375881045428e-10
2.415809736075010038e-10
2.458138090791321530e-10
2.478836454275307603e-10
2.508744746041194888e-10
2.559410808919545933e-10
2.620171111586636684e-10
2.664583316491280496e-10
2.689135080966082729e-10
2.747473994979471793e-10
2.814296087925386610e-10
2.880569485906161670e-10
2.896892153437833737e-10
2.952496642155274935e-10
3.016343455275361843e-10
3.093062394164378719e-10
3.111278822139662868e-10
3.155349495158231887e-10
3.201635057182111570e-10
3.270969817426893044e-10
3.295024655353180703e-10
3.318701742094222501e-10
3.346887591169173501e-10
3.395947140275773043e-10
3.425644048682156858e-10
3.433776736192492770e-10
3.442861165325943137e-10
4.553762977754012874e-10
7.518480336019623786e-10
8.741214527565477207e-07
1.864687619929530352e-06
3.410210143265699867e-06
4.387462603022542829e-06
6.341640847163825518e-06
7.310715974241832010e-06
1.061236279482444994e-05
1.168029865932204712e-05
1.687313550885704395e-05
1.794430943746112443e-05
2.192391607187242850e-05
2.605754070866392712e-05
3.082762503572456777e-05
3.479687928731567100e-05
3.986286755742624044e-05
4.214824907499563117e-05
5.472955797798252073e-05
5.789624319203220899e-05
6.740268354553105243e-05
7.220352932817004064e-05
7.692182253098810835e-05
8.853777269839595938e-05
9.226078253013674597e-05
1.006673282306958954e-04
1.126919790691397356e-04
1.275189857915159843e-04
1.343930718455469667e-04
1.433647985411586176e-04
1.477297075410575978e-04
1.649094437817272437e-04
1.668651020787294574e-04
1.813982408827349152e-04
1.873583323898813161e-04
2.085822878187748250e-04
2.213316213518924224e-04
2.317041035842365144e-04
2.425450220668572826e-04
2.550420773353559217e-04
2.628595386572228285e-04
2.748525058267009633e-04
2.925895893166163939e-04
2.962241720399132281e-04
3.258664232874893289e-04
3.326509630185519825e-04
3.548829825413982804e-04
3.728356072976176478e-04
3.747713330650590739e-04
3.771639797807982354e-04
4.119545402165523387e-04
4.202701638457391540e-04
4.246151869459798413e-04
4.540493352755485784e-04
4.716434936335612703e-04
4.832381178448170046e-04
5.012459055619199275e-04
5.102702555018047773e-04
5.274098154895075783e-04
5.360022242177249485e-04
5.559367419532025827e-04
5.772619452595717082e-04
5.805206278466952660e-04
6.091025560994378033e-04
6.149376198541073573e-04
6.377893644985003271e-04
6.439054386338530439e-04
6.565912486975667610e-04
6.663553403196396420e-04
6.837044540796030591e-04
6.950862074954156306e-04
7.216959713149659122e-04
7.301631328681389447e-04
7.566374671082054136e-04
7.650339419897989133e-04
7.659914402911376877e-04
7.929637012499720890e-04
7.999820783149363219e-04
8.036245148843752231e-04
8.056804534532635695e-04
8.279425149839261854e-04
8.393032494370614030e-04
8.559117499604727364e-04
8.709453149595443701e-04
8.803289725797069747e-04
8.831890906756998489e-04
8.989917546143013022e-04
9.024863501209463195e-04
9.211251136653927050e-04
9.223585155097652677e-04
9.369130395285598344e-04
9.406093492033830265e-04
9.426319937996766474e-04
9.490700090357861085e-04
9.542499144654292744e-04
9.580240226165500457e-04
9.623934089778568698e-04
9.633232728621434491e-04
9.686847164407724146e-04
9.808155633935181517e-04
1.159078713689007216e-03
1.171603523644375484e-03
1.229580407235390241e-03
1.370743649687205731e-03
1.436622409383032060e-03
1.583954637531883019e-03
1.686984649111824934e-03
1.805694191409188678e-03
1.898706978469948082e-03
1.972683323952737714e-03
2.034167441184237934e-03
2.235028647049723278e-03
2.267685785649412467e-03
2.502081773649749048e-03
2.514570887215741672e-03
2.701921520776975286e-03
2.740443956771347438e-03
2.804575156464630004e-03
2.977021007877315387e-03
3.080920975255621932e-03
3.210767935323990355e-03
3.355190701876086413e-03
3.439825861012646684e-03
3.498646769651190657e-03
3.627185115658564541e-03
3.662527388385447124e-03
3.875937533742408216e-03
3.883232011078713384e-03
4.080755164665779422e-03
4.124068768552518333e-03
4.215119502675578923e-03
4.273343072684759013e-03
4.351192037174419179e-03
4.452617437593496021e-03
4.556212695037744828e-03
4.617178743396379605e-03
4.738998782602373006e-03
4.765690165184845346e-03
4.783003263244511340e-03
4.896752718725043765e-03
4.898775745944228439e-03
5.009822040058960202e-03
5.031156504660905249e-03
5.103493810355610484e-03
5.135836518238128152e-03
5.147371130282068531e-03
5.177150988928944965e-03
5.211750746910872797e-03
5.230195605888694234e-03
5.257560158056955209e-03
5.262196160181517590e-03


==> fig/ncg/eigncgH2.txt <==
-2.313820246664947597e-04
-2.313793932343476806e-04
-1.189088291181703771e-06
-1.152297803397671780e-10
-1.152016752499770744e-10
-1.141793673886353172e-10
-1.140852773398865728e-10
-1.126397905427419895e-10
-1.121878142141617852e-10
-1.121706173005738725e-10
-1.116616033425882438e-10
-1.099977682598114711e-10
-1.094432237487882454e-10
-1.070385606433766944e-10
-1.065142868868586256e-10
-1.039428388336434412e-10
-1.024275392414200642e-10
-1.023302157741496096e-10
-1.004548722959807789e-10
-9.910553761003089943e-11
-9.708445869029545985e-11
-9.468088605968558927e-11
-9.349890425057249885e-11
-9.015517311067396206e-11
-8.762115671599777880e-11
-8.721122980660134805e-11
-8.408243306655476884e-11
-8.358330927237349031e-11
-7.941063997385448306e-11
-7.853857291993416853e-11
-7.681743792853232567e-11
-7.270866043382208635e-11
-6.976440702529252497e-11
-6.858409920308860041e-11
-6.711315507988796003e-11
-6.359686781586086528e-11
-6.024450588579382911e-11
-5.874877989768205974e-11
-5.839247804523786193e-11
-5.364655421777162473e-11
-5.322391722779928913e-11
-5.201337935238511459e-11
-5.065261061305055346e-11
-5.004506564483744710e-11
-4.967877063694162555e-11
-4.857710725263096186e-11
-4.735695709273615519e-11
-4.407021594527426514e-11
-4.353622386024785847e-11
-4.139822753478222902e-11
-4.022290419495397268e-11
-3.941055636403334765e-11
-3.763259141188318630e-11
-3.601989485275102610e-11
-3.515907184879102728e-11
-3.219729876294356291e-11
-3.175614005339706443e-11
-3.147169254145717451e-11
-2.963583844899637201e-11
-2.686641196745616527e-11
-2.550227730554940803e-11
-2.402852952624308134e-11
-2.215884738381021865e-11
-2.153065129255416612e-11
-1.932809370909456084e-11
-1.909818690401668652e-11
-1.771291546710061885e-11
-1.665942064429825099e-11
-1.535454574135320258e-11
-1.398877771710438454e-11
-1.340763532963562328e-11
-1.113406064886682667e-11
-1.032130248552812489e-11
-9.659526768223680982e-12
-8.048171338445437139e-12
-7.172826489735180788e-12
-6.320582185447015434e-12
-6.273581718966477765e-12
-5.480735772880595971e-12
-4.056853746570206025e-12
-3.685687605167086334e-12
-3.632732523299354884e-12
-2.304659130113848142e-12
-2.029135501098375293e-12
-1.617158877186415977e-12
-9.091541111117612861e-13
-8.139531219796088276e-13
-5.145591661211469134e-13
-4.650907716363054138e-13
-2.565120728699591032e-13
-2.436657259218488693e-18
-2.360652032888888047e-18
-2.037144787773835077e-18
-1.905487720335594595e-18
-1.864067125193030595e-18
-1.807989632034850653e-18
-1.754254514986296305e-18
-1.646697012212815576e-18
-1.603204177082409049e-18
-1.532577941610356396e-18
-1.459219674657288249e-18
-1.392584200072864265e-18
-1.346884455998627531e-18
-1.320159580598192597e-18
-1.272031152769414247e-18
-1.227842297605812086e-18
-1.198539940335354517e-18
-1.177352341446075200e-18
-1.150823809654304752e-18
-1.114891144119624490e-18
-1.077535240086183913e-18
-1.057010591282303669e-18
-1.015588113818438849e-18
-9.990660073470922291e-19
-9.648879742629467456e-19
-9.167947162643176162e-19
-8.870385554960094065e-19
-8.683459526226459823e-19
-8.215953030755036103e-19
-7.920265681714294250e-19
-7.805339565310216658e-19
-7.419126102852200671e-19
-7.287272037305439168e-19
-7.109506502252035625e-19
-6.883928748972313615e-19
-6.810724728951255630e-19
-6.443102627926939439e-19
-6.367199905718107455e-19
-6.210446240938591914e-19
-5.955468473612043797e-19
-5.723268180650407653e-19
-5.493063319140192537e-19
-5.306233649717824866e-19
-5.244682194145289768e-19
-5.093896557918761120e-19
-5.013792740079802679e-19
-4.848408139750034179e-19
-4.650917176489284041e-19
-4.372815227904445752e-19
-4.348394281529052860e-19
-4.031032348154650719e-19
-4.006088212653027078e-19
-3.817158547290641668e-19
-3.718824305712108519e-19
-3.568592395903866037e-19
-3.411780240886230096e-19
-3.199167597866498330e-19
-3.082072729467033557e-19
-2.869042299001979446e-19
-2.741482443404148763e-19
-2.665076455626691843e-19
-2.563451705184645609e-19
-2.456096805430591786e-19
-2.399975572336146801e-19
-2.191778457313986905e-19
-2.031951615624826412e-19
-1.933056355014444805e-19
-1.751783057815660339e-19
-1.593659682806339223e-19
-1.517348099259407091e-19
-1.432008000114153683e-19
-1.208676523151029581e-19
-1.131182685740950464e-19
-1.074545566924042018e-19
-1.016861992233457107e-19
-8.865125811450660904e-20
-8.232309235041456835e-20
-6.500718265749472007e-20
-5.957475126575297875e-20
-4.967625610472252962e-20
-2.845647058323283099e-20
-2.216264237844496964e-20
-1.001749654075325577e-20
-2.044605843948344537e-25
-1.611094064068924578e-25
-1.466389104634173311e-25
-1.400659770319038778e-25
-1.384668450550744054e-25
-1.302376475786487677e-25
-1.286604007106129210e-25
-1.159543562273146255e-25
-1.105998881335675325e-25
-1.040232446768933898e-25
-1.006803788466683014e-25
-9.687601748547148147e-26
-9.670632883017597572e-26
-9.481314370761877999e-26
-8.814179945132315383e-26
-8.588960691940253516e-26
-8.431693108369976172e-26
-8.109658107065730878e-26
-7.840957543901486053e-26
-7.702798851616826974e-26
-7.579517475662869220e-26
-7.188085970624497372e-26
-7.011963377932792987e-26
-6.606100210914287670e-26
-6.570871806369863504e-26
-6.359486470838142030e-26
-6.094413322170483070e-26
-5.936393123464422717e-26
-5.731862268866936490e-26
-5.637498444026724351e-26
-5.230342192226256824e-26
-5.149326306897078870e-26
-5.047566922959362722e-26
-4.865252956468876982e-26
-4.723325587023702065e-26
-4.596358501776168754e-26
-4.478171078735035606e-26
-4.213631999885178176e-26
-4.106141280878402367e-26
-3.997042105396491000e-26
-3.938089888710875211e-26
-3.803737341519642798e-26
-3.701675465218777185e-26
-3.474063209211473529e-26
-3.344895223865784845e-26
-3.322387004160905842e-26
-3.187589721049852674e-26
-2.939691820170462462e-26
-2.807655142204645444e-26
-2.702859672052132547e-26
-2.611957392890188627e-26
-2.502529002545018585e-26
-2.354525442664823254e-26
-2.148799809241066398e-26
-2.006502598867732244e-26
-1.948930931038583249e-26
-1.823937429973144837e-26
-1.615627338846427886e-26
-1.503764167654605240e-26
-1.380735927811764740e-26
-1.287962055692214305e-26
-1.179097797440535889e-26
-1.115092946164989633e-26
-8.549000435454227216e-27
-7.000442836441816514e-27
-6.111665035780210751e-27
-5.479949207295378746e-27
-5.004482566164614753e-27
-4.472163181327585640e-27
-3.470973026355334863e-27
-2.893073370289147784e-27
-2.523181761873343358e-27
-1.682059443950872961e-27
-1.335660649738765180e-27
-1.256596298382270271e-27
-9.264745824974067822e-28
-8.774099689291076203e-28
-5.804206218685774066e-28
-4.327350299031339472e-28
-2.853726805622761885e-28
-2.625755367969971881e-28
-1.921769578272488121e-28
-7.305012041516161126e-34
-6.394982079900885713e-34
-5.388396189288419166e-34
-5.295720277330983042e-34
-5.027488112357156746e-34
-4.770211267098373371e-34
-4.339703462774649092e-34
-4.168071432519718074e-34
-3.858178997405986868e-34
-3.738695116314054974e-34
-3.532948813814096794e-34
-3.219320099256863737e-34
-3.154885487945894915e-34
-3.112209626417177426e-34
-2.871364752710697887e-34
-2.650066277068198187e-34
-2.596958120070120287e-34
-2.512741216682428936e-34
-2.415602877044661469e-34
-2.341434508540422602e-34
-2.092212933818087051e-34
-2.029228306210789114e-34
-1.957004280419438608e-34
-1.841777313089061699e-34
-1.723645402283614852e-34
-1.716562146433541047e-34
-1.604350560969861596e-34
-1.509811518231727372e-34
-1.446138232100536608e-34
-1.429722568763844253e-34
-1.324998176877698384e-34
-1.272268169652718716e-34
-1.201013022372824734e-34
-1.122334696246820248e-34
-1.109718897725683725e-34
-1.069675123387245994e-34
-1.055223045232343359e-34
-9.903128376842767211e-35
-9.761811886808882914e-35
-9.007544288176259025e-35
-8.717345437165117776e-35
-7.833289145478291560e-35
-7.728890702045202156e-35
-7.266545550428317659e-35
-6.715080193079799168e-35
-6.061969287631762962e-35
-5.476095792682403601e-35
-5.209477476574333210e-35
-4.791465412407294947e-35
-4.573167469147691016e-35
-4.082733347122222807e-35
-3.922208610229722522e-35
-3.603431719119735639e-35
-3.460911369080188283e-35
-3.329179902158341159e-35
-2.723277563392686740e-35
-2.592848757865999591e-35
-2.327744362514408937e-35
-2.262370720877559019e-35
-2.049871299240998748e-35
-1.580140533132121809e-35
-1.357633399966311973e-35
-1.282327697000549554e-35
-9.099567019852268369e-36
-8.671449355917920894e-36
-6.660886921091883961e-36
-3.424274383116664994e-36
-1.297653241913402588e-36
-6.627330514388671452e-37
-1.212078471839748777e-37
-4.589204196319668510e-41
-3.411060022226433184e-41
-3.278495518163747341e-41
-3.035017141162480849e-41
-2.947320984980172298e-41
-2.859893160621999307e-41
-2.759290850870426319e-41
-2.575733702108594887e-41
-2.468375645972589644e-41
-2.348971018822949648e-41
-2.311674201407760114e-41
-2.144049263390089788e-41
-2.071098352511030460e-41
-1.983541266746693496e-41
-1.886288736129243384e-41
-1.855272750961087827e-41
-1.744712147042884494e-41
-1.680508724388139043e-41
-1.558807875395612746e-41
-1.496943949154656894e-41
-1.383360086406098127e-41
-1.310582566360501489e-41
-1.260932845272396836e-41
-1.235364344084328143e-41
-1.183929230925129771e-41
-1.126459607004742442e-41
-1.023193352869957079e-41
-9.931065845066322774e-42
-9.374796631083771733e-42
-9.022319965739962382e-42
-8.341241844957652615e-42
-7.983113556768415759e-42
-7.504366180430357156e-42
-7.348840505710867014e-42
-6.558077565082165672e-42
-6.087140101112065219e-42
-5.887264928387147114e-42
-5.793852235913556178e-42
-5.303513315848908321e-42
-4.669264623613072154e-42
-4.303179737821675941e-42
-3.906937750913189927e-42
-3.428393495637943517e-42
-3.281287805961748225e-42
-2.904710707447649205e-42
-2.717606125731197503e-42
-2.404078625288186609e-42
-2.041966655059567993e-42
-1.637540990378579932e-42
-1.463163918419901260e-42
-1.091575073066203366e-42
-7.946975736339562028e-43
-6.885689283692259834e-43
-5.593046494950217898e-43
-4.109340900951565814e-43
-2.733178228967206639e-43
-2.497975730492988152e-43
-2.096641567451909243e-43
-1.683314670744208648e-43
-1.511348627814328480e-43
-1.042299653231615223e-43
-9.414466202488365758e-44
-7.071149498973212836e-44
-4.668459386075617995e-44
-2.386472708852223786e-44
-1.821897424507952146e-44
-5.162103963427557803e-45
-1.644097522148870410e-49
-1.453435158707936942e-49
-1.368775637958519488e-49
-1.189631177127993607e-49
-1.084765997757889972e-49
-9.612569014409337109e-50
-9.244847544884121208e-50
-8.777258654288258216e-50
-7.743615816480003221e-50
-6.457575806077047419e-50
-6.360774368984054128e-50
-5.990259871234638822e-50
-5.780695003296004751e-50
-5.230535937212646042e-50
-4.627817154858617428e-50
-4.454846211655911555e-50
-4.234529690514285205e-50
-3.883934166445042017e-50
-3.546019834642767912e-50
-3.372316884174313151e-50
-3.264503348315512626e-50
-2.929258909490870390e-50
-2.787393239428906903e-50
-2.693685393146476338e-50
-2.510572869004774245e-50
-2.353897586075630546e-50
-2.049661177182041265e-50
-1.965040295036315738e-50
-1.896831263156055328e-50
-1.735686850008881989e-50
-1.594243458262393642e-50
-1.584856213097242504e-50
-1.465278396821616693e-50
-1.294874194226563275e-50
-1.190353750234546655e-50
-1.138529702945011279e-50
-1.053840377093745091e-50
-9.853340964343976339e-51
-9.223515743018730486e-51
-8.312678498325016728e-51
-7.456904126073557321e-51
-6.795450030733510679e-51
-6.362753643598422186e-51
-5.943295798223236416e-51
-5.374730703028201494e-51
-4.336080193059201417e-51
-3.574564840586423564e-51
-2.947530913653119674e-51
-2.180451621599299405e-51
-1.564536194107226963e-51
-1.239176208057137799e-51
-8.053701189895526439e-52
-1.098372874669970924e-52
-6.814748584058479646e-53
-2.946056762965999476e-53
-2.768769458631737309e-53
-2.337455124999945952e-53
-1.814126125739257584e-53
-1.562173134877085802e-53
-1.544947014922636688e-53
-1.199745833962957002e-53
-9.714662963087963252e-54
-8.540873044061739423e-54
-7.349025096688453535e-54
-5.570830381108551861e-54
-3.746783357758466767e-54
-2.543763473261429639e-54
-5.623040675014578791e-55
-6.753544460209747290e-57
-6.340438739235159882e-57
-5.066203597068800693e-57
-4.211877535609656778e-57
-3.800903714073523859e-57
-3.618034698640264139e-57
-3.258685918118918156e-57
-3.057473643994137699e-57
-2.492964134535000865e-57
-2.391017778414105415e-57
-2.242024453857424413e-57
-2.085007885582693554e-57
-1.771958852895282054e-57
-1.657546664148521148e-57
-1.543502967390290480e-57
-1.346676857264838989e-57
-1.168981473093301860e-57
-1.127213114227456263e-57
-1.076017141846046257e-57
-1.072817015422066574e-57
-9.697245980176639776e-58
-8.418957313627669789e-58
-7.596871170062184017e-58
-6.109391958359909461e-58
-5.856618353591895857e-58
-4.924310071654828273e-58
-4.413872511660821541e-58
-3.630787247236308254e-58
-3.586497372800239516e-58
-3.118759998409440272e-58
-2.681887370282704062e-58
-2.146995593066916628e-58
-1.973758175813555836e-58
-1.784907590657097134e-58
-1.211464145538773471e-58
-8.681059980712427381e-59
-5.955236226050119351e-59
-1.104084058796731502e-59
-6.868404191761082129e-60
-3.616718334693007679e-60
-2.235559604353305864e-60
-1.752416792183626656e-60
-1.521235215233351618e-60
-1.265619711969834287e-60
-1.193959768636817134e-60
-9.677500245647821247e-61
-5.388263522576754625e-61
-2.480043955858125713e-61
-1.947860658524293990e-65
-1.679514606257894031e-65
-1.484458483184988374e-65
-1.389047425541840782e-65
-1.125786969488544567e-65
-9.930667462765954101e-66
-8.976543391207309710e-66
-8.497396029050851555e-66
-7.942753931109626148e-66
-7.722962225882284208e-66
-6.078077488462350822e-66
-5.965400069903752023e-66
-5.272095091731636545e-66
-4.975606161413290575e-66
-4.500296693822965945e-66
-4.106914140049013078e-66
-3.792072142462748526e-66
-3.002141062609216409e-66
-2.511410952221197717e-66
-2.351445342739224646e-66
-2.296824439151866776e-66
-2.062442695717891659e-66
-1.750288833892440824e-66
-1.486954624718716129e-66
-1.414499057140909512e-66
-1.086217353425091344e-66
-9.997327543064271676e-67
-7.930285966143269543e-67
-7.567448191309269511e-67
-7.024938584380366111e-67
-5.569861573166384672e-67
-5.028216494165852038e-67
-4.381878865940973906e-67
-3.993044543126014665e-67
-3.032240360536885151e-67
-2.518380016218230697e-67
-2.115210805075547496e-67
-2.045410140684547343e-67
-1.265366539592004414e-67
-6.968009906425625514e-68
-6.657993491250275147e-68
-1.329380705413641703e-68
-3.924062858381122385e-69
-3.279553539420511515e-69
-2.534957068149491167e-69
-2.040861360846601368e-69
-1.510220244956086108e-69
-9.257515571700286490e-70
-7.992534342399439445e-70
-5.295620204474424312e-70
-3.831282172549511970e-70
-3.493716758165387513e-70
-2.600660245532686292e-70
-1.413249537535632092e-70
-1.067549012035759928e-70
-9.987351481482726553e-73
-5.545204150239789367e-73
-5.457158627373707164e-73
-5.098961056051118850e-73
-4.322216915491498232e-73
-3.286097765471053153e-73
-3.199464620557599382e-73
-3.026079054018225911e-73
-2.892105097617598976e-73
-2.750818413434414118e-73
-2.606375336906653608e-73
-2.148070525246229494e-73
-2.099892027287734684e-73
-1.694237511257954536e-73
-1.636182032337230374e-73
-1.443438433138238422e-73
-1.192786198755186252e-73
-1.070211466337550847e-73
-1.009338807351457072e-73
-8.121378098009855485e-74
-7.436703802478039519e-74
-6.706027632505944442e-74
-5.031045162991418760e-74
-3.724549735081059136e-74
-3.177414439702038861e-74
-1.489939602310138058e-74
-7.060548078955612371e-75
-2.339004523276230803e-75
-1.266730331355029210e-75
-8.546911397205858458e-76
-8.121910413784322616e-76
-6.147610823751103066e-76
-5.814695449445528240e-76
-4.126999328028414210e-76
-3.621092085764101071e-76
-2.734480908361540546e-76
-2.315989651301768386e-76
-1.615661355972599735e-76
-1.488715578325978521e-76
-7.321498422748202372e-77
-4.269376190412536161e-77
-3.718758206849690955e-81
-3.049249736502532738e-81
-1.988383946736390736e-81
-1.975628504053886166e-81
-1.789629458741205650e-81
-1.492972838189863714e-81
-1.325468170357398727e-81
-1.088664985462276197e-81
-9.377328578019533048e-82
-7.655645977307691585e-82
-7.324672834164981220e-82
-6.988854542980110311e-82
-5.838663855884787984e-82
-4.951945041656264142e-82
-4.686769957907444083e-82
-4.125231938092018810e-82
-3.772683017277110683e-82
-2.883275111188503951e-82
-2.508565941254368713e-82
-2.328179526004128345e-82
-1.901730085979300298e-82
-1.740929498846738305e-82
-1.394056399083639584e-82
-8.710493317489203888e-83
-8.221713959698537026e-83
-5.687486297374238112e-83
-4.684218422360096436e-83
-4.141468581478111659e-83
-3.213176920177326391e-83
-2.785117332062811432e-83
-2.676012399426273356e-83
-2.118538064093567461e-83
-1.801635221445048994e-83
-1.417570675374916761e-83
-1.083052272365212739e-83
-9.410805429452188916e-84
-7.570771524061552269e-84
-4.673407869130362172e-84
-2.885020068571316602e-84
-2.243386434094622191e-84
-1.679239186485696732e-84
-1.059663185990236625e-85
-7.267664050248171508e-86
-4.738277645971454672e-86
-3.901665926295097145e-86
-1.942124633552410975e-86
-1.718145213045828482e-86
-1.294236233216300212e-86
-1.191913680429980502e-86
-1.076026175997657511e-86
-9.987324892114462025e-87
-8.671113467474239310e-87
-7.831099025850890298e-87
-5.768819447636012627e-87
-4.410679181939571518e-87
-6.031834264091925467e-88
-4.522810042271573739e-89
-4.244148889723249775e-89
-3.194568303618678109e-89
-2.960911001344818326e-89
-2.611452708762050623e-89
-2.197751754824190900e-89
-1.818400189196443782e-89
-1.543825158760475594e-89
-1.017296232964674182e-89
-7.931909945454252620e-90
-5.855618502422375754e-90
-2.497698652722830495e-90
-6.249748536625395790e-91
-1.607488848225803741e-91
-1.356200754261403770e-91
-1.151029673908981137e-91
-9.711433394352381791e-92
-8.372501734222197874e-92
-7.600757347043592420e-92
-6.066020553522241793e-92
-5.493130103401957990e-92
-4.746542350788171237e-92
-4.134610079163015719e-92
-3.452929249283250600e-92
-2.643356673843853504e-92
-2.150853787148453190e-92
-1.275409648411834857e-92
-5.559116546469549556e-93
-2.037855091304680469e-93
-4.675248074425817186e-97
-3.758071880977976547e-97
-2.818991798218518027e-97
-2.551089883172338779e-97
-1.919808820951605711e-97
-1.771084675333390359e-97
-1.374483372682122349e-97
-1.326251380583421531e-97
-9.054188608872333644e-98
-6.575764006859384602e-98
-6.455890859334907366e-98
-4.916042838930828457e-98
-3.809861184764219100e-98
-3.448408638430348763e-98
-3.150366320897161893e-98
-2.604388521438275824e-98
-1.916814390541402080e-98
-1.720694837753184684e-98
-1.573098453311690448e-98
-1.045431416312093223e-98
-9.439520087239526649e-99
-7.969280273178677224e-99
-5.873006066992413332e-99
-4.994182271424197380e-99
-2.625279046796712858e-99
-1.497321076542499256e-99
-1.388882646143537058e-99
-8.853589861629680224e-100
-8.425274664082388347e-100
-6.631935005491798017e-100
-5.120048981933570759e-100
-3.594206789547969953e-100
-3.044034231445343225e-100
-2.300812352223707502e-100
-2.158363374779995949e-100
-1.529373529280366390e-100
-1.037172379990661023e-100
-7.903196610161325736e-101
-2.572078928307873104e-101
-8.346332346669316170e-103
-6.369059973892180941e-103
-5.076303138351257970e-103
-2.956574512029832041e-103
-2.800457860333575230e-103
-2.551689562759510983e-103
-1.984934036676666015e-103
-1.699757667997622645e-103
-1.130600181375686498e-103
-4.574797477203199002e-104
-2.562718704431486832e-104
-3.402071447312868682e-107
-2.935284219230024043e-107
-2.624794367007579196e-107
-2.171064278380574118e-107
-1.763107934341946407e-107
-1.610070272722307263e-107
-1.327135702882410057e-107
-1.154486155140068614e-107
-8.888184440828548270e-108
-8.315736584786015901e-108
-6.199960645838184591e-108
-4.087896854063493968e-108
-3.255681403061759489e-108
-2.035070548473825064e-108
-1.367388963331293588e-108
-8.429514164710170564e-109
-6.385475650683226480e-113
-3.733400616414248198e-113
-3.270147366901650423e-113
-2.595483340010981288e-113
-1.732840954359432568e-113
-1.410607085696028278e-113
-8.478812264900674998e-114
-6.642325212013488547e-114
-6.378949704868142901e-114
-4.152679238443629283e-114
-3.269672727297893187e-114
-3.048387677690307121e-114
-2.516151707252603413e-114
-2.312366537461015997e-114
-2.137649458838631927e-114
-1.948508150920369695e-114
-1.482070846255098974e-114
-1.330494598712100859e-114
-1.292620479497388425e-114
-8.871414987603911555e-115
-7.515979454642205390e-115
-5.392066627762563278e-115
-4.605514870419195474e-115
-3.013171507575842663e-115
-1.713931032797285044e-115
-7.645171008517604500e-116
-5.628421853076249399e-116
-2.567770566007168716e-116
-1.786460902432381444e-116
-1.578152090328771977e-116
-1.377258406325012643e-116
-9.733043940590295562e-117
-7.537342386799083124e-117
-6.134315892479963929e-117
-3.362189706438082343e-117
-1.670970928165805420e-117
-1.301828495926223499e-118
-1.628494113347791743e-119
-1.259439756003286267e-119
-9.056092175495844593e-120
-5.168552243776173437e-120
-4.869685652548665481e-120
-4.338523715024729468e-120
-4.229674976329939504e-120
-3.226279661492287251e-120
-2.694563821525802287e-120
-2.467911423645271242e-120
-1.632625109242788181e-120
-1.108576771574441035e-120
-5.824825266231404059e-121
-2.541701379654158838e-121
-5.321389594774004735e-124
-3.957164083316015679e-124
-1.817630045061379581e-124
-1.624878278681560635e-124
-1.381521786879454931e-124
-1.193586710385624967e-124
-9.244924196341852755e-125
-6.806802475696301200e-125
-5.738875973420676244e-125
-4.590678769325230383e-125
-2.163804477470815822e-125
-7.619582525788606028e-126
-3.007664743770681680e-126
-5.505923148227565785e-130
-5.337030496164188120e-130
-4.361301026300612923e-130
-3.452012382563379714e-130
-2.882843555951704561e-130
-2.567646347284259554e-130
-2.109814144295678497e-130
-1.898601958366248070e-130
-1.253513283408514810e-130
-1.171702532317829291e-130
-8.208225067507179476e-131
-6.532836839176458674e-131
-3.951442233838697731e-131
-2.577920946432657151e-131
-6.123634362815140409e-132
-2.970770760732960805e-132
-2.641735004701533600e-132
-2.432607579719563918e-132
-2.226094449702237540e-132
-1.652904010158511459e-132
-1.163581053002245630e-132
-8.775175174669529083e-133
-7.688164436091009296e-133
-7.222011521364658932e-133
-2.701378190222731429e-133
-1.166353983739893856e-133
-6.778452284957962731e-136
-4.845648117360120425e-136
-3.884853389308855776e-136
-3.208158503284925061e-136
-2.742052899009565966e-136
-2.365911673113106568e-136
-2.114253121559063224e-136
-1.828044565221756462e-136
-1.287574815573123083e-136
-1.105736654714261606e-136
-7.380826385856299005e-137
-4.260896480202754263e-137
-2.840754827721433832e-137
-1.033281181322879579e-140
-4.407404404601606592e-141
-3.462650427331720104e-141
-2.464251829113412612e-141
-2.282819104264714722e-141
-1.871128928944487256e-141
-1.623773695104012050e-141
-1.174039074349372606e-141
-9.947832163813422066e-142
-7.094018225454996484e-142
-4.687207512071164260e-142
-2.177780335440005996e-142
-1.042060789780674496e-147
-6.634045648409435916e-148
-5.726603045180835113e-148
-4.650990515271892127e-148
-4.608900852174208687e-148
-3.701478372531285345e-148
-3.105337662964783434e-148
-2.579458358920110870e-148
-2.196670211841442391e-148
-1.499297104410290766e-148
-1.444024742114165298e-148
-1.060430889735753374e-148
-8.351366417092770170e-149
-5.933956904932148567e-149
-2.094829178685356880e-149
-9.211989902558734262e-152
-7.832779000164008032e-152
-7.000249931729263769e-152
-5.132629931334285555e-152
-4.745246078614549375e-152
-2.738722574571191584e-152
-2.638057286250775996e-152
-2.504399082716418215e-152
-1.586817998236845454e-152
-1.469254822363255625e-152
-1.210757678251657468e-152
-8.576608028328411847e-153
-2.158105959488722432e-153
-1.985731426710491678e-153
-2.487849444670212435e-154
-1.384056649411174503e-157
-6.806077602280048975e-158
-6.551680015009023817e-158
-5.600131532358929789e-158
-5.553156114089359618e-158
-3.666071474628946901e-158
-2.671322793148730934e-158
-2.419002518933708195e-158
-2.375785756471112448e-158
-2.216118981918520650e-158
-2.120842175488722677e-158
-2.080335593945952476e-158
-1.483733909076767155e-158
-3.271468251342988108e-159
-2.022714345718762286e-159
-2.068294367548093321e-164
-1.743733472486334889e-164
-1.541598170653499393e-164
-1.252025953248735552e-164
-6.035525923688694102e-165
-4.435267140272601787e-165
-3.839241286320363423e-165
-3.799776548998062613e-165
-2.782524687421671903e-165
-1.992303758117444522e-165
-1.950773710608501348e-165
-2.298809342133492426e-168
-6.465877329272804841e-169
-5.479553785645105015e-169
-4.411026714950028952e-169
-3.160668961877985975e-169
-3.096636302660712866e-169
-2.651505565758295430e-169
-2.219652954025138719e-169
-1.775905992861317553e-169
-1.649227024061816519e-169
-1.402037084400347416e-169
-1.151108371853158333e-169
-6.744882302674807154e-170
-6.403786473286274442e-170
-5.497267479626387649e-170
-4.939901447931328053e-170
-2.925098276426680707e-174
-1.022006183906027508e-174
-9.096729910496347255e-175
-7.726861663640628898e-175
-5.832782044759755114e-175
-4.240848863700390180e-175
-2.837885848639069424e-175
-1.898581739055269435e-175
-1.019281670938495412e-175
-4.152077663627696818e-176
-1.507933498603499344e-176
-8.874738592910539873e-185
-7.747194967205286296e-185
-7.731439749707825671e-185
-6.099419659844960181e-185
-5.581086449359837933e-185
-5.548248433703506372e-185
-5.357121516408511451e-185
-5.216961736287966749e-185
-4.977320175383490044e-185
-4.315491740620879607e-185
-3.794337636407721835e-185
-2.959710400592365355e-185
-1.888150821454341262e-185
-1.872128590080188056e-185
-1.611315465903501418e-185
-6.070773925753778910e-186
-5.801157885408826514e-186
-9.486225375828035124e-191
-4.838103834874285883e-191
-2.936625623732042054e-191
-2.495170783189058836e-191
-1.857501810560099427e-191
-1.850111204345109801e-191
-1.527076008628548808e-191
-5.115497734681235286e-192
-4.933455120971438924e-192
-2.425662760072759698e-192
-1.548353609625306068e-200
-1.144881571253508847e-200
-9.350148493601178210e-201
-8.006104664781519968e-201
-7.845993788495509491e-201
-7.193295187094010472e-201
-7.086779943470703613e-201
-5.965284185380431547e-201
-5.379038927049629769e-201
-5.158318796618400416e-201
-5.091219864212858960e-201
-4.623876585742846950e-201
-4.014717989397135016e-201
-3.608783599335415520e-201
-3.531403031873593976e-201
-2.050762656239954527e-201
-1.576518971264755218e-201
-7.242530177338469532e-207
-6.167021802036152420e-207
-4.732939862968077912e-207
-3.112627230981741504e-207
-3.039062318143814580e-207
-2.968143056937798538e-207
-2.489669379606080751e-207
-2.448069265467327819e-207
-2.297201750237624543e-207
-2.119707391625401885e-207
-2.109559210361045391e-207
-1.703883312312649018e-207
-1.520081166578649940e-207
-5.716468076006693500e-208
-4.365325528282809091e-209
-3.286202016237657919e-216
-2.888785104348178190e-216
-1.971773545203316753e-216
-1.115938259019006746e-216
-1.082709665467133429e-216
-6.706107767168958038e-217
-5.216634511859418087e-217
-3.419299982880584166e-217
-2.614303941373819234e-217
-2.398937972810016562e-217
-2.348692862216840640e-217
-1.109729912756572195e-217
-5.031459965573745610e-218
-1.557400886072454322e-223
-9.892720261970241608e-224
-7.507658591523450515e-224
-5.752042187029984805e-224
-4.883395338433756608e-224
-4.554529453379331047e-224
-4.509574780888906294e-224
-4.081029720338161463e-224
-3.179702813923172998e-224
-1.829889476342752211e-224
-1.282330639179521426e-224
-1.129572037403883594e-224
-1.061870179683673514e-224
-9.781114511392921441e-225
-8.746668384763171796e-225
-2.814866708539707014e-239
-2.716578321270572529e-239
-2.160638688209582892e-239
-1.751795360286854341e-239
-1.738547049684777129e-239
-1.613826235002202576e-239
-1.293946130749570776e-239
-1.249669726822475060e-239
-1.139339236333950054e-239
-1.036816610492203060e-239
-4.223598080890128063e-240
-9.973352893475531033e-241
-2.557436824694657880e-254
-2.071887376129569452e-254
-1.028477424410728107e-254
-9.490991353161421086e-255
-7.854902183574268839e-255
-6.369949254319190113e-255
-4.475606396501923575e-255
-4.268189413015196502e-255
-3.879623583420633425e-255
-2.149894693539818240e-255
-1.309525041807612121e-255
-9.562126603643989339e-256
-8.516387813747209034e-256
-5.620235540463168123e-270
-4.743037631089265633e-270
-2.752026815327108456e-270
-2.279217666812610834e-270
-2.038581186039223276e-270
-1.984698229524921818e-270
-1.901089496155135775e-270
-1.850739520717177096e-270
-1.207185049466751712e-270
-1.049592757934305198e-270
-9.413486243130099398e-271
-9.390527827497225768e-271
-9.371524621891033636e-271
-3.263784616419585074e-271
-2.895033107451867968e-271
-8.950504773367661485e-272
-1.894827256340143989e-285
-1.404083423516675440e-285
-1.063985459315374663e-285
-8.790774526363960397e-286
-6.349790676911338615e-286
-6.304568526794305919e-286
-5.581719328345391531e-286
-4.815291315710633006e-286
-2.469967757770931021e-286
-2.101522842264768640e-286
-1.050761421132384320e-286
-4.894259418558519717e-287
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.095767122567918294e-286
1.301660201200352319e-286
2.212062185827116835e-286
4.398848209093174675e-286
5.957411243678554015e-286
8.136316766823032224e-286
1.171322430347976205e-285
1.502361190589051615e-285
1.601054317260663779e-285
2.396085780908890749e-285
3.281776889539813297e-271
3.791688132245504371e-271
1.033311755351663649e-270
1.037014087329493051e-270
1.220709080349516654e-270
1.293314073552205074e-270
1.327741697630786122e-270
1.745431185808569320e-270
2.067768490971180159e-270
4.331242791235668353e-270
7.865611998138348544e-270
1.102703031305889142e-255
1.155122220374210271e-255
1.179061900025068170e-255
1.261788799668724919e-255
2.131197353912214900e-255
2.314872692818990636e-255
2.882201353978027350e-255
3.729192978227183495e-255
5.391024460725349319e-255
5.878344463256182090e-255
8.215270594757097326e-255
8.737875408117569516e-255
8.869191716482283480e-255
1.306559466137830770e-254
1.612041868817095218e-254
5.763162855397674711e-240
6.929841232192716594e-240
8.648529065876845034e-240
1.108083693193907497e-239
1.252447060386759397e-239
1.368219076483952997e-239
1.811299929489039319e-239
1.820586827757373594e-239
2.324482263747974990e-239
2.703961487084938435e-239
3.168681656552344067e-239
3.540438720435067421e-239
4.182106734331997246e-225
7.248694074874750592e-225
7.638845909311596520e-225
1.205036620411926934e-224
1.237761591210324449e-224
1.554041945839376844e-224
1.895038157188452015e-224
2.647416992423090611e-224
3.926551438211495541e-224
4.788831720692889757e-224
6.621057408502082489e-224
1.261229595614694409e-223
1.397835046104169257e-223
2.006589569900611395e-223
1.111218610735606655e-217
1.459840010185184409e-217
4.186097757422267773e-217
4.846813853942416580e-217
5.323563025584250023e-217
5.821793062384563701e-217
6.994455486125354917e-217
7.449175050984546918e-217
1.275570376455697587e-216
1.388221087889390770e-216
1.420255875791203577e-216
1.452261666790108776e-216
1.684629787842231323e-216
1.921380245864674466e-216
2.603812574638816419e-208
7.922901502028929607e-208
1.026217666026945055e-207
1.380284175237956778e-207
3.072258147044241165e-207
3.430510125206027051e-207
5.150230096665449724e-207
6.491146880886828514e-207
6.767030592788858936e-207
2.210874532666137528e-202
5.347608693089200615e-202
8.355707314351565383e-202
9.171169521174184507e-202
1.304779915403100716e-201
1.931372488395594590e-201
4.498141298908068367e-201
4.886702408707207223e-201
6.722584527643422571e-201
8.220265911242323234e-201
8.474435417320379253e-201
8.677500919045133270e-201
9.713736775380951209e-201
9.906250453772076073e-201
9.920128933895553097e-201
1.244751417158076835e-191
1.662708090760239232e-191
2.023808131910182910e-191
2.242941104832746201e-191
2.408115297915116142e-191
2.540566023929611340e-191
2.942190639403653646e-191
4.063671631696740341e-191
5.145039989022915150e-191
5.212688320164854316e-191
6.026959252471043743e-191
7.558046122636230177e-191
8.381831582749492626e-191
9.872524837424820666e-191
8.180293611753240528e-186
1.372113145461945490e-185
1.913145049235587155e-185
2.906934255679555664e-185
3.041660088059757060e-185
3.063931607912404292e-185
3.418412965018950021e-185
3.886835544757180438e-185
4.156078557750493304e-185
4.954150642434780865e-185
5.278180537292755549e-185
5.773603868564650576e-185
6.313808575290360873e-185
6.472982440737086009e-185
1.390414307179246749e-176
1.422281396886136330e-176
3.079910991662170122e-176
5.396389876815465677e-176
7.897182529640913459e-176
1.331821771000115008e-175
1.336658066208731786e-175
1.436270219210430148e-175
1.863198954367171425e-175
2.317277769391627747e-175
2.487662043735148821e-175
2.753512418982351940e-175
4.127737354619165358e-175
7.814910846551920918e-175
7.355802198018792854e-171
5.075358446176544181e-170
6.401316130409618620e-170
2.094351369216965929e-169
2.239832060885658559e-169
2.806930742446101128e-169
3.051867422898143552e-169
3.188140124921668030e-169
3.372337326487654339e-169
5.375017273790865653e-169
9.157004811580737002e-169
1.140149096139224175e-168
4.870364585741280220e-166
1.214106799138086390e-165
3.623688386785152085e-165
4.653367280234668635e-165
4.716794905866214815e-165
5.025503447965289535e-165
5.278163375022574498e-165
5.318557516076356670e-165
5.609363102183730042e-165
6.915329563391812138e-165
7.519065322621379402e-165
8.374265826102780096e-165
8.900883784203509720e-165
1.053170016896459040e-164
1.189227545072685484e-164
1.500851144416898910e-164
3.079212369233156227e-164
2.812094641681813106e-159
4.974302187721488719e-159
1.304635833270614080e-158
1.308308955612582988e-158
1.595434589818091395e-158
1.626755706061155416e-158
1.737684020666822357e-158
2.192624150993408904e-158
2.412146723939116761e-158
2.768874754143007675e-158
3.360745099452667186e-158
3.540889254584313067e-158
7.292069174982935521e-158
5.575692891921907944e-153
1.048250404549652015e-152
1.186397648163240025e-152
1.725460281949437403e-152
1.833124215794898294e-152
2.378631973439383951e-152
2.657209726453139144e-152
3.564007526618658786e-152
4.202412711026934427e-152
4.692673656332809778e-152
5.893804673656172189e-152
6.735571494584978169e-152
8.122647447272596700e-152
1.972238450774905817e-149
5.650406658616931247e-149
1.266991428516022955e-148
1.918726483834015500e-148
2.025968222197669643e-148
2.903715831062830485e-148
3.339147677691311151e-148
4.049224147123255139e-148
4.388345800952023823e-148
4.641874184964082796e-148
6.344158953768081926e-148
7.073277268178902701e-148
1.042263729961668551e-147
1.118711379713729354e-143
2.135976948290556121e-142
2.711477763819596638e-142
3.167135723375122218e-142
5.939187761633719351e-142
8.315899235414684134e-142
1.066343446833575745e-141
1.631514633376277887e-141
1.713719189985211542e-141
2.426885058226315331e-141
2.613668555524597865e-141
2.696963468403312906e-141
3.498044992380681668e-141
6.254396835489048779e-141
1.140751191253361043e-137
2.083370723528691324e-137
4.635115398739811055e-137
8.782965401546397457e-137
1.084116323320226230e-136
1.157374819872614225e-136
1.367672329997190528e-136
1.477903294515573635e-136
1.664393388468343589e-136
2.195645355455306121e-136
3.006854697184755076e-136
3.322071572425881687e-136
3.430130115402928763e-136
4.134737172090234570e-136
8.346685338367137861e-136
1.583536242469863625e-134
3.452414572348229540e-133
5.142500675734175511e-133
7.230079983098451521e-133
8.999104890098607568e-133
1.151488067286120019e-132
1.348890212035522497e-132
1.668746141451697750e-132
2.224628072811455525e-132
2.477224822877901580e-132
4.242825398657890226e-132
5.835890374694446606e-132
6.378079652055291748e-132
2.270352848528315229e-131
5.855827874268408048e-131
7.943907001806843828e-131
8.202253004041524628e-131
1.045430131531338527e-130
1.554665877210510608e-130
2.263712745243901245e-130
2.476075024578148528e-130
2.623474226462879682e-130
3.327431919867010065e-130
4.836782986790817650e-130
5.058072703450998102e-130
5.332095937596189196e-130
2.976218676000226185e-125
4.672518797457344153e-125
5.222819165760856910e-125
6.523221977919446090e-125
7.389573458798787672e-125
9.478492310214503348e-125
1.147756528540357229e-124
1.444557580467413011e-124
3.617579237379883189e-124
4.908646500521841222e-124
8.046223112522732213e-124
1.894489962468042380e-122
4.626007929571237567e-121
9.041507757968261135e-121
1.135295451822126247e-120
1.452973123194203269e-120
1.835361134629258006e-120
2.329884962694284297e-120
2.590528787637809719e-120
3.110207651344932590e-120
4.505572822894393733e-120
4.781156689788702201e-120
5.985276810207378870e-120
1.433670502656262603e-119
1.626737429421805554e-119
8.154135665039822109e-118
2.890105814067624112e-117
5.861408685346928241e-117
8.639203641667229214e-117
9.276004884075103934e-117
1.072687498192030707e-116
1.191199547105166206e-116
2.172906372373572937e-116
2.739130168533140847e-116
3.239167797601986610e-116
3.971500461086263920e-116
6.923616737121990771e-116
7.496856177924572504e-116
1.937948674805812716e-115
2.672016069229379240e-115
3.509561391579795795e-115
4.436047766337315119e-115
4.736133103958701200e-115
7.085040943616300541e-115
8.281395316147190661e-115
1.331367850173774424e-114
1.605495984944490913e-114
1.659774667716029992e-114
2.008801647320037722e-114
2.330218392923561847e-114
2.551774382209801272e-114
2.725545936804709256e-114
3.223445961324544931e-114
3.623479769257781558e-114
3.772528368386705681e-114
5.187673883413364819e-114
7.131715704213547324e-114
1.451603822427915313e-113
1.571014349674878988e-113
1.988807621081802067e-113
3.021102306105141837e-113
3.237785418097204120e-113
4.125568409387425444e-113
7.043197005698711814e-113
1.810806414156596069e-108
2.331980038054371732e-108
3.077428858416564369e-108
3.861927088123385688e-108
5.547661452206484444e-108
7.573290992159703797e-108
7.986799766312929913e-108
9.857801404181742826e-108
1.085487808693444819e-107
1.282953057481467959e-107
1.832056232556400321e-107
2.035033280782370005e-107
2.412149372058088338e-107
2.669730662637180645e-107
3.288702209993620519e-107
3.997486885186623698e-107
6.644945864227407324e-105
1.201906133672234811e-104
3.977528195237090775e-104
1.252582320033271016e-103
1.505562595047348829e-103
1.675479191666120325e-103
2.429186508980889241e-103
2.948683500149569334e-103
3.442935857202160890e-103
4.200407598035212617e-103
6.135289692172365011e-103
7.451682242095931572e-103
8.001033319899173800e-103
1.531440857174505915e-102
7.968008465205026036e-101
9.245694412431465061e-101
1.716812897058741760e-100
1.940274868156049663e-100
2.579782998957346523e-100
2.736227411110619662e-100
3.452941937507878823e-100
3.810941143597625938e-100
6.396389667308070113e-100
8.964145331585257513e-100
1.043603836518562837e-99
1.465935865955492546e-99
1.517763728821862291e-99
2.265975773322986350e-99
4.979178494272498124e-99
6.308994203254601431e-99
7.208766772927138884e-99
8.704214861273090699e-99
9.860106210901816312e-99
1.232985500296536506e-98
1.549945259084367858e-98
1.690453738848724259e-98
1.901026428570117262e-98
2.566977947223699761e-98
2.748753164235537760e-98
2.918443009544360219e-98
3.303027211066834025e-98
3.930990960334311323e-98
5.098094116313401918e-98
5.581461532751531225e-98
8.404164208184460617e-98
9.784593340106535740e-98
1.043622320933124484e-97
1.296167043901921744e-97
1.690974446756760596e-97
2.325609285752655800e-97
2.789944642373338666e-97
3.087768187889054317e-97
3.620783001057404734e-97
3.763061797659014407e-97
2.714096530425637359e-93
1.034328122235836442e-92
1.292600824326800361e-92
1.954804511831481416e-92
2.675999047112731559e-92
3.913273157595442909e-92
4.617482121950927822e-92
5.587703538475538756e-92
7.985108129676205973e-92
8.830997418390132116e-92
1.121076710093799675e-91
1.259350825552092223e-91
1.381468171197753359e-91
1.781189678345009091e-90
4.692713833441372155e-90
5.320566371656924157e-90
8.323851979679701393e-90
9.996713914769411946e-90
1.328547661638886496e-89
1.596778860533009539e-89
2.095440819860569107e-89
2.368025623801483434e-89
3.511635185285734495e-89
3.689559399258380083e-89
4.159216471486871275e-89
4.944841023060843040e-89
1.291049860428605439e-87
2.630729292892207292e-87
4.441808177226758193e-87
5.659622969635701105e-87
8.413972153913192811e-87
9.500400242900401386e-87
1.184661817910588019e-86
1.451127348444113123e-86
1.813561387565872696e-86
1.929869463236102413e-86
3.000824769207521739e-86
3.546621369942239868e-86
4.522094199572179199e-86
4.726838619638507802e-86
7.324590262303418597e-86
4.372457295775607570e-84
6.336676759079478324e-84
7.037451389110815832e-84
8.650370417941022848e-84
1.136777969826040160e-83
1.369472505893468068e-83
1.519911124129645718e-83
1.715916368636774273e-83
3.602201523845628432e-83
3.836292166816428261e-83
4.522384591570574302e-83
5.089520936900018791e-83
5.938386107665103722e-83
8.278015297541391561e-83
1.103316426311513651e-82
1.541632065336266420e-82
1.633933490436056965e-82
1.844076186454139583e-82
2.051646064668374592e-82
2.533804278486393221e-82
3.042193410424397621e-82
3.580933737591587028e-82
4.363887030606731274e-82
4.658395226346110227e-82
5.862521540224063113e-82
6.469514680975610979e-82
7.216349803165023990e-82
7.430191781567003507e-82
8.684482142390052164e-82
1.094799000663048295e-81
1.146690562227429952e-81
1.270016499535676723e-81
1.610457821617770800e-81
1.873665472457363289e-81
2.007098734707758439e-81
2.155293902189333801e-81
2.568150857749156226e-81
2.943337787186983818e-81
3.069791949403261051e-77
6.118779696742372612e-77
8.727878934055640328e-77
1.352772355612449997e-76
1.651925219903028175e-76
2.151522604202609515e-76
2.509434109611557411e-76
3.662064439581041129e-76
4.308463917384419217e-76
4.742064656703668155e-76
7.610760046902014880e-76
7.889190728090699155e-76
1.036763271344336145e-75
2.272977625026529041e-75
8.017745888617387657e-75
2.340608778952035421e-74
3.018930917663376217e-74
3.441403398876508819e-74
5.259445001394031750e-74
6.775407338036590728e-74
7.623096020819068562e-74
8.686868102653891021e-74
9.585544246389841875e-74
1.052447615943356022e-73
1.168184388911286433e-73
1.275165085065963814e-73
1.399678597677710422e-73
1.904029245899484020e-73
2.009817284020236549e-73
2.113274690156608123e-73
2.283178284890961941e-73
2.375835592431039780e-73
2.694575727785964321e-73
3.114596662492773899e-73
3.851070988270228693e-73
3.992259256041347493e-73
4.261358416354673012e-73
5.664134491075945014e-73
6.104927140442238519e-73
7.142389980441893113e-73
1.000797450722275594e-72
1.044820894790152202e-70
1.377057233562304779e-70
3.707645444588203602e-70
5.813409181011399058e-70
7.425428945690441067e-70
8.550012940418200984e-70
1.083042376959344882e-69
1.298286175830300765e-69
1.581271368183775438e-69
1.954853978865959072e-69
2.266669058997251859e-69
3.122955440039818257e-69
4.414394550969367053e-69
5.525254754812144991e-69
4.565622019289546323e-68
6.628062114103891718e-68
1.363147086220013243e-67
1.539662550769759957e-67
2.113019806881392077e-67
2.654161422996297800e-67
3.548769809019273413e-67
4.499003019837688361e-67
5.176393477556567776e-67
5.428256154436084223e-67
6.572695527745885965e-67
6.792764590785282642e-67
7.714303917083718240e-67
8.021527568364175584e-67
1.193118424892252788e-66
1.236268840080574863e-66
1.472248290329693495e-66
1.704476623667796084e-66
1.831480611417165807e-66
2.003179914716169476e-66
2.453549985961326713e-66
2.595203106294977628e-66
3.232449407592965765e-66
3.354483218263747860e-66
3.756450790319888125e-66
3.890995506759777849e-66
4.940737581948601440e-66
5.303514223216774243e-66
5.618874312880942193e-66
6.208079789945194426e-66
6.958318198239764820e-66
7.498951870487363641e-66
8.080046469021295164e-66
8.868667256563102071e-66
9.775819355969685030e-66
1.027539629812196239e-65
1.236369644412195127e-65
1.284498060973309552e-65
1.405181564503463683e-65
1.616053101857156655e-65
1.758926401520526022e-65
3.840988767391585439e-62
1.484948483124238441e-61
2.172872935456732470e-61
3.164318208226808670e-61
7.336287284122060992e-61
9.108584729990982771e-61
1.330117886998848735e-60
1.473083935778436373e-60
1.802635477138003088e-60
2.703856358574604246e-60
3.976537108426281233e-60
4.461768069817611951e-60
7.243676799624099545e-60
8.583839942397032415e-60
9.740748816745885621e-60
3.609782936718832147e-59
5.220981203768036122e-59
6.625102340646666055e-59
1.030810841126466617e-58
1.572686327951796862e-58
1.910802144379235972e-58
2.089859291280818534e-58
2.290696254788716213e-58
2.663637470896332249e-58
3.157013356181907222e-58
3.301030410788727528e-58
3.818613908969402471e-58
4.260985078617813798e-58
4.863834677545907593e-58
5.084288958496452044e-58
6.738180959647217113e-58
8.128420644917255694e-58
8.725106240187801862e-58
9.196014050348033840e-58
1.036556398782514825e-57
1.059279174721693931e-57
1.136739091998769257e-57
1.156651007458041785e-57
1.329107063084797015e-57
1.373235370634307547e-57
1.482386089213371723e-57
1.743703462668062338e-57
1.869045893703526829e-57
1.882405824237395232e-57
2.162668755385155696e-57
2.316127882146875419e-57
2.393922593652617444e-57
2.432081508297117314e-57
2.789363979867979557e-57
3.090044247620623140e-57
3.338095910784081566e-57
4.143158567497774270e-57
4.498659930704804118e-57
4.911629493936178377e-57
5.744120106311617315e-57
7.356171600784647935e-57
9.803339944896436860e-55
4.049369911909102025e-54
5.933111055275815732e-54
8.615882246571303288e-54
9.806188699976170107e-54
1.247917694317591524e-53
1.412153808148751101e-53
1.579541650205969996e-53
1.785141563360233831e-53
1.948357019158675916e-53
2.063650474372985000e-53
2.328329551566306921e-53
3.018298465825506844e-53
3.615507402576288012e-53
6.947241204899718098e-53
3.637674623094470881e-52
4.099922959107657512e-52
7.304410721603284879e-52
1.501664843087491465e-51
2.080402105721022888e-51
2.450352420082991829e-51
3.716282932712578274e-51
3.992424996670713997e-51
4.466025723099294691e-51
4.842285202802378643e-51
5.024418390504151610e-51
6.157440634442794404e-51
7.222216550724238077e-51
7.728824314595281521e-51
8.431235528498224103e-51
1.030011226222471552e-50
1.089966498306773749e-50
1.229805778653187864e-50
1.336524607556961166e-50
1.468056797471771624e-50
1.477642910055942930e-50
1.646131840944238432e-50
1.801159699336496379e-50
1.862940293588461848e-50
1.996979773540331543e-50
2.053784228494979224e-50
2.268097094638693097e-50
2.312887767817188696e-50
2.506949553258783531e-50
2.595754918563145628e-50
2.733547496914423557e-50
2.828014959791346430e-50
3.216117791641360144e-50
3.367224078941131789e-50
3.506010009452135663e-50
3.849154914354184634e-50
4.129957362704256186e-50
4.543801861865192073e-50
4.784068570061884570e-50
4.958673618446120557e-50
5.216250000517349628e-50
5.622906015416008501e-50
6.281141151153645900e-50
6.548665233039275493e-50
7.377662323412207723e-50
8.405292119950452383e-50
8.744561436024729606e-50
9.771545358822828431e-50
1.084428484900594395e-49
1.340283720128970575e-49
1.404450529924118780e-49
1.427437228109049898e-49
1.789012052896587873e-49
7.684012765682088373e-46
2.767992842488347218e-44
3.445139514531335825e-44
4.182703169392382967e-44
4.974330376751045422e-44
8.149438859932050115e-44
1.236230182970073540e-43
1.727924104243279998e-43
2.115966931587209059e-43
3.063847587207727736e-43
3.463890868483099794e-43
5.183200200342795016e-43
7.059048271183898826e-43
7.646039108556873462e-43
8.170335102192033945e-43
1.032271574190328690e-42
1.327168280129444255e-42
1.673223675451884737e-42
1.746456192553326999e-42
2.300492457568171598e-42
2.622351602027973676e-42
2.717062829544203663e-42
2.852176610734771558e-42
3.356752836850152509e-42
3.657076836961729876e-42
4.078232095201737255e-42
4.438192865221980060e-42
5.050998563762971418e-42
5.184241088932646030e-42
5.466102454802707022e-42
5.554567689725808709e-42
5.827797771952090037e-42
6.334111515316321525e-42
6.835899605308674692e-42
7.035143946471638501e-42
7.301261076157378353e-42
7.808438964244568972e-42
8.558261569451417674e-42
8.575315252011545508e-42
9.398549233918661954e-42
9.911879204827747623e-42
1.058689602773337669e-41
1.106234079828319584e-41
1.179464073851251661e-41
1.227849068071896589e-41
1.295704270120618538e-41
1.326554885103488600e-41
1.371004479942011923e-41
1.422415820290212449e-41
1.509587608413951620e-41
1.661696913442551775e-41
1.805999977541974083e-41
1.859235400374903345e-41
2.000826842529432725e-41
2.046311927080852154e-41
2.120880270728841198e-41
2.273570044425681656e-41
2.383145833782784683e-41
2.476826742996520630e-41
2.567994484932309024e-41
2.710010580947805626e-41
2.839408938478890654e-41
3.036666166256552923e-41
3.191198952394484706e-41
3.266314453355667181e-41
3.539117530349326436e-41
3.812944949434946753e-41
1.549616786466384591e-36
1.833199648920882153e-36
3.834249360970921324e-36
5.342637254375165322e-36
5.752019301710530680e-36
1.162034112329604337e-35
1.259204011100300804e-35
1.450088709322922267e-35
1.636696195014930750e-35
2.057497275830698525e-35
2.240880806147814003e-35
2.435335158378089916e-35
2.567499927417513988e-35
2.995901991725689118e-35
3.033579175502410281e-35
3.532226600676362669e-35
3.840364920430011301e-35
3.872670160677713642e-35
4.013382841431073629e-35
4.356832665511519378e-35
4.685827831221769863e-35
5.454426273620878472e-35
5.510804889968114276e-35
6.259424748208492100e-35
6.559461789526407499e-35
6.939027853236146723e-35
7.154156714439394845e-35
7.496586519829409850e-35
7.733199682671131885e-35
8.457644395606183412e-35
8.712808478043282504e-35
9.083808590055497089e-35
9.154573151067915143e-35
1.064850517917477138e-34
1.076589926364198199e-34
1.113255160370156068e-34
1.158235084884338128e-34
1.235455530815717731e-34
1.271449822523679659e-34
1.279860048782335849e-34
1.348830570708478038e-34
1.466504470691729768e-34
1.472274495744290268e-34
1.521070137151637144e-34
1.576591621426945402e-34
1.683102101690312101e-34
1.773703387371831805e-34
1.797150044497580586e-34
1.954458857484813399e-34
2.054779783285367096e-34
2.164470820622458984e-34
2.214379470125973503e-34
2.380017110740625289e-34
2.454584073256293994e-34
2.614632998705741228e-34
2.834727648608620134e-34
2.907035669886806318e-34
3.181671474086758925e-34
3.245517317675315473e-34
3.382479829706668713e-34
3.548056753818970947e-34
3.672593219659991090e-34
3.994986744265662412e-34
4.260585843944853352e-34
4.793689336670711652e-34
5.033238862983336722e-34
5.345462638680804853e-34
5.612674165548969884e-34
6.453650578679968109e-34
7.390423265402798947e-34
2.057917005656269476e-29
8.959261313157096035e-29
1.587953297778078368e-28
2.511358093920429684e-28
3.451557918813729567e-28
4.436666916489670296e-28
6.070281870417153222e-28
8.368975421971008342e-28
1.004537161157098179e-27
1.138947528913808636e-27
1.437759777331798533e-27
1.654802207811477801e-27
2.060159314125363955e-27
3.194207153123729608e-27
4.132501233199618535e-27
5.136500234865060499e-27
5.658022078553049550e-27
6.950076324283102491e-27
8.738173789009535625e-27
9.172269072492415182e-27
9.514524823878801978e-27
1.171697190131954691e-26
1.330732403567469530e-26
1.376724408153306401e-26
1.404614829121901008e-26
1.489967562015490776e-26
1.572085310764385621e-26
1.644038425560360414e-26
1.823366774348686866e-26
2.111043962941869868e-26
2.146798304716599181e-26
2.223418852442103908e-26
2.280263331221202338e-26
2.589839133005144460e-26
2.617076840433007671e-26
2.746566428961037318e-26
2.872344790175831226e-26
3.093379915671286396e-26
3.346005804603341035e-26
3.413639717592683567e-26
3.576734726636037832e-26
3.688760425473728833e-26
3.853290436439073462e-26
4.093342088956053851e-26
4.326220093166031622e-26
4.479785818311130411e-26
4.836586720797449683e-26
4.897445389843438565e-26
5.031829831823604384e-26
5.232423695105297804e-26
5.325523902281997715e-26
5.601841365259424751e-26
5.769327325080523931e-26
5.961690429496185928e-26
6.019548976326595739e-26
6.257251604691827352e-26
6.420239434332875336e-26
6.646370668984433437e-26
6.728435668499141332e-26
6.844738640735475322e-26
7.154693489413575016e-26
7.550477497951511939e-26
7.793885478946966479e-26
8.080191618860585097e-26
8.266550659580602420e-26
8.668052478273026415e-26
8.857423150526458129e-26
9.392266046273886308e-26
9.442795209782103710e-26
9.838592005093426107e-26
1.004223121236319044e-25
1.043882906223592526e-25
1.108207875236713591e-25
1.123558690181755854e-25
1.171335764078672940e-25
1.208604274219553343e-25
1.263959202667997764e-25
1.356848443741072564e-25
1.459806266008762984e-25
1.590631698243072794e-25
1.801990010479448489e-25
4.857592937029182266e-21
2.250504472352543641e-20
3.642316489942635592e-20
5.712433612214826234e-20
5.912124823607214640e-20
6.976417733884384360e-20
8.412259878350309116e-20
9.241991661450460835e-20
1.122693490979477767e-19
1.234209322144202652e-19
1.383920882906762171e-19
1.458612536749036396e-19
1.534093872004151108e-19
1.644430507035943366e-19
1.829430824334652256e-19
2.033081513018992689e-19
2.148903617794977242e-19
2.245296547554998900e-19
2.367223662640381700e-19
2.427858178443897413e-19
2.558887793693626889e-19
2.579816751162964848e-19
2.896735709836421916e-19
3.052570727695554909e-19
3.165698988809291558e-19
3.270895323691186343e-19
3.386585945327962654e-19
3.600923261189669012e-19
3.650682368843940472e-19
3.705304980893519344e-19
4.075323626945373956e-19
4.195993040453797951e-19
4.279303334266633594e-19
4.370929089937425985e-19
4.525217249498907366e-19
4.640140880288861453e-19
5.064655736029398299e-19
5.122392979895679283e-19
5.249970312775798503e-19
5.450419949238416565e-19
5.592536988171788714e-19
5.684435449269925365e-19
5.849353015612698506e-19
6.096870745068951348e-19
6.158288670220923080e-19
6.181508428136398072e-19
6.423824265253170604e-19
6.681225856617080544e-19
6.925915164910063433e-19
7.111536759174067559e-19
7.593397222816394557e-19
7.736842273625675852e-19
7.840619399880903366e-19
8.157692635255377302e-19
8.497321058745071453e-19
9.061218547744394004e-19
9.174911661479963431e-19
9.366462726330243453e-19
1.020153127228989210e-18
1.026236021893696514e-18
1.056823301712219571e-18
1.077200589561371023e-18
1.107287560868757250e-18
1.174687714365649922e-18
1.191138089054138291e-18
1.210807134342830152e-18
1.224199918944288732e-18
1.276874278504870370e-18
1.332698127893850714e-18
1.409982808707455886e-18
1.445789892689213730e-18
1.498821655211037005e-18
1.599685609918157137e-18
1.620579814849467750e-18
1.660209659492267228e-18
1.726145171275695553e-18
1.833009694307610363e-18
1.962188278015170352e-18
2.080461470342992805e-18
2.297866969600767626e-18
3.663168355472653978e-18
5.284566378425024343e-11
5.284566832915526747e-11
1.076684432579412564e-10
1.088782177636843688e-10
1.108536224356527843e-10
1.135346401652064613e-10
1.155834038446857929e-10
1.155834072760603225e-10
1.161647358696039556e-10
1.168398017412014325e-10
1.191697980824801566e-10
1.206686932606168199e-10
1.249049603238000545e-10
1.294199049758810361e-10
1.340763216262053016e-10
1.387327501102253513e-10
1.432476844670005091e-10
1.474839620840725860e-10
1.513128468883923078e-10
1.546180155044966570e-10
1.572990304491422298e-10
1.592744382577142196e-10
1.604842124587126205e-10
2.317358747152869884e-10
2.317539360871456473e-10
2.329659447864289481e-10
2.331242267245702682e-10
2.345700139400639072e-10
2.347443025111642442e-10
2.349827163360828527e-10
2.355185523941271818e-10
2.374844100591971707e-10
2.379287851419698252e-10
2.407975046091118069e-10
2.415144679530598741e-10
2.443878770264594960e-10
2.449945580350647094e-10
2.457932423117783146e-10
2.478813395097918302e-10
2.493255821280200057e-10
2.508454701698981939e-10
2.543243047451748671e-10
2.559080626734180546e-10
2.594905905414816234e-10
2.605761831008819848e-10
2.619816641332271964e-10
2.658396296064702092e-10
2.663380583428520286e-10
2.688694573230109414e-10
2.719162704188385169e-10
2.745715572209076320e-10
2.781368329167714739e-10
2.795297194652036001e-10
2.813936973215907150e-10
2.850142591860495566e-10
2.880346355852579484e-10
2.895913399915220222e-10
2.914877732705143945e-10
2.952160749501216087e-10
2.981497919090016366e-10
2.995501789294010609e-10
3.015944551929146315e-10
3.045432452690127272e-10
3.091889665280803538e-10
3.107303330624298808e-10
3.107818381833766616e-10
3.152078510032083459e-10
3.171578359697501969e-10
3.182530235304060512e-10
3.200973578246340379e-10
3.221138141228245120e-10
3.268418995313801244e-10
3.273983548902785650e-10
3.294946097716922860e-10
3.318607216288204020e-10
3.328149655527338232e-10
3.334347686323114056e-10
3.346730456646276405e-10
3.357130539948049328e-10
3.394628295228647762e-10
3.395665214533373153e-10
3.422518766132318509e-10
3.429038606361616081e-10
3.431816032749959093e-10
3.433080388894386649e-10
3.437237751279992121e-10
3.440798512995269211e-10
3.458462131023379111e-10
3.462549275010305096e-10
4.707015897785685975e-10
4.707797326895689093e-10
4.053910261711544107e-07
3.462985642830351833e-06
5.180450761865379043e-06
8.264307328083967348e-06
9.126070041666279315e-06
1.073289381111557666e-05
1.364429825055958995e-05
2.130350073392802142e-05
2.700205317382651745e-05
3.265763215726332663e-05
3.719764123336246595e-05
4.317763469498962970e-05
5.340267271312723612e-05
6.180599014626189202e-05
6.805738962602167496e-05
7.642654832261756555e-05
8.638359680514459964e-05
9.370069798898829057e-05
1.191149873399844543e-04
1.258552844164610794e-04
1.326324971482096572e-04
1.381704659446334491e-04
1.450641042012974172e-04
1.564723996484296677e-04
1.856879203767668239e-04
2.092050739221340799e-04
2.122357264581473709e-04
2.208715147786920381e-04
2.292982136310751907e-04
2.451290704240118544e-04
2.652569517129669619e-04
3.138611532600423751e-04
3.226478249865936498e-04
3.290834266619350372e-04
3.377443386567030603e-04
3.547166113914392493e-04
3.819178806418498172e-04
4.292575047708843791e-04
4.373657821969011063e-04
4.553647876651183905e-04
4.610842424014261398e-04
4.846209751751923383e-04
5.023121927711286881e-04
5.262099649981413210e-04
5.713982414120567744e-04
5.902774719091643607e-04
6.024011053370195105e-04
6.094176864110883518e-04
6.329619710227526834e-04
6.806000784300144995e-04
7.197026366804994612e-04
7.355437491610869677e-04
7.617452078845088478e-04
7.714339038025539276e-04
7.975052065213065686e-04
8.458997805199456590e-04
8.845782942800373095e-04
9.080638018609363434e-04
9.300571779917856741e-04
9.421406282196860722e-04
9.742937672279818745e-04
9.765172188978624981e-04
1.054551169040510031e-03
1.069812269946454142e-03
1.103130408679665756e-03
1.116004275282516485e-03
1.135019166701699668e-03
1.166334507493147106e-03
1.197869047102095939e-03
1.250968991641191776e-03
1.276184894064807084e-03
1.291545148507187296e-03
1.327932381856558510e-03
1.364280338960675550e-03
1.395495507696129997e-03
1.441088857905634861e-03
1.448909262888908736e-03
1.464175762665580064e-03
1.528283884540820869e-03
1.558887397896130660e-03
1.585662153814134442e-03
1.600612341339258896e-03
1.637264947438372802e-03
1.646941323075115128e-03
1.693886957457997567e-03
1.721851408252648855e-03
1.743733381136898433e-03
1.779020081191057647e-03
1.828842069541652396e-03
1.833597464719265852e-03
1.849173439412863697e-03
1.888962183546438354e-03
1.897198804037762048e-03
1.942528827985375798e-03
1.947744934514753943e-03
1.954611297973645953e-03
2.009266000424346759e-03
2.015485319511019658e-03
2.055174745492009160e-03
2.056965550190455704e-03
2.063680428391120349e-03
2.089091335773038665e-03
2.108436405228123617e-03
2.179576014055943384e-03
2.287323570315732968e-03
2.304812294997002353e-03
2.316338953516280941e-03
2.372053806714539623e-03
2.513598064038707631e-03
2.524654346525983997e-03
2.526842827673118474e-03
2.590635075846789339e-03
2.727037153319742183e-03
2.749778526246999567e-03
2.755327334103437314e-03
2.786586670542010556e-03
2.935630777309350837e-03
2.972350457746016344e-03
2.990132449369525044e-03
3.000979507076818008e-03
3.134866209048170742e-03
3.188180015690557888e-03
3.196136997188406097e-03
3.223172192907648899e-03
3.358197243230415675e-03
3.407071479986147414e-03
3.413223840851414056e-03
3.450993100404187858e-03
3.545197273534037800e-03
3.605724428161471810e-03
3.619261382556463857e-03
3.672325827244161348e-03
3.734035284830555541e-03
3.773930303542141502e-03
3.823119834297018446e-03
3.885020983005795132e-03
3.913559903154933267e-03
3.963160921764714330e-03
4.018518437282326237e-03
4.088227207397257187e-03
4.125950984183775899e-03
4.159250789386602712e-03
4.203824874775962707e-03
4.267080246319326399e-03
4.279789264454618783e-03
4.325707405149859658e-03
4.377871987153952524e-03
4.418666253530962630e-03
4.433151323851668331e-03
4.458040161184451122e-03
4.539533189520546935e-03
4.571157480857773910e-03
4.603988214714589688e-03
4.621591848777599834e-03
4.687458162776973573e-03
4.739840977650584125e-03
4.755795834793817567e-03
4.769137530471808523e-03
4.820089118518553969e-03
4.822589855341652930e-03
4.865275893948999529e-03
4.899414050006189666e-03
4.920736852566070900e-03
4.932417795554056364e-03
4.938084922567163859e-03
5.011624902101096193e-03
5.036365765333948238e-03
5.038744820722218867e-03
5.049785365446367823e-03
5.104671032693380850e-03
5.122217091044548726e-03
5.136058033944530116e-03
5.140211608599923494e-03
5.161714572716065950e-03
5.175646621581366999e-03
5.177843261800284258e-03
5.187783708657679044e-03
5.213927876540496581e-03
5.217458362447778726e-03
5.230497740073068551e-03
5.234952323785870693e-03
5.257948666001644594e-03
5.258902798052935562e-03
5.262272070233268983e-03
5.263390023614962152e-03


==> fig/ncg/eigncgH3.txt <==
-3.284903233616952639e+04
-2.999999945710711472e+04
-2.999999927614286207e+04
-2.999999461088929093e+04
-2.999999281451928618e+04
-2.783267176952388036e+04
-1.999999951742864505e+04
-1.999999951742861958e+04
-1.999999951742861958e+04
-1.999999951742861595e+04
-1.999999951742861231e+04
-1.999999951742860139e+04
-1.999999951742860139e+04
-1.999999951742859776e+04
-1.999999951742859412e+04
-1.999999951742859412e+04
-1.999999951742858684e+04
-1.999999951742857957e+04
-1.999999951742857957e+04
-1.999999951742857957e+04
-1.999999951742856865e+04
-1.999999951742856501e+04
-1.999999951742856501e+04
-1.999999951742856501e+04
-1.999999951742856138e+04
-1.999999951742855774e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742854682e+04
-1.999999951742854682e+04
-1.999999951742854682e+04
-1.999999951742854319e+04
-1.999999951742853227e+04
-1.999999951742852500e+04
-1.999999951742851408e+04
-1.999999951742849953e+04
-1.999999951742846315e+04
-1.999999896433074173e+04
-1.999999896433073081e+04
-1.999999896433072718e+04
-1.999999896433071990e+04
-1.999999896433071626e+04
-1.999999896433070899e+04
-1.999999896433070899e+04
-1.999999896433070171e+04
-1.999999896433070171e+04
-1.999999896433069443e+04
-1.999999896433067624e+04
-1.999999896433066897e+04
-1.999999896433066533e+04
-1.999999896433065442e+04
-1.999999896433064350e+04
-1.999999896433064350e+04
-1.999999896433062895e+04
-1.999999520967960780e+04
-1.999999520967959324e+04
-1.999999520967958961e+04
-1.999999520967958597e+04
-1.999999520967958597e+04
-1.999999520967958233e+04
-1.999999520967958233e+04
-1.999999520967957869e+04
-1.999999520967957142e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956050e+04
-1.999999520967956050e+04
-1.999999520967955687e+04
-1.999999520967955687e+04
-1.999999520967955323e+04
-1.999999520967954959e+04
-1.999999520967954595e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967953504e+04
-1.999999520967952776e+04
-1.999999520967952776e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952049e+04
-1.999999520967951685e+04
-1.999999520967951685e+04
-1.999999520967950230e+04
-1.999999520967949138e+04
-1.851983266920339884e+04
-1.267480274365923106e+04
-9.999999758714295240e+03
-9.999997604839785708e+03
-5.669356416633577282e+03
-4.999999879357136706e+03
-4.999998802419888307e+03
-3.287533773805136661e+03
-4.729377318335119300e-11
-4.608408798068529901e-11
-4.238273622503211004e-11
-3.111694396272305235e-11
-2.780215599082224134e-11
-2.741890780808328032e-11
-2.686454160869179685e-11
-2.643430835622503831e-11
-2.200439264994116599e-11
-2.165741490632566654e-11
-1.862821997120027351e-11
-1.760647406281174139e-11
-1.668047498235185643e-11
-1.662090003614633146e-11
-1.616740273485350462e-11
-1.425843079482898856e-11
-1.351095509766438366e-11
-1.307250753968996895e-11
-1.249241807616689123e-11
-1.108308363031430196e-11
-1.040849245781130403e-11
-8.213686565723852373e-12
-7.572835655029117350e-12
-7.566079069015917237e-12
-7.408473533932242244e-12
-6.924449836493416465e-12
-6.505634014914748530e-12
-6.296175666825208533e-12
-5.957014237861710069e-12
-5.546541674874529535e-12
-5.416625889044512773e-12
-4.962041735142137337e-12
-4.941640962223126013e-12
-4.862007097821932616e-12
-4.769244849974377954e-12
-4.628612005587694247e-12
-4.607338530700507913e-12
-4.400985503375197437e-12
-4.365016107774039372e-12
-4.207800390014859813e-12
-4.058981338411193266e-12
-3.922347644033317636e-12
-3.864127825555383090e-12
-3.776571100687993905e-12
-3.760999388507424276e-12
-3.733529377642441178e-12
-3.616554651425900879e-12
-3.586295742143629733e-12
-3.547884139424938536e-12
-3.473686475366011971e-12
-3.384208330855585725e-12
-3.353655944261719404e-12
-3.324249543625539243e-12
-3.274713860563454769e-12
-3.096005253598395948e-12
-3.077165320880079568e-12
-3.055461375026815489e-12
-2.993208418033566292e-12
-2.946805429302731242e-12
-2.567220530382312725e-12
-2.484052135218734143e-12
-2.407992855148875540e-12
-2.406155598336286346e-12
-2.257597515657192263e-12
-2.193533067275661427e-12
-2.164547175059589402e-12
-2.070720613050173492e-12
-2.037847198002808201e-12
-1.960859261948208903e-12
-1.896915845700087769e-12
-1.886180850216095313e-12
-1.866310037023134388e-12
-1.835272797129169634e-12
-1.817745352374716536e-12
-1.791075914070480285e-12
-1.707864770450840335e-12
-1.595762276404909077e-12
-1.532916334657251655e-12
-1.481491540731440093e-12
-1.447370951422639445e-12
-1.341832585342267694e-12
-1.309578384286710926e-12
-1.276904075176815784e-12
-1.228973085038749864e-12
-1.194176988783372078e-12
-1.174138459731180521e-12
-1.081853626145820795e-12
-1.023496689624667462e-12
-9.583625447037808699e-13
-9.377801543783788156e-13
-8.491957550831628219e-13
-8.163417002501611519e-13
-7.816174928774567530e-13
-7.350575229206192854e-13
-7.022058737377307010e-13
-6.775162305046108795e-13
-5.913453686673787244e-13
-5.728592211220450137e-13
-5.019318818036542775e-13
-4.985686800079005749e-13
-4.732067159630165555e-13
-4.637622241629757231e-13
-3.415455155411985664e-13
-2.638522631618456410e-13
-2.074404839848283103e-13
-1.727258475414369253e-13
-1.392051085742598831e-13
-9.214431458197269676e-14
-7.101977566937149330e-14
-5.514256585502077402e-14
-4.698652986211090218e-15
-5.679530355827517121e-27
-3.954431687932864522e-27
-2.822331119124648625e-27
-2.701218320577161865e-27
-2.660666133341983623e-27
-2.564131748260251494e-27
-2.372750093546457097e-27
-2.192097608445271573e-27
-2.160199660728459038e-27
-2.118156311648393250e-27
-2.037177263510104278e-27
-1.959526370071633781e-27
-1.923026182686052400e-27
-1.855470332226554706e-27
-1.813451088485538997e-27
-1.730442292827476988e-27
-1.705202159485285388e-27
-1.634827740786687704e-27
-1.560911703923707964e-27
-1.522612993429666211e-27
-1.490747016668412729e-27
-1.471487029534639272e-27
-1.410257327601227401e-27
-1.356892304295806319e-27
-1.315782013188798895e-27
-1.269863894809061745e-27
-1.244972246874073491e-27
-1.216250764440578368e-27
-1.187594380185641496e-27
-1.149272747657127744e-27
-1.123147795403041123e-27
-1.066358228306971289e-27
-1.040324433153373935e-27
-1.005771566892142665e-27
-9.613352061790017539e-28
-9.488981865544428998e-28
-8.978727580008824751e-28
-8.505943531444170600e-28
-8.329745762289955031e-28
-7.642760593768188318e-28
-7.585567220346006955e-28
-7.184202942972662705e-28
-7.158265764894216632e-28
-7.016446874750304966e-28
-6.667159764761432738e-28
-6.138505430202707209e-28
-5.776948177701931412e-28
-5.663077392232273694e-28
-5.215229313389542573e-28
-5.082777364322884396e-28
-4.828728760540727684e-28
-4.561654059045876588e-28
-4.489897314881386619e-28
-4.103027682502470542e-28
-3.936912471446033027e-28
-3.748877382856194585e-28
-3.719287678403288301e-28
-3.590438234038101868e-28
-3.549757475746072445e-28
-3.181346290750100881e-28
-3.061847058525592105e-28
-2.666044039571905580e-28
-2.488655563695232162e-28
-2.342068467861740387e-28
-1.983707674070329459e-28
-1.838795550663976181e-28
-1.587133516819651491e-28
-1.531308975441413948e-28
-1.440658569080943778e-28
-1.288783298894170736e-28
-1.166962035674027028e-28
-1.088098412783173570e-28
-8.571020793874811170e-29
-6.419192346186701092e-29
-4.108280829752281676e-29
-3.776849299564114564e-29
-2.570591232073200732e-29
-1.912013204089450359e-29
-1.665534231322501835e-29
-1.286114444537900433e-29
-9.247007961756220068e-30
-8.266273644180171105e-30
-6.813479817043273662e-30
-5.535886258597577326e-30
-4.012399067715308123e-30
-3.187974552708350685e-30
-2.905863607609940961e-30
-2.576485234176478381e-30
-1.038977542014742167e-30
-2.725622215856400341e-32
-1.121348605613268918e-42
-8.690858862824491414e-43
-7.510515965420099719e-43
-6.845651786588205287e-43
-6.695561629085283595e-43
-6.367576506017312567e-43
-6.206424198328783363e-43
-5.844577312525041365e-43
-5.603424264423745814e-43
-5.173200169902014979e-43
-4.827866464447932340e-43
-4.768441120817881016e-43
-4.627594634620172071e-43
-4.275591103458121054e-43
-4.159297780622349521e-43
-3.708604209691074744e-43
-3.561222087914620827e-43
-3.502667427296724925e-43
-3.415562447817841159e-43
-3.281133759457201739e-43
-3.027611478764347027e-43
-2.905206128473796383e-43
-2.846449204781152133e-43
-2.650076934738418530e-43
-2.392188250484818185e-43
-2.290175389678371324e-43
-2.207952928666426111e-43
-2.065930411786021810e-43
-2.026464620593446955e-43
-1.926912139299804600e-43
-1.821298412687533324e-43
-1.744397619127719338e-43
-1.605358378801066428e-43
-1.490946843308384269e-43
-1.457637128416569867e-43
-1.340137689671464602e-43
-1.285771923115816838e-43
-1.213496238957332169e-43
-1.143635715127891036e-43
-1.009266015622553072e-43
-9.866358368296896658e-44
-9.016864949504685983e-44
-8.658106044649183457e-44
-8.430890176773789687e-44
-7.748211542202792081e-44
-7.695615842386912045e-44
-6.427381461908775560e-44
-6.215417520610309792e-44
-5.877165334585036516e-44
-5.100660444470723195e-44
-4.353206775134638220e-44
-4.138216733275647625e-44
-3.426534274885446513e-44
-3.115246170593592304e-44
-2.847830003747977058e-44
-1.914096975493961419e-44
-1.189507800358386342e-44
-9.913123166492068875e-45
-7.478237218042897541e-45
-6.876159195647567627e-45
-5.768053649343129371e-45
-5.126624591797671127e-45
-4.109972303950801317e-45
-3.777302098297683647e-45
-3.436149330175901130e-45
-2.629320847335183552e-45
-2.297249845915207002e-45
-2.127860274367080316e-45
-1.614803411780761922e-45
-1.044516334938633096e-45
-7.719851728439931984e-46
-5.250429592468097073e-46
-4.516897116705861201e-46
-3.146326265832016610e-58
-2.520235959020881305e-58
-2.188907759251933336e-58
-2.083774566939063765e-58
-1.975227489374745411e-58
-1.823319152049359304e-58
-1.696313010041817864e-58
-1.633417316286293997e-58
-1.516208488131199649e-58
-1.477968295200038117e-58
-1.418827341307080140e-58
-1.322533423869301334e-58
-1.314340070450132193e-58
-1.210030538397369287e-58
-1.122450406620394398e-58
-1.067088983341707027e-58
-9.714239534066819590e-59
-9.214737419190967986e-59
-8.909397099889154886e-59
-7.986097062998772055e-59
-7.327561087718292514e-59
-7.229059587357480774e-59
-6.936954494404736444e-59
-6.246251605722126613e-59
-5.779881213440257526e-59
-5.708523492936299964e-59
-5.582192294387076224e-59
-4.905228527812224941e-59
-4.706019619351157880e-59
-4.363438729387106977e-59
-4.346214359127696606e-59
-3.811704415685472485e-59
-3.495595232584184284e-59
-3.255936438834593336e-59
-3.156160524165252653e-59
-2.746826518549900261e-59
-2.598126699116735733e-59
-2.437551029928293380e-59
-2.352653959061058160e-59
-2.113574718520922730e-59
-1.884086262926185794e-59
-1.774496434968328985e-59
-1.576577355771820171e-59
-1.511302591438874174e-59
-1.341983673871767245e-59
-1.266364777824239230e-59
-1.112297788254130880e-59
-9.484915580830896595e-60
-8.248126171292375575e-60
-6.561517702582760301e-60
-5.779371228063297279e-60
-4.587000990286119396e-60
-3.878795874137250329e-60
-3.433535585999032575e-60
-3.286576288027341241e-60
-2.267972894289252571e-60
-2.122362436978238515e-60
-1.467084411063565951e-60
-1.188787059433652966e-60
-9.326738968253983848e-61
-8.358990646212662613e-61
-6.288349883184322292e-61
-5.355006790904374840e-61
-4.712879682538943436e-61
-3.437028605827452752e-61
-2.950992283192137406e-61
-2.641048025821886421e-61
-2.441788019651794667e-61
-1.623628656723339920e-61
-9.839528211544299888e-62
-9.347724545684757229e-62
-7.051582809116659913e-62
-3.094558504740391627e-62
-1.048233941362504667e-63
-8.285552282592365784e-74
-7.212108945346910213e-74
-5.272783406569848089e-74
-4.504934630755078842e-74
-3.984575544168690971e-74
-3.605884567047230286e-74
-3.508801725611956616e-74
-3.138558817853019079e-74
-2.905698405722502523e-74
-2.655379111965701205e-74
-2.517192578738722338e-74
-2.375010897820931907e-74
-1.971388847799860094e-74
-1.915953051900225233e-74
-1.848997177557304059e-74
-1.727138923466908108e-74
-1.669121584907090150e-74
-1.530156901813184573e-74
-1.325502694198342127e-74
-1.245343124187790414e-74
-1.179510933164152818e-74
-1.068867275484756175e-74
-1.019188159481519408e-74
-9.478461574179930185e-75
-8.649542319638263689e-75
-7.705799170081849057e-75
-6.876586710249032649e-75
-6.686165956412708205e-75
-6.203206616925970136e-75
-5.587038926274459286e-75
-5.013712436895852324e-75
-4.748878746598681640e-75
-4.129283494298744346e-75
-4.071969302415891120e-75
-3.650311319722368837e-75
-2.571373598520839923e-75
-2.428789209879641224e-75
-2.228037685749967037e-75
-1.529698067567657568e-75
-1.382846217142802038e-75
-1.022140838286310100e-75
-9.970376459513567913e-76
-8.746265739366856329e-76
-7.535615681154357484e-76
-5.643226947405448820e-76
-4.950779399722894572e-76
-4.164932155857628380e-76
-3.943440883945083129e-76
-3.511921914635915583e-76
-3.149210503160019622e-76
-2.514043872401640603e-76
-1.952053443283015026e-76
-1.805783682971848620e-76
-1.606288953487380907e-76
-1.340806892689511311e-76
-9.097544396890534706e-77
-6.192321939154526974e-77
-3.769220828692588381e-77
-2.968104658559411383e-77
-2.456922908625126546e-77
-1.324988555723360870e-77
-1.132152004820359646e-77
-8.583116726748967483e-78
-6.312443475436359797e-78
-4.949965842682450126e-78
-4.230585405428436967e-78
-3.828232039741365050e-78
-3.537796094571995573e-78
-3.109609198780250387e-78
-1.607387294193089588e-78
-1.246669214336870890e-78
-6.063752081116027997e-79
-9.191870138617908534e-90
-8.402442772492329054e-90
-6.334433693248655246e-90
-6.131664140845095743e-90
-5.806874397240215943e-90
-4.456930504794103866e-90
-4.016586426549724428e-90
-3.846929600794777282e-90
-3.706592750799235653e-90
-3.213016310824877513e-90
-2.703004893564526464e-90
-2.650471876593693213e-90
-2.466568916113819142e-90
-2.216316759944832108e-90
-1.902791327815758029e-90
-1.745482298212923579e-90
-1.604768420853259161e-90
-1.409820788952055940e-90
-1.355496400195275300e-90
-1.246006240700969300e-90
-1.057209846710797839e-90
-9.460175847517083370e-91
-7.228976160749880874e-91
-7.011637591789537606e-91
-6.261300830947957395e-91
-5.049069107548569641e-91
-4.025901568890048490e-91
-3.335422887816815978e-91
-1.984516536452448637e-91
-1.761268045214942798e-91
-1.531900271604812668e-91
-1.243456690619464176e-91
-1.063389696988053623e-91
-9.712793571177585401e-92
-7.733885721701062624e-92
-7.245960417846582890e-92
-5.841522736349934832e-92
-5.585480974872654886e-92
-4.545749738611761652e-92
-3.934809102463213491e-92
-2.921733967182603110e-92
-2.209350058573010754e-92
-1.360026044170507723e-92
-1.057920526855995130e-92
-4.972630612843204221e-93
-3.826937215896807538e-93
-2.931897521127597455e-93
-2.616908813032099414e-93
-2.022784123928006102e-93
-1.894093202355576554e-93
-1.752728214706079861e-93
-1.334687177520327248e-93
-1.111842027598829032e-93
-9.569428504047463872e-94
-7.270957476583483555e-94
-5.126474880848201881e-94
-4.480632831926679085e-94
-2.700087681853716729e-94
-1.860102642036878882e-94
-1.728184035650952280e-94
-2.186179098645754785e-105
-1.241973034331423783e-105
-1.137261623915225022e-105
-1.008871154151429466e-105
-8.892999445194731058e-106
-8.278859966222245846e-106
-7.336221091193622808e-106
-6.414721745361053738e-106
-5.752464038676381714e-106
-4.688266625326135211e-106
-4.212804060291472648e-106
-4.138469473701372736e-106
-3.412983512530274836e-106
-3.185046585150997379e-106
-2.780476077563147142e-106
-2.670603927634043760e-106
-2.547105340145280246e-106
-2.304491222258544983e-106
-1.851757566489165495e-106
-1.673516405855066730e-106
-1.535451835870702158e-106
-1.179852445587427021e-106
-1.144129674264770283e-106
-8.222878999533354778e-107
-7.312205186188900871e-107
-5.035705098631197746e-107
-4.192936262611110097e-107
-2.703713308018121616e-107
-2.085134999249685903e-107
-1.893951330321346732e-107
-1.677451018304509555e-107
-1.474511358497335380e-107
-1.402343996226290815e-107
-1.200782427808670156e-107
-8.307830278803828546e-108
-7.305212949254030034e-108
-6.153224248058093561e-108
-5.119923140231009021e-108
-4.442757878883380432e-108
-3.961239136866926859e-108
-2.494623435796477561e-108
-1.971054382750963282e-108
-9.961488107919693918e-109
-6.929853633735517157e-109
-5.531262473694692451e-109
-4.068229557149554551e-109
-2.719461605475647622e-109
-2.590299990850604497e-109
-1.917501883296879200e-109
-1.640671447896482419e-109
-1.184795433284743458e-109
-9.020094932903053742e-110
-7.951318932097919598e-110
-6.799980328516112323e-110
-5.716450089591566286e-110
-4.301666490472237171e-110
-3.620471983960833871e-110
-2.867755586878198186e-110
-1.924647893681709749e-110
-5.097284981383310495e-111
-1.973346879159622128e-121
-1.767442829593260854e-121
-1.681550832430796685e-121
-1.328193542110359365e-121
-1.214368597033648262e-121
-1.020991448133199782e-121
-7.948790515007797317e-122
-6.843688432781794984e-122
-5.853291458368600849e-122
-5.100907426847215978e-122
-3.903588358116766259e-122
-3.137226114463570570e-122
-2.604621613698586065e-122
-2.333441240548435734e-122
-2.048513515826597035e-122
-1.773272754957881583e-122
-1.309107704391507855e-122
-1.087297532749398543e-122
-7.668384597567328626e-123
-7.262209425408067126e-123
-6.563641276223329989e-123
-5.790314062390176972e-123
-4.873032137154010847e-123
-3.677107491645472977e-123
-2.793647162331628515e-123
-2.604223745871152432e-123
-1.934255097762214601e-123
-1.423235017952218390e-123
-8.528578170783784775e-124
-6.943898840800202637e-124
-6.036921912560699801e-124
-5.013945808525134637e-124
-3.544605835787260147e-124
-2.879823714221821294e-124
-2.498500250762269499e-124
-2.000947442074837770e-124
-1.804136422685706066e-124
-1.556159916586171758e-124
-1.325147829325535943e-124
-1.157442255047154860e-124
-9.349003221788156905e-125
-6.702636405839958863e-125
-5.197123204631711696e-125
-1.619395201677060464e-125
-7.399991422657296097e-126
-4.874931251125486082e-126
-3.156160405056792093e-126
-2.914554125094244138e-126
-2.081802875080769841e-126
-1.748556274838765435e-126
-1.423961989400461990e-126
-1.321745085305968533e-126
-1.008326105467280170e-126
-8.903198664970091786e-127
-7.924346679272601277e-127
-5.029152897124292741e-127
-4.022204647233341231e-127
-1.620906683486548768e-127
-8.174795307852373244e-128
-8.657780024995999901e-138
-8.246752539800345687e-138
-5.050984563045577366e-138
-4.962931070395933889e-138
-3.520041558037437414e-138
-2.784023665197927924e-138
-2.422258026778065625e-138
-2.215117946377766630e-138
-2.115918867481449362e-138
-1.768474202125971501e-138
-1.360853733145932152e-138
-1.123174397419282950e-138
-7.861296923010419440e-139
-6.341837893607442204e-139
-5.467196517931560416e-139
-2.321004456214059324e-139
-2.228318590165627242e-139
-2.019729717916647046e-139
-1.509873251987470565e-139
-1.213962147130977356e-139
-1.185631986034853179e-139
-9.920801713327077978e-140
-8.826213709458936907e-140
-6.958735959260486037e-140
-6.202574688259762443e-140
-5.036449540073112594e-140
-4.200259369807552656e-140
-3.238883733000255439e-140
-2.657982726946748906e-140
-1.070607921140539983e-140
-1.719655360626721852e-141
-9.428822042512723418e-142
-7.389928238204295970e-142
-6.386286400665978836e-142
-5.945368283442287524e-142
-5.443877918854848179e-142
-4.357408062642506229e-142
-3.731684037385604576e-142
-2.636283443524133422e-142
-2.496153754073468288e-142
-2.016487365482086862e-142
-1.511477779342548396e-142
-1.089325624531463392e-142
-8.013369819776994316e-143
-3.474891989982153345e-143
-2.480734404738887925e-143
-1.394203757986667744e-153
-9.108322291047856386e-154
-8.258629896929931390e-154
-7.585846231951400486e-154
-6.227577428988313270e-154
-6.095096525252371235e-154
-5.287553257444337725e-154
-4.543119388287110183e-154
-4.219237158321654953e-154
-3.497546206349765092e-154
-3.183711618780054062e-154
-2.753929263777311255e-154
-2.514095380250146386e-154
-1.217287444306125867e-154
-1.175652537265659279e-154
-6.919007706162835407e-155
-6.159313624512898808e-155
-7.711756072868347682e-156
-6.214726905850215004e-156
-4.887794965724539233e-156
-4.518552123060985290e-156
-3.868337007016101085e-156
-3.779246922355326411e-156
-3.264376504243001049e-156
-3.156198828523445348e-156
-1.279278249674498962e-156
-1.227103245123603430e-156
-9.974803073733589262e-157
-9.835165806362949712e-157
-6.518884241878951177e-157
-3.537790829187896227e-157
-3.285868283413151207e-157
-4.672906540753384896e-158
-4.011190694279682567e-158
-3.285808540309406127e-158
-1.831970348422754233e-158
-1.687081810940376052e-158
-1.572613779388620894e-158
-1.296737514114814792e-158
-1.194690732132865453e-158
-1.191653135384887637e-158
-9.475178435560253352e-159
-9.305475756005019893e-159
-9.004173568294336608e-159
-5.685100489487058374e-159
-3.546296344122942535e-159
-8.409678095144395182e-160
-3.321182611295729350e-170
-3.303540290570974804e-170
-3.248729318308519849e-170
-3.223973064659677694e-170
-3.103273662247012789e-170
-2.937795428096391077e-170
-2.298998578645513493e-170
-2.235852926126149104e-170
-1.741701949247510777e-170
-1.643727166770085284e-170
-1.507838167438804819e-170
-1.241044023574636192e-170
-1.222397150626972536e-170
-7.899384886465779996e-171
-7.824032471525425768e-171
-3.110717467070719956e-171
-1.223924011873675641e-171
-6.991653880507910445e-172
-5.088501951642669077e-172
-5.010408493377442133e-172
-4.805860293008726271e-172
-4.078710779620132028e-172
-3.585104208255304617e-172
-3.338914770461169242e-172
-3.016540111897031564e-172
-2.701835195035150797e-172
-2.333460179990898533e-172
-2.327108278651715003e-172
-2.163074604053155683e-172
-1.147905863841969656e-172
-8.182215359709666205e-173
-5.613080410837927398e-173
-5.236050548539445395e-174
-4.054739854386063601e-174
-3.720149769257308446e-174
-3.325381012362481460e-174
-2.761928356263160583e-174
-1.855720858653924836e-174
-1.833889618651121860e-174
-1.724919824178719779e-174
-1.667498927144459697e-174
-1.093415298223668520e-174
-1.086225630578052453e-174
-7.387497933308291067e-175
-4.843688091789412077e-175
-3.321623131406130854e-175
-2.364396007141438463e-175
-3.029755897908697253e-186
-2.723261794466797466e-186
-1.448666866813246015e-186
-1.331241274523079958e-186
-1.255208559490272722e-186
-1.051609609206988924e-186
-8.163550514991545453e-187
-7.519611799199422053e-187
-5.813169358864462744e-187
-5.127254768335098975e-187
-4.658087892776709383e-187
-3.968682886537327283e-187
-3.336561945182901027e-187
-1.286557723513552573e-187
-9.130208178877226452e-188
-6.418559366606610608e-188
-3.027876104465778201e-188
-2.151776454119428206e-188
-2.140937124236231218e-188
-2.070256905872792052e-188
-2.063223487590532651e-188
-1.976872824787806803e-188
-1.881530471321873017e-188
-1.698416739387425285e-188
-1.451836507689373232e-188
-1.325835621038754158e-188
-1.114171074206794642e-188
-1.033706934805406787e-188
-6.589040436626489682e-189
-5.924228817012252978e-189
-4.510335214467362131e-189
-3.320737877699007620e-189
-2.214850361302468683e-189
-2.136708201058960330e-189
-6.155829522056668013e-191
-6.033094761448441608e-191
-5.839876334934420381e-191
-4.843274744641913884e-191
-4.696485821381676563e-191
-3.785468038918364872e-191
-3.676532396707315539e-191
-3.288950817159887315e-191
-2.659807776382011058e-191
-2.591144892495394383e-191
-2.337745477201730216e-191
-2.103384994513201669e-191
-2.059807749918905246e-191
-1.766131549264897048e-191
-1.545588867227444590e-191
-3.707533893286367262e-192
-1.665317743411155207e-203
-1.102130247214521478e-203
-8.847371794211052725e-204
-8.183011312691688973e-204
-7.621520521309538730e-204
-6.005004297640264315e-204
-4.535173602905091839e-204
-3.766026532917400727e-204
-3.256510670582423575e-204
-3.165475191534535639e-204
-2.988582797409278730e-204
-2.402890325223704517e-204
-1.842801543218842229e-204
-1.763197332903841050e-204
-1.642013106997008896e-204
-1.527717812526313482e-204
-7.395166571604757324e-205
-6.150400912520443166e-205
-4.431037276032492213e-205
-3.681373326915687821e-205
-3.624203574195368094e-205
-3.177132103990061778e-205
-3.172422793553016911e-205
-2.443526295149656241e-205
-2.220615659072672380e-205
-1.437774273347604716e-205
-6.247997532940370589e-206
-5.310733505017237767e-206
-3.951910270434057895e-219
-3.743516104642024142e-219
-2.736451691581741155e-219
-2.635237284996898808e-219
-2.537404421250827874e-219
-2.452442843694363184e-219
-2.131040830921364915e-219
-1.613475127381924589e-219
-1.544026945960511377e-219
-1.405933656008248028e-219
-1.384421871486364876e-219
-4.776270328556629683e-220
-3.738369401042370865e-220
-3.392463405312138803e-220
-3.278001080695111666e-220
-2.792002197009696787e-220
-2.632123427527363155e-220
-2.043065245997951587e-220
-8.280467051995273286e-221
-7.155665133181492002e-221
-6.770253518846218968e-221
-5.942540456288649132e-221
-4.502226322504411723e-221
-4.471438382548572622e-221
-4.244749524452560332e-221
-3.167270547372571055e-221
-1.058541236294992153e-221
-4.717638258982275372e-235
-4.396459374818766846e-235
-4.279780967203374451e-235
-4.241243758644302937e-235
-3.742927639440236994e-235
-3.044721666282378752e-235
-3.031597508197227257e-235
-2.357134050453214442e-235
-2.057973221172184058e-235
-1.623177141480557337e-235
-1.534874056456177478e-235
-1.112104537906875228e-235
-6.193431087083987559e-236
-5.571548667505548441e-236
-4.048920204565847798e-236
-3.044253576314170085e-236
-1.514611230453164403e-236
-1.127622891552979602e-236
-1.078745601123391523e-236
-6.367782756413457460e-237
-4.914206519773203513e-237
-4.695160105267494602e-237
-4.303861015888169618e-237
-3.644986236563495520e-237
-3.521593539938647136e-237
-2.920059383405393831e-237
-2.434486652242216404e-237
-8.598275687758275639e-251
-7.916808175628056842e-251
-7.177638115724568859e-251
-6.640986845022581058e-251
-5.711174116229950947e-251
-5.395169436482188285e-251
-4.143052233082607995e-251
-3.652725782791860531e-251
-3.461298031559922969e-251
-3.211781088625129832e-251
-1.416796956752356432e-251
-1.255906645207426868e-251
-9.898558937740857126e-252
-8.709003491449981185e-252
-6.547038271218324174e-252
-4.421230683799192481e-252
-4.268483664198358548e-252
-1.659155743402105980e-252
-1.649881461583029458e-252
-1.516752765253914110e-252
-1.477427641402630108e-252
-1.410831848682289807e-252
-1.150383905377026990e-252
-1.030747037172338597e-252
-1.027184650558270143e-252
-9.083886985662549352e-253
-9.071154367590150669e-253
-8.993345386225777572e-253
-8.532579533574570007e-253
-5.604540842412538293e-253
-3.257707974076121271e-253
-2.926117790168441000e-253
-1.502961940698292139e-253
-6.540648935276216832e-267
-4.235418376364253819e-267
-3.173048022361130246e-267
-2.377790631816281398e-267
-2.120844155851227768e-267
-1.877740429883904821e-267
-8.698022475131733863e-268
-8.133794544055406484e-268
-5.758709721331025801e-268
-5.479251181436191840e-268
-4.500815191215028426e-268
-3.292375436682748721e-268
-2.183130957152712486e-268
-1.373494422110538926e-268
-1.331356110152862499e-268
-1.248438890302118504e-268
-7.211583003314950730e-269
-6.441781900346106699e-269
-5.557695262129096339e-269
-4.740879147112213764e-269
-1.606742707332334548e-269
-1.437006679786468371e-269
-1.307647892643062492e-269
-6.177779567678299430e-270
-4.334121652557628539e-270
-6.345933471696353414e-283
-3.868815890985329185e-283
-3.126190011235075962e-283
-2.518348615796487464e-283
-2.394024747344113599e-283
-2.069754962282965457e-283
-1.851452011550845932e-283
-1.489696481837930654e-283
-1.156047267829085088e-283
-1.120880565669092131e-283
-9.046022415053780076e-284
-8.859176265553719748e-284
-5.733339547463712909e-284
-3.182523466625048024e-284
-4.909112734731315810e-285
-4.873178404040799753e-285
-3.159384275519022831e-285
-3.022869488537608171e-285
-1.782661950984941677e-285
-1.766021732437132223e-285
-1.598392302906313797e-285
-1.578493785918137932e-285
-1.459296500698426915e-285
-9.830565082196203935e-286
-9.691950141922369469e-286
-6.414540691735446499e-286
-6.353500730527248523e-286
-6.087641169141297797e-286
-1.273936173542662783e-299
-7.091357805686101797e-300
-5.889704177093245799e-300
-5.100982755376007127e-300
-2.884626451851508714e-300
-2.186788648099346504e-300
-2.007726874309664854e-300
-1.979470502067351519e-300
-1.937841738829625904e-300
-9.196915997605777114e-301
-9.129876689353612074e-301
-2.754771890895351555e-301
-1.307058919131407715e-301
-2.365881557971515310e-302
-3.835740844353328959e-315
-3.440817780534291583e-315
-2.652494738706590394e-315
-2.320863974210671741e-315
-1.789443072306537729e-315
-1.529021515042697933e-315
-9.371297448552120545e-316
-8.163659114462628385e-316
-7.059627532063595645e-316
-6.309061085704211684e-316
-5.283730306975651957e-316
-4.253452448935283827e-316
-2.903352459756309928e-316
-2.213231881958598266e-316
-2.080999757253130368e-316
-9.997201942844745355e-317
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
1.455363738232455691e-316
2.428801814047017612e-316
3.241747012587733996e-316
4.890053859712888298e-316
1.081313297770953873e-315
1.169385321222859480e-315
1.214074033192220237e-315
1.461117755200990767e-315
1.483844438945048936e-315
1.906518221484949115e-315
2.788093110520807208e-315
2.830783238020923871e-315
4.029795097002211615e-315
4.653630816006004804e-301
4.996435447651781877e-301
6.982421362627915682e-301
1.059696526700935861e-300
1.065188447052291194e-300
1.084554363620279462e-300
1.408957253228850542e-300
1.615537615263719890e-300
2.006936712186875396e-300
2.042995255729386544e-300
2.763309570534018704e-300
2.995554412661563303e-300
3.110429812828290474e-300
4.707772381646737092e-300
6.091193018252526855e-300
1.212352046611278849e-299
1.448239464227878167e-286
2.781054139090470690e-286
2.841613321269420097e-286
4.214019360463620525e-286
7.598811847018917763e-286
8.004989393201417440e-286
1.042042762895914364e-285
1.240364957421247800e-285
1.271712339467172894e-285
1.380458907294522570e-285
2.153747600540403316e-285
2.565804620352121583e-285
4.445146111840443054e-285
6.616612992461798885e-285
6.959109163374805612e-285
1.161903577004118543e-284
1.220962554116860413e-284
3.283052871172642346e-284
4.100646273204603689e-284
4.487793979143293544e-284
4.497258882446604889e-284
7.054844025911079129e-284
8.285379696654505026e-284
8.313755863783270729e-284
8.742335023821437541e-284
8.917001491371504346e-284
1.006188141067827072e-283
1.177612141044945836e-283
1.217066406552857352e-283
1.946323300644051757e-283
4.448378266967732594e-283
5.200252958486352158e-283
1.115459291225089381e-269
1.318085663323759426e-269
1.565754153699944470e-269
2.180298735959999718e-269
2.653959916322812520e-269
4.189331952390195787e-269
5.238366019201178740e-269
5.431984222238965249e-269
6.595816868738122253e-269
7.376722617097811019e-269
7.599377560459706699e-269
8.433094497791409297e-269
9.513255645750850857e-269
9.707353392894256831e-269
9.791654257960283690e-269
9.991627679893798171e-269
1.211445438634777304e-268
1.287857278032324569e-268
1.345291120312122159e-268
7.685487257983469519e-268
9.654261690167812188e-268
1.055502319924256617e-267
1.498989435176630874e-267
1.722663736198853526e-267
1.994975802343348816e-267
2.254273453934214502e-267
2.845028950503760159e-267
2.884048270018284328e-267
3.003593370385042185e-267
4.061293355528886738e-267
4.655360402683520131e-267
5.240091124614357279e-267
5.471125557218844424e-267
6.254086819151542213e-267
7.101952186518205543e-267
2.193509587150022913e-255
6.497082822142165652e-253
6.929472745616270809e-253
7.264896874319865741e-253
7.487491068252058812e-253
7.702679889587855899e-253
7.872523881457202570e-253
8.925424864181866833e-253
9.092099378958960940e-253
1.030195126802204182e-252
1.227569675853435783e-252
1.292179997377421093e-252
2.306601064411157386e-252
3.723168470215602289e-252
4.048132804437345670e-252
6.692302411359551690e-252
2.318432034841848282e-251
2.394207136240195189e-251
2.448564955064868746e-251
3.252176017962032829e-251
4.472068586248380157e-251
4.495555364059766768e-251
4.645085531831263237e-251
4.692044094373132325e-251
8.711739497489923463e-251
8.948744647615568104e-251
9.913323197790745878e-238
1.617913118123207891e-237
3.983985686944029119e-237
5.195202843170058580e-237
5.380574012351526881e-237
5.434433894636053778e-237
7.030139548234938544e-237
1.117061175937876741e-236
1.189382960724452549e-236
1.194634912968953050e-236
1.233987631931696681e-236
1.451652607466088267e-236
1.576304327811928364e-236
1.583922421556384651e-236
1.788162282015527485e-236
2.387782451477949173e-236
3.091782008895652858e-236
9.173512023264525891e-236
1.016061129923211553e-235
1.048396744425734493e-235
1.277693695141032913e-235
1.384103804899924815e-235
2.192505242013086636e-235
2.411961819776722633e-235
2.440534316776041948e-235
2.601740689594306774e-235
2.862366033051511395e-235
2.925224827430783927e-235
4.054636099435469504e-235
8.272249198230623519e-235
1.241758559965191363e-234
1.216209140492440883e-221
1.451216431541021665e-221
1.841210256592910697e-221
1.917150371684864859e-221
1.987511096458024049e-221
1.987934093989414773e-221
2.049968113342079550e-221
2.238232475950479582e-221
3.875759324518217830e-221
4.623829464466315003e-221
5.154950051402285311e-221
5.299256421430217962e-221
6.617735600109258773e-221
1.018323690895305569e-220
1.694386118200629268e-220
3.286934781105821184e-220
3.758225881038248936e-220
4.880906584556271479e-220
5.175286281311507985e-220
6.346336216912238133e-220
6.418938127341742539e-220
7.510845869352206681e-220
8.116730952312284772e-220
1.024752565887342385e-219
1.148515207689618900e-219
1.592767236112953731e-219
1.609034210211361540e-219
1.660778827854929213e-219
1.888095309798689301e-219
2.228306867703147390e-219
6.550959120776589352e-219
1.718783779861252815e-206
6.771866059333286932e-206
1.110048143917321993e-205
1.730827058412264669e-205
2.483513554165236618e-205
2.666028090175791284e-205
2.728262434621319268e-205
3.285446520208622156e-205
3.434999113174589885e-205
3.707958626250860876e-205
4.139449376598001405e-205
5.404858921042009362e-205
5.748863563132665556e-205
6.228229005959668576e-205
6.865663334148840846e-205
7.943016956850225813e-205
1.081118818946174180e-204
1.256402764570108254e-204
1.708776097762692032e-204
2.501135574765080897e-204
2.679996617056971184e-204
2.883714917574757837e-204
3.182952943074316431e-204
4.805425503990439405e-204
7.831477636656043224e-204
8.019655278229897408e-204
8.169511040914698389e-204
9.616786023238795859e-204
1.171852792903355950e-203
2.015424182890161384e-203
3.526549462710344566e-203
7.542999471276920911e-192
8.990248441595134961e-192
1.097943837408967666e-191
1.392738068047573392e-191
2.065425860512575600e-191
2.197245900834165933e-191
3.100778125153882979e-191
6.773031127594314094e-191
9.519934862393243945e-191
1.115771969120215771e-190
3.510343354544927507e-190
1.139858187736372656e-189
1.780733045696340717e-189
2.881160630699331426e-189
2.944343390261235183e-189
3.987053450759170615e-189
6.371250523392302011e-189
8.866153424874413722e-189
9.051857513877723630e-189
1.071312160555586000e-188
1.409002053276986385e-188
1.414517685840808866e-188
1.603024447761063761e-188
2.925566385396919760e-188
3.914017843103994290e-188
5.514773154955316353e-188
1.799488770699107990e-187
2.511359268712234233e-187
3.996154313724683960e-187
5.603528090901237080e-187
6.363322996295475704e-187
1.318721656035702000e-186
1.356053156309227687e-186
1.744585503437582373e-186
2.466637530358832016e-186
4.478467879976197475e-186
4.809577721230521913e-186
6.657118698004382547e-176
7.188450077881411411e-176
9.900920439733920824e-176
3.393791823198146650e-175
5.538518026202716476e-175
6.318829668632907454e-175
8.723234305654900732e-175
1.234739226822441763e-174
1.347451485026459946e-174
1.931886922878179546e-174
1.961227012076390273e-174
3.129546584492953854e-174
3.931234991346770589e-174
7.484255997347055312e-174
2.405413673634965016e-173
9.816150182217503208e-173
1.054688787032839104e-172
1.412273932975239749e-172
2.061835316433945985e-172
3.293652613046009389e-172
5.696444650940204953e-172
9.490581230897884458e-172
9.715000138900255393e-172
9.875408935867556723e-172
1.008928367005977833e-171
1.215855105756457509e-171
1.631711642741002007e-171
1.733662284896832788e-171
2.203768014531238532e-171
2.937890573085453590e-171
3.603479372902393711e-171
6.391624669642445330e-171
7.255288270728665356e-171
1.038769261699524356e-170
1.070930907242933663e-170
1.253198604320093618e-170
1.415713406455596652e-170
1.572558404193940701e-170
1.688593953646751858e-170
2.047869384345977861e-170
3.116152959299235722e-170
2.378551688628974534e-159
2.664175691241591045e-159
5.306912026867311222e-159
6.039189960120098005e-159
6.715219759250113716e-159
6.960839481207801586e-159
1.039818596806251922e-158
1.217997454956229912e-158
1.359774183841844894e-158
1.743274175491245346e-158
2.130005796000418082e-158
2.358747616025071290e-158
2.590478276938615329e-158
3.375546571242960999e-158
3.587577058007901857e-158
1.062253888859086453e-156
1.104976805763194534e-156
1.467364106408768779e-156
2.643495384166986039e-156
3.181974989352717013e-156
3.207579097526418944e-156
5.057978094471089360e-156
5.836896283367240275e-156
6.891512596668883192e-156
7.736587898421456548e-156
1.193788166817143773e-155
3.206699116713101218e-155
3.706691345259396578e-155
5.448342580151444897e-155
6.388063104218508840e-155
1.459950417641827781e-154
2.103368063771432282e-154
2.205377960494134363e-154
3.473467959407305279e-154
4.121520611243778082e-154
4.375426821468967793e-154
4.890450632138968158e-154
6.197090059207532866e-154
6.439158182120454859e-154
6.911928204222739012e-154
6.931374448148450686e-154
1.106811400314167692e-153
1.214291401284176485e-153
4.290261454163285408e-143
1.088986787939447657e-142
1.321779439731126068e-142
1.587827201375439643e-142
1.898464604611442339e-142
2.915795064556516199e-142
2.962309045134311528e-142
3.609349806667352501e-142
5.197742702489356301e-142
5.412588268351362215e-142
8.175310923661865799e-142
8.682260416525896911e-142
1.766283743618977137e-141
5.340418675849419492e-141
8.613186289834769900e-141
1.948266772994480224e-140
3.393010500470679840e-140
3.970034695809685219e-140
4.990981327673269914e-140
5.982318518898157981e-140
8.346772426590987976e-140
8.756969418728034050e-140
1.011635327784796646e-139
1.391503259630119964e-139
1.462595477775187463e-139
1.728549359145228578e-139
1.875062348713515918e-139
2.396176209319853933e-139
5.011308835464756219e-139
8.211108291642353608e-139
1.107911192521111937e-138
1.425773192636615545e-138
1.604673651597728468e-138
2.002901487793269153e-138
2.604286151470771671e-138
2.646846968157123705e-138
3.168195056257529159e-138
3.583044506456832362e-138
4.301997731363867110e-138
4.905960860560177221e-138
6.153695061489688863e-138
7.627089486627686876e-138
6.057352505329840889e-128
2.835385145069931427e-127
3.843629551924767561e-127
4.692848382900098487e-127
6.197711270667529307e-127
9.163472657699524424e-127
1.168515285657356737e-126
1.237631937866774363e-126
1.410829542176880990e-126
1.683617116873718590e-126
1.944987472851676722e-126
2.428492512249684725e-126
3.119131702237269750e-126
4.247359838820083610e-126
8.160817787733666086e-126
1.208752569066589843e-125
2.823150814601252321e-125
4.339914517069808571e-125
5.138990370865821605e-125
7.258127366083292516e-125
1.081571801235681841e-124
1.423929076124037811e-124
1.487115419624008824e-124
1.766385311268693291e-124
1.994825156138571067e-124
2.166892434704540109e-124
2.888800405441693964e-124
3.233611797283331295e-124
4.398491350399464687e-124
8.702453141967006168e-124
1.069942471085173733e-123
1.149014012858408907e-123
1.808445586309266146e-123
3.510964097864699236e-123
4.200557346361981301e-123
5.291044620309472336e-123
5.859699549877518654e-123
6.126283941447255362e-123
8.035894433899569829e-123
8.874045333158521002e-123
1.037954777262739494e-122
1.165375396468066854e-122
1.492527724762415641e-122
1.736969271479897746e-122
1.920929056525382901e-122
2.007503652221670554e-122
3.267257629050577483e-122
3.884400842584539151e-122
4.473842723246209234e-122
5.490077503318136506e-122
6.010076619673583489e-122
7.062975353944228975e-122
8.384484340841394435e-122
9.204855688437594360e-122
1.026751192458704340e-121
1.290669328709514644e-121
1.404300653344989827e-121
1.763438811902826076e-121
2.427024929209227190e-121
1.263246380780453031e-112
1.032285598849037564e-110
1.446098029040691953e-110
3.809413698044440755e-110
4.024976989491807761e-110
4.824585526940021065e-110
5.264537942202578425e-110
8.217933372732700501e-110
1.201309569072973357e-109
1.270211121758405622e-109
1.413665164252311685e-109
1.716351683086966113e-109
2.459204929659901826e-109
3.393260897897115089e-109
3.991541569676559791e-109
5.358488328842049507e-109
9.200157424115050097e-109
1.280924493078831245e-108
2.305562384952507993e-108
3.314879401513698228e-108
4.307677833569413637e-108
5.336188988676014991e-108
5.949976081236684695e-108
8.947571690541125268e-108
1.045927607059422499e-107
1.146947516272615259e-107
1.242479453965746895e-107
1.562760974979142052e-107
1.581601966140841288e-107
2.161833492447834782e-107
3.127066233677303841e-107
3.799537706954273878e-107
5.199265833326408241e-107
7.269420910839548021e-107
7.803026564780890065e-107
1.176516491611009570e-106
1.197068205756347407e-106
1.465334248004749975e-106
1.526765085935239949e-106
1.727542526600047666e-106
2.008259457881076141e-106
2.125477445360569934e-106
2.666391745589455171e-106
2.854461723197573042e-106
3.020095248189866129e-106
3.542200108445748616e-106
4.488551230946953826e-106
4.604543387882234079e-106
5.072686058203884833e-106
5.398844150924505947e-106
6.699002381049656168e-106
7.146725987789730326e-106
7.682919845631847009e-106
9.119067185042641614e-106
1.017828540279664971e-105
1.158972315228968267e-105
1.258521443864588567e-105
2.442536146816428518e-105
2.278265501700889714e-95
1.563878388098647029e-94
2.789957931803588264e-94
2.963728410365869503e-94
4.521363850269770057e-94
5.404480649315504212e-94
7.369246080984711317e-94
9.640806521909123967e-94
1.121433228600498164e-93
1.416110859421282089e-93
1.645582996350314290e-93
1.783749837087899395e-93
2.020051759370642242e-93
2.902533941757437886e-93
3.469714841760361731e-93
3.996246908150956982e-93
1.302243534177726858e-92
2.160937736692347772e-92
2.729014865834558846e-92
3.088581667239984699e-92
3.419402758502494176e-92
4.574558547743644442e-92
6.180064276849620822e-92
6.501663561987289996e-92
7.018470645904846789e-92
8.286026210281906309e-92
8.822361539619255961e-92
1.097411475188918868e-91
1.353715369241591782e-91
1.491976910216771829e-91
1.651413518641702732e-91
1.846480638946461004e-91
2.183759779629073006e-91
3.537037586427678026e-91
4.033634131374916378e-91
5.466229001554454782e-91
6.914485137318354233e-91
7.763864027265768332e-91
9.403914546252353900e-91
1.102410564147972771e-90
1.186626969377839996e-90
1.343457113870241812e-90
1.558625337794517245e-90
1.663193790328200486e-90
1.818957776270279206e-90
1.974368268605912031e-90
2.035588067174265220e-90
2.162354462075379736e-90
2.656166250369421507e-90
2.743793549219331084e-90
3.509753260544431279e-90
3.586416909255737566e-90
4.188302548820606532e-90
4.561299944488283403e-90
4.890573276232859955e-90
5.687286404901077192e-90
6.277481968231069518e-90
7.009152586418487854e-90
8.482927446634891994e-90
8.743181580554036217e-90
3.063775767133026594e-79
8.974442434757881252e-79
1.826135476431070268e-78
2.818627240873142245e-78
2.960253036311441295e-78
3.239370696322041742e-78
5.000100863631474271e-78
5.301876980468427310e-78
5.651286044991896052e-78
6.962850042087708074e-78
7.367463138382850517e-78
1.173091912887207398e-77
1.779403552109174489e-77
2.343421422811562412e-77
3.398288954782761270e-77
4.061495814652786156e-77
1.025755916093346978e-76
1.217833821893260051e-76
1.625495911002573641e-76
2.068091511509281901e-76
2.372293411995481547e-76
2.539559065998775813e-76
2.882114012741677378e-76
3.085896828426890506e-76
3.498625077343914981e-76
3.877979485122819362e-76
4.427646537086388374e-76
4.742314937754685063e-76
7.175622294388422319e-76
7.515992974968729725e-76
8.661387409386284410e-76
1.282043597901161346e-75
1.422315785815512597e-75
1.812402435971695672e-75
1.983905881776349926e-75
2.336750776965234304e-75
2.906821552260669860e-75
3.311375284743151262e-75
3.511245381088588233e-75
3.848135569691710832e-75
4.393166675377871614e-75
4.502523660246259923e-75
5.570725411238504243e-75
6.153939304926580701e-75
6.438574057497457061e-75
7.532049785051785529e-75
7.947240086413421678e-75
8.778012934976843437e-75
9.496658455577183130e-75
1.027148389285776637e-74
1.109907420484657857e-74
1.157550496142860790e-74
1.363668880634935302e-74
1.467105871385635606e-74
1.703630743343635685e-74
1.755061449282891391e-74
1.941981372303184817e-74
2.037975049232146552e-74
2.184876404489281363e-74
2.302513649838694268e-74
2.391661417919154970e-74
2.505610151008053609e-74
2.693023767670255137e-74
2.926676972049215136e-74
3.111203383035588448e-74
3.364680793175560239e-74
3.834365838150422326e-74
4.341801301301591090e-74
4.397369274478468789e-74
5.607718726225654893e-74
6.374592316109988018e-74
8.048939315816895023e-74
3.039265796052314545e-62
3.821034540378817419e-62
6.441900218623239009e-62
9.432612947089348932e-62
1.073108680122025700e-61
1.365253929475749174e-61
2.017921520283415408e-61
2.420114785086983677e-61
3.360356676897972695e-61
3.707263282075262175e-61
3.789397797519151518e-61
4.607877765542035775e-61
6.014313385175550891e-61
6.592411040189742956e-61
8.485931287026203943e-61
9.874373689375205623e-61
1.389124214479592422e-60
1.510321459079209059e-60
2.351159506162195754e-60
2.749433347586129570e-60
3.075194028441996491e-60
3.992537542611996613e-60
4.754245942983267058e-60
6.668037514600118857e-60
7.841640838050004871e-60
8.209854324283073248e-60
9.662051716208374190e-60
1.010034938943117462e-59
1.100239891932779128e-59
1.234544636217444588e-59
1.412526727118694929e-59
1.668728228016376650e-59
1.797457796485576909e-59
1.852972503400658255e-59
1.995499746854279650e-59
2.105555646786365800e-59
2.156017091120505376e-59
2.314999913709443781e-59
2.665342913832938623e-59
3.010882223945895960e-59
3.227356790519927616e-59
3.772671496558305860e-59
3.834827541389406630e-59
3.983896117783677239e-59
4.344682163544068343e-59
4.629017252223459780e-59
4.710088805466777087e-59
4.970795895801138575e-59
5.458864799263664613e-59
5.652130500227296344e-59
5.946561368902951497e-59
6.496720310971200641e-59
6.672384495294614301e-59
7.603649690357807184e-59
7.873880069087613469e-59
8.104012506509063598e-59
8.326977178586661096e-59
9.582396078591331209e-59
9.949917113085538930e-59
1.043543384470202047e-58
1.094295509701461609e-58
1.163467534571943561e-58
1.206098240715846115e-58
1.293718919361843019e-58
1.341137883385583755e-58
1.511463529622853883e-58
1.566284011754643373e-58
1.670382172521163279e-58
1.770583248249181512e-58
1.914658682534215401e-58
1.979784377606768129e-58
2.150560554522823708e-58
2.394152053570583293e-58
2.585028105372413549e-58
2.741696710868992475e-58
9.038613847709793866e-47
1.748871322538798101e-46
4.142869012564760999e-46
6.915197610501547790e-46
9.772416688921496845e-46
1.173237135809357465e-45
1.391624577624332956e-45
2.214392485462373794e-45
2.472200723848040313e-45
2.584968839970937117e-45
3.286493041217741723e-45
3.608069462095508827e-45
3.859811094093685208e-45
4.922278408181102070e-45
5.507745185101132348e-45
7.683315841058122284e-45
9.366538287114205424e-45
1.464041758140373595e-44
1.488466156223811788e-44
1.911587615548868664e-44
2.307613492747565908e-44
2.875755947450321971e-44
3.057552064988094431e-44
3.410165730000160876e-44
3.655046182239908798e-44
4.663423294891606360e-44
5.348022254233174806e-44
6.109982916813874276e-44
6.639511340761163987e-44
7.024497010730978240e-44
7.542156788564285640e-44
7.794362883373427563e-44
8.582171089193306786e-44
8.977910168427796692e-44
9.332005024628883232e-44
9.984961921723785364e-44
1.109226344938675111e-43
1.200988233871898478e-43
1.258080142639844973e-43
1.326337950163884532e-43
1.394298945700259973e-43
1.473757251211330163e-43
1.490793697622902834e-43
1.621261978785953464e-43
1.731549740122925222e-43
1.896501992357736044e-43
2.059047204092710321e-43
2.206058247351299654e-43
2.221980494912106182e-43
2.454700715339007796e-43
2.507882644179128877e-43
2.675783272594975885e-43
2.809665845754070173e-43
2.934461692050924695e-43
3.107588853506647072e-43
3.483457957195691973e-43
3.628952681862546522e-43
3.741140547250520692e-43
3.814535395464297432e-43
3.956077490629496056e-43
4.104025613049584776e-43
4.357709698588780716e-43
4.423050200102171288e-43
4.551111341675107133e-43
4.825394122431456484e-43
5.033590739375659058e-43
5.163770630589159031e-43
5.242922316775703460e-43
5.770863073682010072e-43
6.057015671548069717e-43
6.346557239397507295e-43
6.528912808700523636e-43
7.591925304845682659e-43
9.531313454763097676e-43
1.262262255400398806e-42
6.420873464610957964e-31
7.876087579402723006e-31
1.325697946361988186e-30
1.543710447864122632e-30
1.862214376653132020e-30
2.930605771248108558e-30
3.425391672532992194e-30
3.469745752286858630e-30
4.479667118889939486e-30
4.692030292387027278e-30
5.712974115028395837e-30
6.517855481499489802e-30
7.844348077788879664e-30
9.534504425471491594e-30
1.106917474312282070e-29
2.105520163287483555e-29
2.754235869572994603e-29
3.545732750761562786e-29
3.749184406735543295e-29
5.222465302018615712e-29
5.898679617110675446e-29
9.125032485838230490e-29
1.041442637820951683e-28
1.146156715117694415e-28
1.440607351805482496e-28
1.463497910178421076e-28
1.741853687579124015e-28
1.903007633616720368e-28
1.964088426267264427e-28
2.251048550616530906e-28
2.304240472812158655e-28
2.483585612446746095e-28
2.670954881030650011e-28
3.039387722042410761e-28
3.136889570192856288e-28
3.479208143459644027e-28
3.703245190380628302e-28
3.803824103313516228e-28
4.150962890684065966e-28
4.366394781807526299e-28
4.464719903836120064e-28
4.670094039659255338e-28
5.013228386403143236e-28
5.286322557912854860e-28
5.455200393572074229e-28
5.728061618380118579e-28
5.938700008623545385e-28
6.379436630373201903e-28
6.649417797800987414e-28
6.944383755549570459e-28
7.126390772970300279e-28
7.327795361127954277e-28
7.669500794398830537e-28
8.004587973042565247e-28
8.503082695625218521e-28
8.671938795140007527e-28
9.102346256784892415e-28
9.311612804653275370e-28
9.587774019319476968e-28
9.738358359839680981e-28
9.990890365418385351e-28
1.023040058119629625e-27
1.070643448048605959e-27
1.095189022633954376e-27
1.119293280870559054e-27
1.187959185855214010e-27
1.238056048684254502e-27
1.251722203891973065e-27
1.341747975719090384e-27
1.353282643034561832e-27
1.396144852913884821e-27
1.449665048966077971e-27
1.470260119379550697e-27
1.519502907254751398e-27
1.582163645602951719e-27
1.606920125828664920e-27
1.659508203558006077e-27
1.673284782940139863e-27
1.702458645754929541e-27
1.778399953675637877e-27
1.815352642045226236e-27
1.954713948526578002e-27
1.985141800763142275e-27
2.107186902930460444e-27
2.171845859800233225e-27
2.215528900873202340e-27
2.305445976219072758e-27
2.436463004031807975e-27
2.539502207022744234e-27
2.664859242984108105e-27
3.338633471789420147e-27
3.732749728251771608e-27
2.130624944311762440e-15
6.230726072318575890e-15
5.106835095263511635e-14
5.343625676735293708e-14
7.204837962291050976e-14
8.652228890035955159e-14
1.174444341023748335e-13
1.265206333402420253e-13
1.561322738329794350e-13
1.888880297456062972e-13
2.240795713766391003e-13
2.954194953650689625e-13
3.119210886863426157e-13
3.338552018260039376e-13
3.824185758341143950e-13
4.367704858405793059e-13
4.629485324425483911e-13
5.568698084375366027e-13
5.991840697942243473e-13
6.298529073047399464e-13
6.953606763467132103e-13
7.668185787790732231e-13
8.724275889200915690e-13
8.793844863161762058e-13
9.151644166203229793e-13
9.970356163864380848e-13
1.044613989259309976e-12
1.140195481981887170e-12
1.240619276817964670e-12
1.296335142241965461e-12
1.317238598326895287e-12
1.496109502604128841e-12
1.509052280742718788e-12
1.548310531088363937e-12
1.564872429983862107e-12
1.715200053764046836e-12
1.724438406193279321e-12
1.780506808146530292e-12
1.832048443006111956e-12
1.903117346752030652e-12
1.925736573906333009e-12
2.007187690988656378e-12
2.045074336410769103e-12
2.112813262514667538e-12
2.243749942330262593e-12
2.282679862218288097e-12
2.418044705039893889e-12
2.510664219964048642e-12
2.557398877715918441e-12
2.629886279357001499e-12
2.660412617041567565e-12
2.825825895903401691e-12
2.840645242302252072e-12
2.883080661099720395e-12
2.963249185933882402e-12
2.970214475380775188e-12
3.031032394954128018e-12
3.058760941194484188e-12
3.154181407934088432e-12
3.256123431511256823e-12
3.262925882667239035e-12
3.307799573603922143e-12
3.324760867596459839e-12
3.332279360622891768e-12
3.391330801264824898e-12
3.433859313222656647e-12
3.492250875201867500e-12
3.604878327167559472e-12
3.634785534228784974e-12
3.656656477694962388e-12
3.793436085359266070e-12
3.796637723580895086e-12
3.991895376157330832e-12
4.073870604345978898e-12
4.080217557261721617e-12
4.150138832843274115e-12
4.293650957750711147e-12
4.491054783299682539e-12
4.591395015217533834e-12
4.807802016219128154e-12
4.889606375110561222e-12
4.890122439489801908e-12
4.919175096062404246e-12
5.085748475000608412e-12
5.157836913984374395e-12
5.224002391427025135e-12
5.302278113720690808e-12
5.321150585153088003e-12
5.470413829955218693e-12
5.784951433845931184e-12
6.039087928743790657e-12
6.269074241180996222e-12
6.316179987974036131e-12
6.610358933178951772e-12
7.873367286241352663e-12
8.166710862572504458e-12
8.545638908714313924e-12
9.228513211248452368e-12
1.034666627371288177e-11
1.099720150685531192e-11
1.190027730365592900e-11
1.223142147430291458e-11
1.237173370961091374e-11
1.354288522221350148e-11
1.573965094974667839e-11
1.599200951774310608e-11
1.968008434039001474e-11
2.090704440619753306e-11
2.128391009549286893e-11
2.301887299219335751e-11
2.494440972534961162e-11
2.499872919310666855e-11
2.567885833096190239e-11
2.643618305810643129e-11
2.730298564952456348e-11
3.011248430801471068e-11
3.535296790335478300e-11
3.731838493155714875e-11
3.790691172852321574e-11
4.438231199506090101e-11
4.871677981439535617e-11


==> fig/ncg/eigncgH4.txt <==
-3.284903233616951911e+04
-2.999999945710712564e+04
-2.999999945710710381e+04
-2.999999927614285843e+04
-2.999999927614285480e+04
-2.999999461088929093e+04
-2.999999461088925091e+04
-2.999999281451937713e+04
-2.999999281451931893e+04
-2.783267176952382579e+04
-1.999999951742863414e+04
-1.999999951742862322e+04
-1.999999951742861958e+04
-1.999999951742861958e+04
-1.999999951742861231e+04
-1.999999951742861231e+04
-1.999999951742860503e+04
-1.999999951742859776e+04
-1.999999951742859776e+04
-1.999999951742859412e+04
-1.999999951742859412e+04
-1.999999951742859048e+04
-1.999999951742859048e+04
-1.999999951742859048e+04
-1.999999951742858684e+04
-1.999999951742857957e+04
-1.999999951742857593e+04
-1.999999951742857229e+04
-1.999999951742856865e+04
-1.999999951742856865e+04
-1.999999951742856501e+04
-1.999999951742855774e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742855046e+04
-1.999999951742854319e+04
-1.999999951742854319e+04
-1.999999951742853591e+04
-1.999999951742853227e+04
-1.999999951742852136e+04
-1.999999951742852136e+04
-1.999999951742852136e+04
-1.999999951742851408e+04
-1.999999951742851044e+04
-1.999999951742850317e+04
-1.999999896433071990e+04
-1.999999896433070535e+04
-1.999999896433070535e+04
-1.999999896433070171e+04
-1.999999896433069443e+04
-1.999999896433066169e+04
-1.999999896433064350e+04
-1.999999896433062531e+04
-1.999999520967964418e+04
-1.999999520967962962e+04
-1.999999520967961143e+04
-1.999999520967960780e+04
-1.999999520967960052e+04
-1.999999520967959688e+04
-1.999999520967959688e+04
-1.999999520967958961e+04
-1.999999520967957869e+04
-1.999999520967957869e+04
-1.999999520967957142e+04
-1.999999520967957142e+04
-1.999999520967957142e+04
-1.999999520967957142e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956050e+04
-1.999999520967956050e+04
-1.999999520967955687e+04
-1.999999520967955687e+04
-1.999999520967955323e+04
-1.999999520967954959e+04
-1.999999520967954959e+04
-1.999999520967954959e+04
-1.999999520967954595e+04
-1.999999520967954595e+04
-1.999999520967954595e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967953140e+04
-1.999999520967953140e+04
-1.999999520967953140e+04
-1.999999520967953140e+04
-1.999999520967952776e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952049e+04
-1.999999520967952049e+04
-1.999999520967951321e+04
-1.999999520967950957e+04
-1.999999520967950593e+04
-1.999999520967950593e+04
-1.851983266920339156e+04
-1.267480274365923106e+04
-1.000000219647890844e+04
-1.000000034149484054e+04
-9.999999758714309792e+03
-9.999999758714284326e+03
-9.999999581698526526e+03
-9.999999516849431529e+03
-9.999997691751033926e+03
-9.999997604839807536e+03
-9.999997604839772976e+03
-9.999997326540102222e+03
-5.669356416633600929e+03
-4.999999879357146710e+03
-4.999999879357133977e+03
-4.999998802419884669e+03
-4.999998802419867388e+03
-3.287533773805157580e+03
-3.497929704542232895e-05
-1.884059310231789850e-05
-6.012799760428861895e-11
-4.924568990362492628e-11
-4.796953632930039557e-11
-4.490407521140920031e-11
-3.576342718649282764e-11
-3.538229908016584135e-11
-2.950310290988199662e-11
-2.829920512392210061e-11
-2.821309293329644683e-11
-2.721428945694300675e-11
-2.435221381267715708e-11
-2.261541695260289912e-11
-2.123339458387061994e-11
-1.963625559529535500e-11
-1.148408883894574927e-11
-1.084773031136188797e-11
-1.021394633534932073e-11
-1.002549024507412256e-11
-9.320708521838594187e-12
-9.023111320987545836e-12
-8.884071685170450473e-12
-8.121801427943354594e-12
-7.894021806903896326e-12
-7.650603930223780852e-12
-7.599109480821358301e-12
-7.222273574790631343e-12
-7.182671720309742861e-12
-6.903846462540680776e-12
-6.673286610308182812e-12
-6.480129374929105833e-12
-6.263654809594551347e-12
-6.177144870371550119e-12
-6.018292404254359091e-12
-5.774588530697944683e-12
-5.769593644763433312e-12
-5.581206316278417752e-12
-5.342491070361814535e-12
-5.081817401155619746e-12
-4.984102032607772849e-12
-4.941059903814225017e-12
-4.859977430234462515e-12
-4.811584297686576200e-12
-4.671370466328097343e-12
-4.663044330780091302e-12
-4.501283953784973545e-12
-4.345903537512910877e-12
-4.336460906128420001e-12
-4.256554649169492824e-12
-4.150742163869504717e-12
-4.057261384749124857e-12
-4.002612448871330479e-12
-3.840766036723513822e-12
-3.806667014068677620e-12
-3.773333430457644377e-12
-3.679664760319844747e-12
-3.519947370740062921e-12
-3.421319344504531326e-12
-3.416877994844802753e-12
-3.384075904511341190e-12
-3.306648439502597152e-12
-3.125265321860485056e-12
-3.091431451525166271e-12
-3.056788071750295395e-12
-2.991109835320897762e-12
-2.897821989265421331e-12
-2.770395893022177836e-12
-2.741986768214507247e-12
-2.701552213916284266e-12
-2.664859049301628002e-12
-2.583545819997703850e-12
-2.571411722036810876e-12
-2.426586135032056413e-12
-2.409507659980969031e-12
-2.321463130014872404e-12
-2.239122544390639176e-12
-2.208322622164188506e-12
-2.171461016690305029e-12
-2.161511301599206786e-12
-2.110105209169475045e-12
-2.094475810933597582e-12
-1.980485941332025111e-12
-1.939833063100947902e-12
-1.879256023021749036e-12
-1.860715067346412989e-12
-1.824150429361199415e-12
-1.819976216983438393e-12
-1.737405845631074335e-12
-1.725157384732728651e-12
-1.687872886208267412e-12
-1.658874176444063040e-12
-1.651993343205538880e-12
-1.611556014119657779e-12
-1.594876195820870281e-12
-1.569585056230522838e-12
-1.505410349011114609e-12
-1.458690898313753176e-12
-1.444849332714362590e-12
-1.355232522429559789e-12
-1.309382464610766639e-12
-1.289719070742687738e-12
-1.258248407559901594e-12
-1.183430566319188873e-12
-1.146100267037993704e-12
-1.058487434150603933e-12
-9.790573595787266087e-13
-9.208051749677779556e-13
-8.682586496394328658e-13
-8.568542501440609544e-13
-8.227308559326864273e-13
-8.019893641069092441e-13
-7.801768781841529346e-13
-7.145981455207758328e-13
-6.615603274870345775e-13
-6.094075516379437546e-13
-5.914069918347568772e-13
-5.700322714774515090e-13
-5.610607492809218195e-13
-5.311684317913607825e-13
-5.018058521350322105e-13
-4.879261723219896758e-13
-4.366279166367666800e-13
-4.120142939775765343e-13
-3.980963083219797741e-13
-3.543994409733968869e-13
-3.387015967657732575e-13
-3.134793279105202653e-13
-2.851726670467245130e-13
-2.434089177291859195e-13
-2.325766310497220533e-13
-2.274073429107302203e-13
-2.207456523600305825e-13
-2.071838723578673089e-13
-1.865536469600077094e-13
-1.809645761534052767e-13
-1.596073105999609853e-13
-1.511088955809309310e-13
-1.286444256720660218e-13
-1.176632155894124160e-13
-1.102447108803351993e-13
-1.015931485202069281e-13
-8.710280682983911381e-14
-6.616839525295817219e-14
-6.091430111573917727e-14
-5.825519527790520483e-14
-5.533365168889868690e-14
-4.286796456898460672e-14
-3.326826079315455280e-14
-2.940771256762943303e-14
-2.647882739570137155e-14
-2.375074051048191253e-14
-1.624413792090072937e-14
-1.042411357120330381e-14
-5.166974134030324749e-15
-2.031151887723830936e-15
-7.687247619520910633e-16
-5.679796863377072174e-27
-5.679792364511920770e-27
-3.296962704595162349e-27
-2.192729986932440746e-27
-2.192726496513890378e-27
-2.137765958002236438e-27
-1.919548831465841986e-27
-1.905749938785219467e-27
-1.878952262934111860e-27
-1.828095523236086714e-27
-1.798181170698500506e-27
-1.651163115692745051e-27
-1.541639454987217797e-27
-1.480977477663797443e-27
-1.385736135449761948e-27
-1.355785904191638961e-27
-1.301449995884361770e-27
-1.288782545791227068e-27
-1.234878614064491175e-27
-1.212565751899541907e-27
-1.187660655053900759e-27
-1.147171619086334363e-27
-1.109119497868368386e-27
-1.064142583337389752e-27
-1.059926328413821939e-27
-1.009540030348907209e-27
-9.716364934395593282e-28
-9.393361717488363946e-28
-9.044764150776007572e-28
-8.837876837022826112e-28
-8.608583322715833421e-28
-8.507650583776078697e-28
-8.328517269829810465e-28
-8.031910254970825955e-28
-7.822768100037559033e-28
-7.476745101699115249e-28
-7.222500450667039370e-28
-7.081027722479967094e-28
-6.882078706438778879e-28
-6.626231711021434007e-28
-6.365306100505715544e-28
-6.092838216060336651e-28
-6.009083145478847394e-28
-5.807697275210927749e-28
-5.672678440090067592e-28
-5.453189803650837233e-28
-5.304756434759080891e-28
-5.165031689489968167e-28
-5.050328880447374305e-28
-4.893478365529678527e-28
-4.565252609628003666e-28
-4.482143448243739311e-28
-4.279837820431758247e-28
-4.231839067526921315e-28
-3.913233491969451529e-28
-3.870044247696260099e-28
-3.658784852875311261e-28
-3.615496394149063984e-28
-3.465523225920246810e-28
-3.256233726809712372e-28
-3.183444038297740337e-28
-2.924256827412005735e-28
-2.820332771505425375e-28
-2.707500041413264428e-28
-2.603995642211450895e-28
-2.533638779893895662e-28
-2.373019159505498473e-28
-2.264322109469944193e-28
-2.204345164808938482e-28
-2.038436445545364167e-28
-1.996782577609224516e-28
-1.853918280835418658e-28
-1.804774900420637714e-28
-1.695020208850867390e-28
-1.633203145602820748e-28
-1.612115267359790061e-28
-1.427420225922338382e-28
-1.297241750298530921e-28
-1.160511012610340395e-28
-1.109274800547457388e-28
-1.057943753307996993e-28
-9.150856841872284487e-29
-8.347672305591847510e-29
-7.833070089525824766e-29
-6.469048933962200994e-29
-5.630059317072108598e-29
-5.173802202527094934e-29
-4.919472690436509912e-29
-4.619529139295795448e-29
-4.387013696912820604e-29
-3.900246623974192110e-29
-3.768924019833283183e-29
-3.529644404200651569e-29
-2.934064375275613381e-29
-2.422959290641467681e-29
-2.350632545030199935e-29
-1.902494571249619900e-29
-1.727103510975378625e-29
-1.417797918803779120e-29
-1.169765111203095616e-29
-1.074568877957288357e-29
-8.847023452233981525e-30
-7.836655753665767663e-30
-6.709657264772477317e-30
-4.628446067516124429e-30
-2.775511212945582002e-30
-1.102676084971623778e-30
-8.557813899077299554e-31
-3.503882021025439231e-31
-1.831569087324669513e-31
-1.461004942197184991e-31
-1.297063523153243608e-31
-1.032296182440252019e-31
-8.683261312086215263e-32
-6.297474852350292916e-32
-5.142410761542259205e-32
-4.237298439915339747e-32
-3.192756191008998274e-32
-2.769127972879865801e-32
-1.739019754628109040e-32
-1.657047602597887828e-32
-3.982486768497713634e-33
-6.150760129737550665e-43
-5.658866327314810558e-43
-5.401040569632368959e-43
-4.676088587489188829e-43
-4.238519564188896489e-43
-3.889827825529141819e-43
-3.707103239849313114e-43
-3.627030649863423317e-43
-3.412140609715496090e-43
-3.117455369667122732e-43
-3.048690764990098958e-43
-2.902839238189452876e-43
-2.715167210852710446e-43
-2.689421828461267533e-43
-2.603802242567701471e-43
-2.502394834348241140e-43
-2.361322556755885444e-43
-2.242388400777387837e-43
-2.148804518303037130e-43
-2.090341368696216089e-43
-2.021449198533308379e-43
-1.980689226009080380e-43
-1.897032241170588041e-43
-1.753090353780128343e-43
-1.700621938625872209e-43
-1.594012140700119012e-43
-1.547249662422269283e-43
-1.511894431306201899e-43
-1.463422456930732330e-43
-1.363395389985918793e-43
-1.309098760949543610e-43
-1.258223259585492726e-43
-1.198843720547712127e-43
-1.169393909243675277e-43
-1.134961529305721211e-43
-1.120205070914445996e-43
-1.040535337527260700e-43
-1.005145670762481995e-43
-9.131818114071736739e-44
-8.996870471248961007e-44
-8.593180054328792486e-44
-8.092484439317635089e-44
-7.810615829198773549e-44
-7.438039106888055855e-44
-7.040530540285280006e-44
-6.980204619463665447e-44
-6.367020936756879404e-44
-5.827657827936902646e-44
-5.773848412197801329e-44
-5.583709208720188850e-44
-5.408306149339526683e-44
-4.988410974724032402e-44
-4.899992863730176705e-44
-4.295347259282348554e-44
-4.209641499054779357e-44
-3.960538532181866144e-44
-3.406603454070375617e-44
-3.057197692308424261e-44
-2.940384188455559080e-44
-2.842699888248038748e-44
-2.351966794478139489e-44
-2.202730043453725798e-44
-2.107378975936977032e-44
-2.014387852447893340e-44
-1.890251895407352208e-44
-1.725361548660865071e-44
-1.430068588613815495e-44
-1.364856230982973173e-44
-1.201228311873683133e-44
-1.098341791483591608e-44
-9.454464159931921882e-45
-8.561691201483593251e-45
-7.749664660313760183e-45
-6.370776417887840398e-45
-5.778517394438736798e-45
-5.340078886995214171e-45
-4.929172112530878232e-45
-4.124131011602364660e-45
-3.887022463292472140e-45
-3.424681964559564982e-45
-3.072222757410126499e-45
-2.308403108467297911e-45
-2.303245906051871536e-45
-1.914048048682202752e-45
-1.366467746327805618e-45
-1.038432173397883606e-45
-9.466509462987739561e-46
-7.855011771320559909e-46
-4.840451750071146531e-46
-2.842775787889406155e-46
-1.484484247143745133e-46
-3.478482000323749796e-47
-2.025868442181463503e-47
-1.541556334223028950e-47
-1.041663243883799024e-47
-9.767734001751626155e-48
-6.523448912641610383e-48
-4.608031416055288060e-48
-3.115340910463303977e-48
-2.700985635056713243e-48
-2.142994946897737503e-48
-1.184570511890280833e-48
-1.492450065061071802e-58
-1.189700918483498311e-58
-1.088658690692369758e-58
-1.007359564003671515e-58
-8.633881748367403826e-59
-8.212379065275531865e-59
-7.831448867827170594e-59
-7.238227524490165209e-59
-6.765356650603454139e-59
-6.003798728971626291e-59
-5.866433835331192547e-59
-5.481065873558191085e-59
-5.065329595515918444e-59
-4.856927944825526555e-59
-4.442040396587697949e-59
-4.370753899094853390e-59
-4.022886322184207387e-59
-3.927377826032589107e-59
-3.716939764685296244e-59
-3.574449084120660646e-59
-3.195215230415344188e-59
-3.058166034879810758e-59
-3.013104597577276787e-59
-2.523178198105535939e-59
-2.451157273523167641e-59
-2.396694076476423906e-59
-2.262029684136732096e-59
-2.163321389433708384e-59
-1.981123604528170047e-59
-1.890226464057311140e-59
-1.737626743395963462e-59
-1.700256505806948311e-59
-1.582494130097065171e-59
-1.533169895191167624e-59
-1.451788197797232904e-59
-1.377360753256318662e-59
-1.290646919983319891e-59
-1.111505813563610111e-59
-1.063901467447992619e-59
-1.048488117448483848e-59
-9.927944492943970434e-60
-8.732335475606430762e-60
-7.822302371465932683e-60
-7.123724562333464608e-60
-6.705355356754540164e-60
-5.919042638835351804e-60
-5.526724043052771359e-60
-5.413022604155438130e-60
-3.410489804867296029e-60
-3.376129976809882397e-60
-3.003522281069024943e-60
-2.846316824128482563e-60
-2.512834173658175164e-60
-2.233545327440783494e-60
-1.891122364155591074e-60
-1.768384268720774917e-60
-1.614976961170754972e-60
-1.491783042475303714e-60
-1.269321238027283963e-60
-1.195634248974816690e-60
-1.092397115420056794e-60
-9.528752417769031605e-61
-7.728619072830149612e-61
-6.786761658200617350e-61
-6.143542321769626160e-61
-5.739048190705899762e-61
-5.112018838171226865e-61
-4.654397071986240743e-61
-3.750198248441875676e-61
-3.510407370889477936e-61
-2.692204082660405667e-61
-2.077243376642111577e-61
-1.663975507390278997e-61
-1.473139446760176087e-61
-8.239810936743875633e-62
-6.969651305471907228e-62
-4.721578559978951064e-62
-4.347802436279885816e-62
-3.738942629231563568e-62
-3.041845556961032850e-62
-1.742379325951569691e-62
-1.354090306378576435e-62
-7.150368716630137835e-63
-3.224764997278572117e-64
-4.150621596538907036e-65
-3.231840281461251354e-65
-2.773279519994650056e-65
-2.525288952492587833e-65
-2.365859766756798120e-65
-1.676064607350683853e-65
-1.344377143795131689e-65
-1.021578092739630122e-65
-8.977058518078336990e-66
-6.815399404936371232e-66
-5.372899320287310003e-66
-4.474763996073662431e-66
-2.774595398300265484e-66
-1.936980565667785874e-66
-1.839915101269070762e-74
-1.322661914043773566e-74
-1.159399362759587632e-74
-1.092542738646796121e-74
-1.058056585235342939e-74
-8.961810082863889106e-75
-8.159269981784062373e-75
-7.675656241845317210e-75
-7.064629106718066063e-75
-6.400723888339314689e-75
-5.720744239617633856e-75
-5.128833164239371621e-75
-4.699804980567689604e-75
-4.318198577675827291e-75
-4.097452613804568423e-75
-3.743754815046734405e-75
-3.435455713966962783e-75
-3.193543358255956094e-75
-2.952331689472504008e-75
-2.857677621204657407e-75
-2.812692891089324268e-75
-2.197779441141862708e-75
-2.140161831416333633e-75
-1.867067467821780831e-75
-1.781845959393846669e-75
-1.461440537419460615e-75
-1.430832727383595979e-75
-1.318159664802114635e-75
-1.169125679761287253e-75
-1.049407619512694729e-75
-9.681746808088756800e-76
-9.349411061607941668e-76
-7.779173684632931412e-76
-7.018049480325098635e-76
-5.531341512974598651e-76
-4.852565308038970256e-76
-3.925551003279166709e-76
-3.655355312638590217e-76
-3.370869316127976974e-76
-2.979491141953723609e-76
-2.434454188466281447e-76
-2.192161894747513825e-76
-1.709292447068867371e-76
-1.227536134786955337e-76
-8.714301302372575568e-77
-7.341547333797149057e-77
-5.767674384902715406e-77
-4.986352428289632870e-77
-4.283107413492184061e-77
-2.707709844770549744e-77
-1.600160168360362108e-77
-1.219892329970172119e-77
-6.820072989321527640e-78
-5.043141137827021659e-78
-2.682204441480110976e-78
-2.346092256660420362e-78
-2.136422383849808676e-78
-2.017451672091714829e-78
-1.472123891964788714e-78
-1.221629607391983363e-78
-1.101419555361230474e-78
-1.042695705993733747e-78
-9.245322537020640287e-79
-5.958632403671680817e-79
-4.515905315877556037e-79
-3.600960791309105161e-79
-3.193144893635798100e-79
-8.153219399226634937e-80
-3.805436405321708166e-80
-1.006676083752710767e-81
-7.621455076286851234e-82
-5.841038089732930720e-82
-3.556565031862565661e-82
-3.229185410045955919e-82
-2.361158413621612484e-82
-1.911184339065067089e-82
-1.723104514247931193e-82
-1.336938225296502728e-82
-1.177665428580270986e-82
-8.359387825139920837e-83
-5.724768691936352263e-83
-2.781321194768477004e-83
-1.270079644932627451e-90
-9.544627939887926764e-91
-8.426527813778147788e-91
-6.738575377240286012e-91
-6.238964587471460671e-91
-5.998635030757080857e-91
-5.236450825117997386e-91
-4.968705020189863603e-91
-4.137747550255686127e-91
-3.096600087355906021e-91
-2.935003692254848040e-91
-2.758382532682434838e-91
-2.568992287742765401e-91
-2.475463842470979112e-91
-2.321950672403664843e-91
-2.205032115224963803e-91
-1.713875187097844782e-91
-1.359665131920524361e-91
-1.341477202832298097e-91
-1.141349512233800112e-91
-9.556510219517722864e-92
-8.014423374341451089e-92
-6.423848236316284081e-92
-5.569843596461433183e-92
-4.315719659686757992e-92
-3.642875852090963885e-92
-2.815463302751184498e-92
-2.081184166060485992e-92
-1.843562061657003594e-92
-1.642117452385084220e-92
-1.451135161377385234e-92
-9.968191714058978058e-93
-9.385840099459187519e-93
-7.384426057438531786e-93
-4.904207973783921331e-93
-4.491745402561671823e-93
-3.300127856146503717e-93
-1.594325456293264682e-93
-3.454627562722849601e-94
-2.881839720452430961e-94
-1.994307094984620617e-94
-1.785322030748468239e-94
-1.370606439852429699e-94
-1.161114329436638181e-94
-1.113301757026133136e-94
-9.741224369540011188e-95
-6.919243671072711930e-95
-5.745453100888833083e-95
-4.257304599304750062e-95
-3.872144968422615180e-95
-3.256151061741544777e-95
-3.059301554428863418e-95
-1.627624140281618445e-95
-8.225856412530225340e-96
-2.889598349739978177e-98
-2.101137506326227515e-98
-1.589179852066389457e-98
-1.224983602238990558e-98
-1.032002163138328557e-98
-1.005781266741703900e-98
-8.060330981775005226e-99
-7.328871450477134699e-99
-5.874149160540615287e-99
-3.730348483937440754e-99
-2.165930340495997863e-99
-1.598007480831849247e-99
-9.324264636002324927e-100
-3.405479927325662638e-100
-1.431334065551654380e-106
-8.649613599920795468e-107
-7.511113816670617562e-107
-6.160300936893185443e-107
-4.650242928296513074e-107
-3.568514464622717155e-107
-3.214708616085323989e-107
-2.346518193155474069e-107
-1.894205138524280357e-107
-1.554874243752289984e-107
-1.133428493939967607e-107
-8.940139722559706336e-108
-6.571230097933142208e-108
-5.900251225007143020e-108
-4.619204311035762807e-108
-4.396003145871642253e-108
-3.376767026703173699e-108
-2.897140628307399499e-108
-2.777230890669734381e-108
-2.121746123373716518e-108
-1.927799447132953934e-108
-1.540790630143423595e-108
-1.349332424354171048e-108
-1.101602685120395164e-108
-6.994506101077325087e-109
-5.088313456406238503e-109
-3.915749258117936899e-109
-1.222945970758218488e-109
-4.053517164302691141e-110
-3.529411138044696182e-110
-2.367734987671295584e-110
-2.170752257551296286e-110
-2.031679793623765240e-110
-1.386835180963197080e-110
-1.237898932873302464e-110
-8.957664307746937593e-111
-6.807455813086547743e-111
-5.607284815592825054e-111
-2.390084029838405687e-111
-1.704233305854770480e-111
-8.714626343928671008e-112
-2.337419466789512936e-114
-2.110148561562187183e-114
-1.964729343591770618e-114
-1.481470831642263700e-114
-1.258167533901146382e-114
-1.156927330610302760e-114
-9.411244130213633684e-115
-8.134324716770670882e-115
-6.697733909354883733e-115
-6.176093665476648049e-115
-4.155718671844221821e-115
-2.934050315512504975e-115
-1.916846563528159415e-115
-8.269439173525580836e-116
-2.880105800431218389e-116
-7.034935621949719118e-118
-9.069723576605802047e-123
-8.164353760595710266e-123
-6.253471276961687494e-123
-4.420859595822902366e-123
-3.175480716102110866e-123
-2.805960471842625256e-123
-2.175073342084271497e-123
-1.970680560984987497e-123
-1.739726682985887581e-123
-1.109789733946015806e-123
-6.154252757747319510e-124
-3.995221656295165240e-124
-3.197595039948467217e-124
-2.226361414703287564e-124
-1.817915549290477677e-124
-1.778260362865858997e-124
-1.607440976146168981e-124
-1.255053179621529483e-124
-1.148245456266871047e-124
-9.599312849369188619e-125
-6.315479256448723067e-125
-6.011765584917546135e-125
-3.747168902571652539e-125
-2.663253168373984586e-125
-1.295161527334333298e-125
-1.045228904456974801e-125
-1.723068231408684644e-127
-7.104672024426848740e-128
-4.982136551749658490e-128
-4.080151649351006370e-128
-3.385946882040102778e-128
-3.037085831900425315e-128
-2.654150973523892343e-128
-2.378253454349226681e-128
-2.064062923519676097e-128
-1.540949086006813733e-128
-1.255825274871309725e-128
-8.712413904804030706e-129
-6.813884580694336002e-129
-2.801206488661442803e-129
-2.055780129477960365e-138
-1.541858598635181907e-138
-1.098545044161587096e-138
-1.026875882744513305e-138
-8.739144358805055782e-139
-6.882717155358385860e-139
-5.094394389770916342e-139
-3.844534712958513976e-139
-3.163235623821456316e-139
-1.113230994234085265e-139
-4.870316017967024626e-140
-4.543576869899819410e-140
-3.521397836510813289e-140
-3.211626099140678595e-140
-2.871990008071711265e-140
-2.529349862373349535e-140
-2.030799795856256631e-140
-1.800838716188025179e-140
-1.587702077046704081e-140
-1.522584911595700727e-140
-1.259838263625820209e-140
-1.162683135503958887e-140
-7.347543105750886690e-141
-6.254014224575602274e-141
-4.906863105156803705e-141
-2.941904121874402157e-141
-1.493117579666654638e-141
-3.486449863042161504e-142
-6.271832748309881116e-144
-4.757125175453269904e-144
-4.314894454353594236e-144
-3.738188389954754307e-144
-3.105370524013826802e-144
-2.501422314408715902e-144
-2.190216951172202557e-144
-1.621118349530590356e-144
-1.248555155057488580e-144
-6.978382027700173738e-145
-3.792166826094989074e-145
-2.541007364641133906e-145
-4.935939271789524984e-155
-2.725268212472797869e-155
-2.287427444000907735e-155
-1.846336074358340056e-155
-1.646830486319768005e-155
-1.543261034842913147e-155
-1.393623640502486787e-155
-1.360178281542119723e-155
-1.223302229460869082e-155
-1.216216754562527174e-155
-1.096478333119595226e-155
-8.888874580332979403e-156
-6.680567750185688767e-156
-6.497960547912728847e-156
-6.271133839311675539e-156
-4.743169762137650938e-156
-3.020122415664345378e-156
-1.001207133312596722e-156
-9.056041938171127367e-157
-7.232667425765444206e-157
-5.050489033782816609e-157
-3.892586528275747809e-157
-3.802783713369115927e-157
-2.880778911761036102e-157
-2.215925132478999752e-157
-1.420320836307054920e-157
-1.290150101939794038e-157
-4.674791237404739702e-158
-9.159609402802073091e-159
-6.432525419024049627e-161
-3.762184385150831132e-161
-1.598059790295485288e-161
-7.414713715888279667e-162
-7.193883045207652692e-162
-5.939284280591885747e-162
-5.575495245334632033e-162
-5.111117939428227001e-162
-3.379962959224371606e-162
-3.081969520592676156e-162
-3.064934532285239917e-162
-2.245094179005531174e-162
-2.155497561876500661e-162
-1.881843929597388958e-162
-1.445174706538112085e-162
-9.906532962348899494e-163
-8.273689618758868082e-163
-2.104225997666810526e-163
-6.094760415556087719e-172
-5.507072015818751482e-172
-5.472586343811050279e-172
-4.379541589684797654e-172
-3.645651751285315655e-172
-3.383066200304601549e-172
-2.139284374960419739e-172
-1.910879750479744261e-172
-1.864500688163162592e-172
-1.714233544749917100e-172
-5.528507853751389062e-173
-3.632677590168074894e-173
-2.441884603981489423e-173
-1.916356230387035483e-177
-1.188959145561798839e-177
-1.134627960981343970e-177
-9.118055402372727370e-178
-8.249608492698939174e-178
-7.981179908928953414e-178
-6.417633852428407158e-178
-5.537543882100968214e-178
-5.275725954746903950e-178
-5.135340783453754379e-178
-4.983425389952348075e-178
-4.960992436668582119e-178
-4.016031991526150552e-178
-2.839466331239437943e-178
-2.515684021074388360e-178
-2.440518706225815942e-178
-2.179803948167467493e-178
-1.478843140676793135e-179
-1.071741276489633865e-187
-8.617684914185307722e-188
-6.485131916001480056e-188
-6.349506794054846242e-188
-6.100071069554667177e-188
-6.071841392179680686e-188
-3.614925538293102053e-188
-2.716074397783748377e-188
-2.596004213187411585e-188
-1.761797880745876972e-188
-1.215878771289655659e-188
-1.194253869984382982e-188
-9.342664538947602747e-189
-8.255215706357773467e-189
-1.203801377650673903e-189
-3.431065117164563948e-193
-2.804373784397849738e-193
-2.044957983214071035e-193
-1.496415142488547012e-193
-1.375333512875238791e-193
-9.573912229810593286e-194
-8.702176371925852001e-194
-8.226974712852718636e-194
-7.464233550468260586e-194
-4.511094153024684044e-194
-3.971344180778021777e-194
-1.114881593484068516e-194
-9.164669818365428173e-195
-1.564887115018120163e-203
-1.263052229301625538e-203
-9.469722309408684930e-204
-9.300270573449164819e-204
-7.749258049611410547e-204
-7.582559127735006384e-204
-5.607662416033698428e-204
-4.540216708261678885e-204
-3.911217466851629972e-204
-3.544199693040845716e-204
-3.163695191912000001e-204
-3.030571245398447290e-204
-3.024381793186944615e-204
-3.020097771148149161e-204
-2.020502758801665807e-204
-7.266390206524685781e-205
-3.536186055239248942e-209
-2.136619054362395654e-209
-1.764342172178849748e-209
-1.319986414093528507e-209
-1.277714115517368526e-209
-1.264616781999958778e-209
-1.161901355417638367e-209
-1.005675105980135647e-209
-9.679159108336478755e-210
-9.619390172460584109e-210
-8.620725233863701257e-210
-8.509872506499349705e-210
-6.648961134938442646e-210
-3.839150281664807054e-210
-3.443287381083176107e-210
-1.681779292788543453e-210
-9.311623453218611361e-211
-8.950879393808978064e-211
-5.738261600592553484e-211
-1.069845893268120223e-219
-1.064164611116523449e-219
-7.173498626494578723e-220
-5.774528238442172501e-220
-5.760261273112486193e-220
-4.470620575603519370e-220
-4.301529633230924167e-220
-3.070055145612636507e-220
-2.393511458338773239e-220
-2.222003580957662160e-220
-1.664851791938889430e-220
-1.601211056674491292e-220
-1.505316282988981191e-220
-1.304760057519469415e-220
-9.558893918505419039e-221
-1.110894721533218261e-225
-6.170092210593958414e-226
-3.793978969143710064e-226
-3.496923885229630315e-226
-3.423477746787600005e-226
-3.357411809531637179e-226
-2.768809245790236369e-226
-2.502431620348461304e-226
-2.186949163985511217e-226
-2.184529105129363003e-226
-2.035945783515596761e-226
-1.760365290416091600e-226
-1.684775137060054416e-226
-1.593824435405143033e-226
-1.502088412069287921e-226
-1.439927040427563226e-226
-1.421425831017290292e-226
-7.254638321874659069e-227
-4.930235264869191487e-228
-1.321234699420421174e-236
-8.468690512236537057e-237
-8.414696985804388611e-237
-5.994302380156817771e-237
-5.801920331749829886e-237
-3.631524517404043802e-237
-1.710440804978934692e-237
-1.698580833848285304e-237
-9.448148239929689324e-238
-6.306093955962862145e-242
-1.425827989045344070e-242
-4.785368969949882232e-243
-4.526182379601182772e-243
-4.223461162303207621e-243
-3.734877159527505806e-243
-2.745686294593769005e-243
-2.743604923535300747e-243
-2.332423028399411759e-243
-1.741416699884014017e-243
-1.465155692129478564e-243
-1.413804463380497197e-243
-7.420194002120361892e-244
-4.015840658584784203e-244
-2.822448635024751968e-244
-1.993736340367778875e-244
-1.277701626093327528e-244
-1.699552445824480584e-245
-3.022555293090572460e-258
-2.086215204890977207e-258
-1.618551334065410083e-258
-1.390754861673694693e-258
-6.737468323575024500e-259
-6.181125443889551493e-259
-5.308130790882740430e-259
-4.408420398286298104e-259
-3.835084343046555023e-259
-1.449419685495353978e-259
-2.385307016329327827e-260
-1.858009225733355389e-273
-1.840064362962848191e-273
-1.566259834552901561e-273
-1.515095500043861357e-273
-1.368484905981588005e-273
-8.801492556731084596e-274
-6.532192160199192697e-274
-4.716085291756363316e-274
-4.699051366127360160e-274
-4.644234081569611378e-274
-4.276310975138739892e-274
-2.486651996865092240e-274
-2.264197853328435241e-274
-2.061219543312799783e-274
-1.472442967450391955e-274
-9.501075771385000519e-275
-2.181257097255098306e-275
-5.410456190840685732e-289
-3.876272941328347850e-289
-3.415206922494021860e-289
-2.864551323591507962e-289
-2.863691585988202700e-289
-2.665047616257108655e-289
-2.589406867832018573e-289
-2.159883843346394611e-289
-1.639417546786307312e-289
-1.549237686434251879e-289
-9.745214458068310235e-290
-5.626366701858072875e-290
-4.017659778283622049e-290
-2.354568761408138222e-290
-1.526514426862143108e-290
-4.413450881447202577e-291
-2.831462079041477297e-304
-1.904451990782317445e-304
-1.526684616548779699e-304
-1.454363207096846785e-304
-1.239711741585763914e-304
-1.158927977824609532e-304
-1.103188849167163257e-304
-1.090713220204394819e-304
-1.065355604695178001e-304
-7.020547307113866178e-305
-5.757795275367668003e-305
-5.660294410117696296e-305
-4.851334774137061055e-305
-4.247729084056069063e-305
-1.859257362164413108e-305
-1.331024649601110746e-305
-6.203782001178796350e-306
-4.626318802953337975e-306
-7.565133169121167084e-320
-4.808246865327011368e-320
-3.638299415974939551e-320
-3.626441840474749634e-320
-3.525652448723135339e-320
-3.320121140053176777e-320
-3.171901446300802814e-320
-2.219342881118879476e-320
-1.994048946615271052e-320
-1.541484815024689218e-320
-1.266784315936956139e-320
-1.065205532433727549e-320
-9.407009896817334201e-321
-6.877393790110151895e-321
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
4.940656458412465442e-323
1.498007038190659522e-320
1.719348447527537974e-320
1.872508797738324402e-320
2.148197428117739974e-320
2.355704999371063523e-320
2.361633787121158481e-320
3.001942864131414002e-320
3.385337805304221321e-320
4.351730208569699561e-320
4.363587784069889478e-320
4.446590812571218898e-320
4.653110252532859953e-320
5.397173115169777249e-320
8.319077344674909311e-320
3.706767923826182672e-306
1.190919201172966717e-305
1.346692189001735811e-305
1.410114352136339763e-305
2.615352626720680177e-305
3.369281989096834694e-305
3.732528231227513427e-305
5.454434261075774452e-305
7.991549987772050745e-305
8.951757102708197853e-305
9.556042288136719203e-305
1.143416573499910578e-304
1.282339646755437665e-304
3.449679084747085360e-304
4.532086406126386305e-291
5.112135814931845255e-290
8.035921682745105966e-290
1.616957557039955751e-289
1.654941359717346766e-289
2.369640732399469674e-289
3.436962332192423249e-289
4.425407140533712668e-289
4.621110684204004543e-289
5.257093420864612580e-289
5.738728415149354803e-289
6.272030477125935897e-289
3.845413755568008042e-275
2.550766579283910538e-274
3.080889230374505183e-274
5.006368074532280700e-274
5.441797150214258616e-274
6.671985943139955920e-274
7.860712946370228773e-274
8.987973450966322986e-274
9.110540491329862412e-274
9.593227434600153065e-274
1.020827942501616099e-273
1.105990592337681912e-273
1.406084718013185569e-273
1.557645629453276032e-273
7.149729378764125617e-260
2.162718731280612723e-259
3.154586344234974258e-259
3.889023788629677937e-259
7.263669780238364039e-259
8.446882324979304892e-259
8.915162150822836137e-259
9.636810740361472573e-259
1.456011895696965125e-258
1.489464080676651594e-258
1.492640862640475585e-258
1.623561809993344682e-258
1.637704736210773474e-258
2.200103113243398394e-258
2.257217568625060071e-258
2.665294691043513900e-258
2.823488133987190998e-258
6.379321054424569287e-258
1.779552907491316768e-244
2.704561524643231413e-244
4.743974976948256015e-244
6.365229779148496401e-244
7.173883650402191524e-244
1.228926478972594267e-243
1.340682434484496300e-243
1.356224202925742677e-243
1.444736497800542487e-243
5.926757797993712054e-243
6.169481419678096983e-243
7.046121126995594439e-243
3.729110729739356964e-238
8.709086047125288353e-238
1.526760420719460003e-237
2.769404854826431887e-237
3.306660982596370784e-237
3.523213383366375561e-237
5.941470585795018815e-237
6.007746571307696422e-237
6.098849253118098443e-237
6.375579459331009150e-237
6.386231402531170330e-237
6.699509706841043525e-237
7.820745658805002393e-237
8.494478200793617438e-237
9.229803906835599717e-237
1.037166628254519608e-236
1.115042997347540076e-236
1.515358196053216133e-236
2.582297010257851573e-236
3.462927722968339831e-236
4.376786178712888699e-236
1.014694096664712282e-226
1.065204506342157841e-226
1.207450744602512102e-226
1.279619953411777823e-226
1.629646925910587837e-226
1.859436136079167857e-226
1.952965293958641681e-226
3.460259529872742313e-226
3.465528959202910965e-226
4.724900942715911133e-226
4.998034256519067654e-226
2.865963941118064868e-222
1.427092071295435851e-221
1.591596922307475415e-221
1.601222801222762131e-221
3.648393862192580454e-221
2.067855781052246341e-220
3.078564047929659650e-220
3.080346140441340863e-220
3.883745658066463488e-220
6.650191631469784092e-220
6.910271900357228695e-220
7.902277019033139038e-220
8.041415207296676759e-220
8.187046547950422017e-220
1.379148776477689923e-219
4.526388026345669876e-211
1.810783559263997181e-210
2.072449938185391050e-210
2.265788586779148106e-210
2.405264174454406094e-210
5.872242887893921314e-210
6.234097792567507636e-210
7.015285245617420415e-210
8.463060616264348271e-210
2.469346342531804946e-209
3.630194002001643264e-209
1.940778430363172716e-204
2.002768547749901834e-204
2.576809130612747024e-204
2.666484061203831816e-204
3.763406253881010684e-204
4.970053015560539058e-204
6.598491123856548988e-204
7.101152061752632407e-204
8.179241608906884157e-204
9.731630558940999740e-204
9.921842130473716944e-204
1.412308026971259164e-203
1.418213841258427712e-203
2.745593374341493336e-195
2.400287047671702612e-194
2.746485002695522483e-194
2.823564593508247304e-194
2.884126871555468664e-194
3.375463150023282228e-194
4.060271254036593153e-194
6.451004285159141206e-194
7.308850009855536827e-194
9.245895101718459588e-194
1.514651464596808193e-193
1.840436864026916932e-193
1.925412466124512279e-193
2.199814108548333474e-193
2.436575312230612562e-193
2.537121368646403103e-193
2.900171092303712517e-193
1.238839303577488199e-188
1.428822441111939218e-188
3.052367941465859343e-188
3.093971161062280861e-188
3.217606936569848949e-188
3.417100359406582277e-188
3.436746556570630740e-188
3.667435416228034286e-188
4.144209727558791368e-188
4.266795761260841111e-188
4.283094521383455133e-188
8.684272000432928148e-188
9.907837089719913786e-188
1.040261746770890435e-179
3.371104933856690814e-179
1.200878258851503489e-178
2.374507465008253949e-178
3.651881103115711421e-178
4.135172813349434603e-178
4.137034614912776265e-178
4.872223842986289025e-178
5.083109863869766471e-178
7.211827671961937407e-178
1.089607983122926666e-177
1.142342889180152307e-177
4.787862983506332940e-174
5.607993082932438311e-173
9.260825698626651606e-173
1.082953399032505172e-172
1.553341867759264887e-172
1.788549596666487988e-172
2.328914258871373710e-172
3.149625460556267992e-172
4.386283351057575299e-172
5.239398605884240425e-172
7.390073686704631656e-172
1.153402961518256844e-171
1.160895723658871499e-171
3.206534273618092541e-163
5.383991155506582012e-163
6.887942974298761696e-163
1.313147427649277775e-162
1.461942946648680544e-162
2.144812705940566689e-162
2.270525024473006359e-162
2.366973177376370666e-162
2.545580640867659429e-162
2.706991368927137149e-162
5.313509309339780999e-162
8.010309973523494906e-162
4.585579865443801122e-161
4.731099974882065350e-159
5.493994907130676990e-159
9.189079381213304550e-158
1.883365874027050745e-157
2.755887949256017079e-157
3.250579541846112482e-157
3.694539288528067002e-157
3.787819432147285818e-157
4.680657448811200118e-157
5.927912147550477814e-157
1.529312093305394878e-156
2.924987440946087964e-156
3.230446428564137361e-156
3.635358074198736597e-156
4.533500519345518407e-156
5.821096478459364026e-156
5.831425070552222778e-156
6.789539103871684621e-156
9.208174006310695656e-156
9.829035957122100147e-156
1.868675756188332538e-155
1.882788048232399216e-155
2.512790576519115505e-155
3.258571322079185425e-155
3.749638950204067313e-155
4.410396639525557391e-155
3.978991199237779566e-145
4.547830834600176547e-145
1.061686762966425293e-144
1.375550074025796587e-144
1.882528942176887448e-144
2.059609059113986048e-144
2.422707737952122761e-144
3.414117050643980036e-144
4.267057779566824687e-144
5.176904489334737915e-144
6.842753441072340077e-144
2.402509931841573443e-141
3.978907432000602919e-141
5.295694339641605529e-141
6.918035435142069047e-141
8.411455325777631473e-141
1.069894261766993175e-140
1.232443501642134825e-140
1.386056953370760049e-140
1.575160941467095168e-140
1.893763020349927131e-140
2.314204528674843536e-140
2.854169535829355840e-140
3.323640887748535594e-140
3.756590716319270968e-140
4.181499098950648167e-140
4.714366050219845168e-140
9.461892255640905132e-140
2.211254917924601225e-139
2.579483184580178038e-139
3.139236641184879077e-139
4.651134615140847160e-139
5.041968241626231560e-139
7.705218521737342779e-139
8.809995683947229643e-139
1.027512407625292272e-138
1.155672469270289953e-138
1.495401167907683502e-138
1.636784194324168556e-138
6.720298110656415778e-130
7.722379307595191525e-130
2.654284168541451816e-129
4.421155665125255894e-129
6.658966598483392356e-129
9.256200752559637281e-129
1.199349215788653242e-128
1.528440458333071794e-128
1.683207698258821084e-128
2.046906278710729318e-128
2.877471688147666250e-128
3.223202409250209303e-128
3.431668471315699345e-128
4.127714661943739906e-128
4.311410066126347272e-128
2.488120037552665424e-127
1.205656295009953629e-125
3.017759749144440587e-125
4.580276079150088173e-125
4.888728196208407443e-125
5.815795139556659537e-125
8.569043401333460292e-125
9.795710908948040913e-125
1.185314677320929951e-124
1.282311062643414213e-124
1.421378291606612514e-124
1.554389489082492250e-124
1.756273107962221744e-124
2.353910468988507535e-124
2.807643371454524720e-124
3.129108460261263697e-124
3.936169554264733434e-124
5.203686551761879850e-124
1.034025028223882222e-123
1.638709653185216364e-123
2.138373916680412909e-123
2.414319821370322328e-123
3.240133895422571166e-123
4.241431660536278883e-123
4.651502001416645319e-123
7.080188085871195044e-123
8.097996928412664499e-123
1.091254749669293151e-122
1.200514694528445149e-115
1.433552019682363665e-115
3.370087230356316609e-115
3.930671949479202073e-115
5.305863144686783015e-115
6.401080048176228745e-115
7.439047297903422767e-115
9.602716233772380673e-115
1.185546382352266725e-114
1.293483985946947027e-114
1.759961528502877088e-114
2.006074599788818689e-114
2.320275869340316091e-114
2.886401329654741351e-114
9.389932078020344602e-112
1.997341182859132601e-111
3.456586040619998693e-111
5.020181331220030207e-111
8.191041202811303712e-111
1.087741267110521284e-110
1.216326841442408180e-110
1.564685703176744949e-110
2.098601911518370446e-110
3.216755121211157902e-110
4.150921146662495373e-110
3.981259361277358580e-109
5.723517877205408978e-109
7.670521181098519533e-109
9.214958573529835219e-109
1.186366706541581548e-108
1.445059942525605343e-108
1.885866045523304314e-108
2.376365576791341263e-108
2.635538917692125068e-108
3.022779394426351081e-108
3.334132554273702844e-108
3.983076189340714978e-108
4.679446171253419830e-108
4.938093463781947217e-108
7.203667179607105679e-108
1.190550377993035276e-107
1.543302002338377732e-107
1.940139842914539435e-107
2.291685811592123011e-107
3.220421703988898351e-107
3.278218944022974576e-107
4.160305085889379845e-107
4.969068132125840320e-107
5.761480531674099464e-107
6.813414598238429124e-107
7.471888576303526725e-107
1.697154090363212511e-106
6.601716347300201824e-100
2.428773112688293926e-99
3.020629488523021206e-99
3.538522354275696142e-99
4.397478546095348422e-99
5.683092601599061839e-99
6.604718895918960677e-99
8.742147047071003834e-99
1.070674603250518963e-98
1.153428132397254156e-98
1.408042475658602704e-98
1.762497863497000503e-98
2.869370397353203447e-98
5.555072837936982791e-96
2.112988462641850307e-95
2.725339795317279632e-95
4.235524497759408906e-95
5.391153328695189422e-95
5.618369456919395938e-95
6.832965136729034687e-95
7.617254935966203358e-95
8.470412513237401392e-95
9.197360990591345581e-95
1.259147356877365344e-94
1.386958739126795080e-94
2.028859581008682416e-94
2.531777589181718156e-94
2.748381573913719660e-94
6.994034024114138491e-94
1.840290737139569513e-93
3.313741624056765611e-93
3.854423788611019870e-93
4.441283123382415020e-93
5.125200775919894026e-93
5.690938423411098599e-93
7.682638296064926622e-93
8.622785080889754286e-93
1.062221168695658406e-92
1.233704577579465495e-92
1.823756050440056687e-92
2.103137938491228762e-92
2.585748408847931360e-92
3.058105329453259231e-92
4.374770123131249708e-92
5.940392872426652986e-92
6.892470412008814653e-92
8.637559929600094225e-92
1.054162784120936927e-91
1.219167997987273800e-91
1.503633539074218176e-91
1.527095799808601455e-91
1.979836943838151650e-91
2.078541473051053457e-91
2.310584659483467392e-91
2.399308826974534246e-91
2.582426727689127192e-91
2.942169066805266950e-91
3.232393649871623264e-91
3.594857214205787970e-91
3.973652776422117913e-91
4.823871995985940136e-91
5.080553931102457103e-91
5.823472929557707779e-91
6.628291146686849107e-91
8.430315997611329186e-91
9.364850372506246722e-91
1.016287986022713041e-90
1.317955130415790407e-90
2.207074102577161913e-84
2.481583361055024361e-83
5.022614597361251430e-83
7.836897927525034607e-83
1.019338317454714415e-82
1.142212478835177164e-82
1.388704352182650905e-82
1.524873079580610730e-82
2.614892364741554310e-82
3.237518144148367057e-82
5.315280147483019447e-82
6.153504927872483678e-82
8.256017626104179573e-82
1.868436026322446955e-81
2.018712310346353820e-79
3.220605440284574002e-79
4.687509922010956949e-79
5.554514767036933512e-79
6.606625744639983651e-79
7.866769619859227536e-79
1.103022915234412848e-78
1.267636212027502689e-78
1.332420589751036707e-78
1.509488835686262015e-78
1.769611934580515878e-78
3.030226419770938245e-78
4.638596351072424286e-78
5.758258214667584142e-78
6.282734758566205177e-78
8.145116961855252079e-78
1.855921846440917127e-77
3.452654910699812674e-77
4.168744196037036330e-77
4.307278409969069007e-77
7.511219188575163419e-77
7.545241669576557785e-77
8.399119418084625751e-77
9.587334831484051571e-77
1.095281889823524715e-76
1.295384845171195251e-76
1.527781635096874229e-76
2.116491296039153439e-76
2.516324118384673091e-76
3.039426128883105204e-76
3.173236661047547811e-76
3.543722402214507655e-76
3.707614332091206814e-76
4.985744477592689356e-76
5.456122270272184685e-76
5.744970476375096583e-76
6.793079600988768639e-76
7.671294419566665647e-76
8.148066598710816089e-76
9.096321593118415789e-76
9.912184491206139701e-76
1.138223059929653016e-75
1.203620628916127766e-75
1.454843805486999406e-75
1.582253749263801483e-75
1.660282819349865767e-75
1.873236327248227261e-75
2.169826090084822765e-75
2.242334608994945052e-75
2.417830547906017111e-75
2.730478051696089477e-75
3.087400136359255744e-75
3.226037591621727604e-75
3.395345737961933812e-75
3.525889508412782700e-75
3.709823273139536703e-75
4.056069477787187198e-75
4.414811650246024388e-75
4.907142821656604362e-75
5.224335420419082717e-75
5.943915101787349631e-75
6.464715010848423414e-75
7.728460124845848879e-75
8.359030937598321757e-75
9.012776626169614404e-75
9.363418952181945480e-75
1.040838103366887486e-74
1.218292410960833880e-74
1.409810394247955314e-74
1.957013124829650009e-74
2.071465268080254280e-67
2.767388820510989051e-66
4.866902962451059006e-66
6.427536444131940785e-66
7.261223456854111791e-66
9.969039709868439135e-66
1.391217165976525610e-65
1.449141359243653447e-65
1.552953771133970181e-65
1.785960732570504482e-65
2.216634861431765227e-65
2.706542667691539527e-65
3.272869925197818488e-65
3.620341203976717136e-65
5.420615843560343639e-65
6.001444074005177723e-63
1.971482331929282869e-62
3.153851412837737833e-62
3.336445812037875261e-62
3.626120104517499228e-62
4.570969158571506469e-62
5.105183534843714294e-62
7.634017599088150034e-62
1.033649507635621907e-61
1.213197132053458612e-61
1.471255308101636959e-61
1.820032167530145954e-61
2.582184107811200570e-61
2.941381573707715694e-61
4.192660485855927556e-61
4.438647089576874633e-61
4.556442361761872299e-61
5.199287138679712716e-61
6.752536093496225505e-61
7.871419741500857579e-61
8.558439269429473319e-61
1.211211011085028676e-60
1.381041598491886869e-60
1.624821147896927112e-60
1.749295531180446566e-60
1.892566070914269216e-60
2.090081410674678125e-60
2.131133513951568820e-60
2.664077644527041611e-60
3.024210398950226643e-60
3.145827959152320581e-60
3.350099044352267282e-60
4.172743441271443285e-60
4.948552851116757247e-60
5.610244090980666088e-60
6.499350400300257147e-60
6.776565466291216505e-60
8.058092391693339769e-60
8.323215249528121522e-60
8.727608286969709150e-60
9.744636151557747185e-60
1.029350979849539166e-59
1.132586481020612472e-59
1.154238691698751761e-59
1.261011205981842568e-59
1.343725873486460997e-59
1.363471605181314994e-59
1.553821233131033902e-59
1.572810229406264528e-59
1.657730534603201451e-59
1.748875371833899748e-59
1.801644857061660586e-59
2.034751614913432603e-59
2.232043185531455946e-59
2.381370638267649095e-59
2.446798222708496747e-59
2.597563891442993214e-59
2.684789991552618550e-59
2.935673679540834125e-59
3.061919505276406981e-59
3.182841687904292791e-59
3.248743287252933916e-59
3.369491810053366605e-59
3.591016556846005715e-59
3.695880894729042273e-59
3.862411012650519886e-59
4.018046605211305579e-59
4.177359820661992835e-59
4.382687004238857216e-59
4.978266040579609505e-59
5.097866401689366727e-59
5.776853588219838211e-59
5.997428358436162799e-59
6.614769819178549396e-59
6.911648545169138586e-59
7.550433460579322621e-59
8.079697734266929962e-59
8.642895387670169436e-59
8.905064671787365834e-59
9.779206333493665519e-59
1.091714992975499778e-58
1.222517451647500805e-58
1.480098235292183016e-49
2.220798896243996987e-49
6.885073416585883279e-49
1.205068725215679177e-48
2.578196341477690455e-48
3.830990040624368718e-48
4.563118834304744900e-48
6.947925056868638311e-48
7.545158667185254989e-48
8.240175661631953651e-48
1.023443314070821637e-47
1.219182893659676135e-47
1.546086801601124449e-47
2.253245394911313615e-47
3.098425057677908546e-47
1.788442092699509135e-46
4.422424378513410248e-46
7.033545941411911086e-46
9.371625917967483581e-46
1.064569153876426577e-45
1.307850182746898281e-45
1.610080933857282674e-45
1.704671160889565538e-45
1.994612487224747205e-45
2.688470884064306019e-45
2.867318114215891631e-45
3.032078881676055493e-45
3.192564528784489238e-45
3.779094665960235509e-45
4.538262465741633256e-45
4.981729730255122670e-45
5.593711454661884979e-45
6.314864710453742577e-45
6.795582677358164637e-45
7.492786035405643355e-45
8.379984062362762518e-45
9.806936974160858619e-45
1.175019808333356315e-44
1.310611938864388136e-44
1.417860867282954826e-44
1.646446680800693471e-44
1.694977264501654534e-44
2.094337024318878766e-44
2.127203543708707769e-44
2.406280913745341537e-44
2.622809374596922965e-44
2.799556397622000489e-44
2.936386571093723407e-44
3.103859098661143576e-44
3.591521733884327650e-44
3.820725054734979294e-44
4.184502176793375506e-44
4.344051312740159977e-44
4.425837137640345778e-44
5.033231623458528532e-44
5.125507283290997781e-44
5.255936125058946986e-44
6.065780506480146185e-44
6.124556804487052486e-44
6.596652395020897756e-44
6.773082707118202650e-44
7.066181722276135525e-44
7.306493859673240484e-44
7.672647632151931102e-44
8.383101541852637488e-44
8.751219399582945512e-44
8.788254784425213267e-44
9.264864985829480097e-44
9.932884034121309301e-44
1.051065705968381021e-43
1.120292806961973761e-43
1.151107445928485122e-43
1.202000551241349007e-43
1.316470134207237175e-43
1.320161192280579281e-43
1.407490651180745191e-43
1.445592863701436336e-43
1.471760483158858828e-43
1.555695374631759298e-43
1.587296875962809544e-43
1.644947702274885006e-43
1.786864877897790273e-43
1.859366067301096787e-43
1.966091909834047413e-43
2.059996883340571480e-43
2.155348997112666759e-43
2.189121038497088180e-43
2.298109779052730321e-43
2.380650551794497995e-43
2.505882765344025978e-43
2.537081419716728459e-43
2.739189170508716988e-43
2.770907587620681734e-43
2.866418884129774018e-43
3.204864433319163509e-43
3.283952121120023377e-43
3.555779424914577794e-43
3.884160072044119103e-43
4.089286082025341228e-43
4.254095164973545428e-43
4.590367388527487874e-43
4.776685634763853728e-43
5.658987978397205825e-43
1.591579531672039235e-33
9.616739566235717336e-33
1.469948459969843308e-32
2.328252238469033846e-32
3.068729851810990436e-32
4.118922542594345456e-32
6.714868937322991909e-32
7.439411849886813441e-32
7.539633340999328162e-32
1.057406232432894519e-31
1.197124150459781363e-31
1.836049658282380131e-31
2.707416266888380513e-31
6.377837680470838323e-31
1.052927725777680233e-30
1.551170411262234972e-30
1.705185322561630439e-30
5.268973540107786747e-30
5.508653842466618183e-30
6.106701882298723987e-30
9.137487038454641787e-30
1.225334630193857557e-29
1.373629277457816648e-29
1.591141380859053034e-29
1.719671573906235793e-29
1.982350269434513992e-29
2.107658277438441857e-29
2.303011897563924731e-29
2.695524318686394886e-29
2.718754553904327602e-29
3.346300086710299188e-29
3.439224337785268456e-29
3.835284195829878718e-29
4.011051144441009340e-29
4.817129630804687922e-29
5.208693177541448625e-29
5.487534410784833597e-29
6.749561057447487173e-29
7.036469325904067779e-29
7.569703159662367321e-29
8.242342046189306565e-29
9.078211994128836987e-29
1.055344404913068495e-28
1.123540245336794801e-28
1.322156253675136417e-28
1.400696775352357348e-28
1.443541305864929177e-28
1.610301431190428545e-28
1.665616099457632822e-28
1.700101513254611546e-28
1.751477579478842062e-28
1.946466252007545580e-28
2.019633698681402943e-28
2.056109600120214362e-28
2.237715228972464874e-28
2.396455398196653810e-28
2.541274226727148541e-28
2.705682513567416898e-28
2.772269648619154613e-28
2.831088520939518019e-28
2.919746713825972876e-28
3.033406337590615899e-28
3.328904042341880780e-28
3.384106170594530056e-28
3.459400285930713774e-28
3.518464865393106274e-28
3.868545747585752946e-28
3.919840275731195861e-28
3.953535774273534320e-28
4.110310366148690625e-28
4.260918876973074227e-28
4.389449338489673219e-28
4.455452231008345784e-28
4.702871749002900177e-28
4.799521212866385532e-28
4.991562763759888473e-28
5.142997295971284458e-28
5.305433809057370050e-28
5.463510234422234263e-28
5.676067828500742779e-28
5.876429988690949674e-28
5.974858757842632953e-28
6.368656784137598097e-28
6.436851458910577597e-28
6.661077969148380468e-28
6.866987419253097982e-28
7.048192550884455244e-28
7.283164602290492675e-28
7.303707844288319087e-28
7.994081670230019874e-28
8.155772905293870806e-28
8.241958282519539426e-28
8.344412965805062304e-28
8.530649081896534038e-28
8.673215338421432747e-28
9.012231945659514780e-28
9.282395084545406874e-28
9.666137532839180585e-28
9.815403150295397584e-28
1.007748215590746353e-27
1.046157312420475677e-27
1.070728647869465452e-27
1.099317302885743540e-27
1.172891303215011279e-27
1.191527482005500467e-27
1.222780418867681303e-27
1.277334544872377172e-27
1.283626874557802652e-27
1.339540458589164893e-27
1.391597841361595471e-27
1.444004551947899879e-27
1.476280354056883453e-27
1.551497852952286412e-27
1.600054335486432032e-27
1.710177594019110329e-27
1.727661973607866813e-27
1.762040085685788694e-27
1.871938467798201428e-27
2.314262637491813859e-27
2.572435451246967528e-27
5.488866137930873355e-15
9.422189786206271085e-15
1.251626788560069129e-14
1.302394065980081090e-14
1.761166169513171610e-14
2.126068425778797624e-14
2.714534953365291124e-14
3.228971545065366874e-14
4.222321867636498896e-14
5.872826456196487212e-14
6.307938404411835717e-14
7.124236139475327231e-14
7.550775692529641672e-14
8.704532899313506155e-14
9.090990339423130566e-14
1.019908836122773339e-13
1.127149220364431814e-13
1.338802292701628567e-13
1.467386755110109488e-13
1.562135728087799191e-13
1.743026142743629914e-13
1.925092764959253055e-13
2.123804684840009170e-13
2.445190847939922528e-13
2.600183224335015831e-13
2.871263514959696407e-13
3.396289199720010473e-13
3.756873895688405527e-13
3.831217415035896881e-13
3.937864642889465590e-13
4.111808434879727223e-13
4.414504848220416226e-13
4.930132123297597000e-13
5.114371450489706852e-13
5.660637013479028529e-13
5.727446714721779980e-13
6.120337615326435951e-13
6.361419603891610678e-13
6.488574817795809644e-13
6.892807879336831792e-13
6.996095635977509008e-13
7.433749720254733970e-13
7.869194613635578781e-13
7.890636284611934301e-13
8.389532969086274965e-13
8.419761056010587218e-13
9.078352580287877735e-13
9.360954235122100536e-13
9.498497416718523874e-13
9.826048803186540678e-13
1.002744841144294834e-12
1.084752612911572732e-12
1.129947170373115596e-12
1.161344333304006645e-12
1.186629691549786801e-12
1.227553541330779821e-12
1.233024485269670144e-12
1.236554424093014378e-12
1.264808839104966744e-12
1.340110427157624367e-12
1.372154897013581898e-12
1.395386094550951698e-12
1.404468382659273069e-12
1.483053204941787264e-12
1.512477477449678612e-12
1.552035835933735468e-12
1.587345144949280743e-12
1.629410767507009124e-12
1.722492466445919782e-12
1.741318485605221063e-12
1.744544239737825044e-12
1.780604034610038759e-12
1.791144957020633864e-12
1.885077867525026759e-12
1.896434041499956794e-12
1.909667362599488636e-12
1.929564300705771428e-12
1.970161574915351169e-12
1.998193090030830327e-12
2.042102042036409453e-12
2.113346576274524289e-12
2.231019335196334650e-12
2.324095767824603346e-12
2.338799418682957535e-12
2.451733383675506236e-12
2.474456944553076045e-12
2.527294678465039089e-12
2.593315589171807928e-12
2.606885237442082099e-12
2.697582755471396940e-12
2.777707009198019574e-12
2.830890963049379210e-12
2.871664598356366408e-12
2.889369023366040085e-12
2.983673008355691108e-12
3.004871916384741254e-12
3.053066854958159602e-12
3.163690304703418831e-12
3.202863455313099334e-12
3.284683749959875519e-12
3.339548197313687353e-12
3.388383641858447996e-12
3.464253545967514644e-12
3.550726461886743859e-12
3.607432275534804384e-12
3.629339831297958367e-12
3.673605671650962251e-12
3.720186875467686563e-12
3.826976362411444254e-12
3.887440262517018588e-12
4.013786791878337834e-12
4.051375477719536263e-12
4.117193601313971361e-12
4.187002184983842473e-12
4.308798549404204128e-12
4.321933660730913950e-12
4.518139199061732741e-12
4.655954308826995198e-12
4.712082291217023687e-12
4.864300933148905496e-12
4.970607623578516980e-12
5.084101562683162151e-12
5.249483749026492942e-12
5.538565999340646185e-12
5.604564429083777993e-12
5.621385536403290572e-12
5.695729930858566427e-12
5.788065145853266466e-12
6.102880208205523086e-12
6.178661746617801908e-12
6.243280430185802331e-12
6.319724685249077910e-12
6.579218313229267697e-12
6.747254380901679269e-12
7.153709139291348601e-12
7.394483081879638910e-12
7.598450376930844340e-12
8.994677723951543019e-12
1.035250179373808927e-11
1.089452320768803243e-11
1.109411448344978893e-11
1.157049590568092183e-11
1.335614530766065284e-11
1.507882547931825690e-11
1.527910228544223828e-11
1.640062691710891870e-11
1.754674082631246914e-11
2.039310158431216156e-11
2.072744316227054400e-11
2.175422188906834298e-11
2.408743817101931564e-11
2.833828263833914908e-11
3.041187098506923718e-11
3.259653967153920170e-11
4.635284361241248515e-11
5.544007236072876136e-11
1.048928013117941713e-10
1.169177131726117204e-10
1.315756328955868320e-10
1.393025195366204071e-10
1.454524022652693031e-10
1.624648838197630595e-10
1.948784275071145883e-05
6.747592094984658929e-05
8.437444628218139183e-05
2.345380472142422914e-04
3.368405016758291683e-04
4.899843559241009051e-04
7.304807212825185610e-04
8.254937242622530959e-04
1.196946517161349499e-03
1.242508540424405988e-03
1.639420521248268663e-03
1.657164925593792399e-03
1.956308007186405469e-03
1.960409229950135952e-03


==> fig/ncg/eigncgHprecond1.txt <==
-1.999999896433072354e+04
-1.999999896433071626e+04
-1.999999896433070535e+04
-1.999999896433070535e+04
-1.999999896433069807e+04
-1.999999896433069443e+04
-1.999999896433068716e+04
-1.999999896433068716e+04
-1.999999896433068352e+04
-1.999999896433068352e+04
-1.999999896433066897e+04
-1.999999896433066897e+04
-1.999999896433066533e+04
-1.999999896433066533e+04
-1.999999896433066169e+04
-1.999999896433065078e+04
-1.999999896433063986e+04
-9.999999609270405927e+03
-9.999999161269284741e+03
-2.130917398462688539e-04
-1.144897240011886395e-05
-4.547709313915630178e-12
-4.522157367364360276e-12
-3.981421746154814181e-12
-3.785573906504850416e-12
-3.785570702569100596e-12
-1.901447656334402110e-12
-1.819047920098204453e-12
-1.562444763124536385e-12
-1.325518872237501246e-12
-1.180257494545325706e-12
-9.094947823413056107e-13
-5.333655925574375542e-13
-5.275622865304453002e-13
-2.073330915207106916e-13
-1.901543597031215512e-13
-1.282663550810078854e-13
-8.268571610620946852e-14
-6.374133052892644257e-14
-5.893514523566348257e-14
-4.481325274728059147e-14
-3.599017239822258317e-14
-3.123841892332101160e-14
-2.538097176470801339e-14
-1.695593377874846695e-14
-1.111751954449078569e-14
-1.075074505721070608e-14
-7.759351539239069379e-15
-6.129500993651071247e-15
-2.795626659190118555e-15
-1.509727633032787202e-15
-1.118312224340598877e-15
-5.481131255028768135e-16
-4.493752267356021533e-16
-3.407775933240920024e-16
-2.702050685117057365e-16
-2.143345043981646061e-16
-1.790816153781048018e-16
-6.631104249333948356e-17
-5.148983113856108258e-17
-4.012392928160500758e-17
-3.308851532152295515e-17
-2.213111041354308766e-17
-1.136906405198120790e-17
-8.037619821295071810e-18
-3.597314412294456848e-18
-1.031017869717394760e-18
-8.677613408455546091e-19
-7.393910763651020094e-19
-6.755243210091866880e-19
-5.906195274411443058e-19
-5.510421510722313044e-19
-4.011721244699892434e-19
-3.072105241304897910e-19
-3.043207621825222687e-19
-2.758386399684667017e-19
-2.548822657454308581e-19
-2.473979909297398976e-19
-2.397670703406286148e-19
-2.283093716405360890e-19
-2.222813603267633677e-19
-2.175113470905505711e-19
-2.084977296333026860e-19
-2.062882903573742851e-19
-2.056791531270325494e-19
-1.945677513894428108e-19
-1.902005529535904357e-19
-1.858149069150969380e-19
-1.821246599378334938e-19
-1.780227102638126283e-19
-1.773199947886356949e-19
-1.731529295924620946e-19
-1.710655329275691669e-19
-1.664992887507648027e-19
-1.620738507283800128e-19
-1.587379679265457551e-19
-1.565910165271028689e-19
-1.508789730610563699e-19
-1.497675467467115115e-19
-1.474420293296413358e-19
-1.467066014470587703e-19
-1.425920537463609722e-19
-1.409977175958151178e-19
-1.402141261739715877e-19
-1.352979994078905844e-19
-1.310367999453034209e-19
-1.274657792392624703e-19
-1.264462716975849266e-19
-1.241493742386258435e-19
-1.215707481559583058e-19
-1.194294194151167400e-19
-1.137868351084417440e-19
-1.124635398988347175e-19
-1.081240958614185439e-19
-1.077382962117319935e-19
-1.051722464488417597e-19
-1.026185224382882283e-19
-1.008551014191621491e-19
-9.588091646681584280e-20
-9.512026781156067960e-20
-9.254930328790264068e-20
-9.149566193951503304e-20
-8.933798402639785380e-20
-8.490442563441922139e-20
-8.315093620462649248e-20
-8.086115158840751215e-20
-8.001481443226626451e-20
-7.623619486236062953e-20
-7.354727329344339440e-20
-7.101031999874931967e-20
-6.796436632307632528e-20
-6.462092157677779645e-20
-6.307882568351833462e-20
-5.905996955751917672e-20
-5.680177862491967027e-20
-5.193688874318447351e-20
-5.123221045528476761e-20
-5.070827883620996039e-20
-4.970098930893102698e-20
-4.805524583766522519e-20
-4.581194226005664540e-20
-4.495284840694064057e-20
-4.297300363549573250e-20
-3.781675170136962947e-20
-3.665691950397750841e-20
-3.271912189662966726e-20
-3.066248006324596007e-20
-2.982493247332289679e-20
-2.649212375031553527e-20
-2.404735894349945757e-20
-2.241133284959620273e-20
-2.072510084227002711e-20
-1.790007950830100555e-20
-1.730455648833214571e-20
-1.464591072056910463e-20
-1.406457978459315558e-20
-1.249791382229650758e-20
-1.101547915100488202e-20
-8.786638942486255433e-21
-4.627746349961489815e-21
-3.538629709097510674e-21
-2.435096147897274298e-21
-4.978837705068533155e-23
-2.250646973805768275e-27
-1.761292002016427761e-27
-1.442126350519349241e-27
-1.015937107666514143e-27
-8.108459797723318375e-28
-7.159099299502682755e-28
-6.035919846855006484e-28
-5.525444509899626148e-28
-4.230871158878597661e-28
-3.972784984722833312e-28
-3.411264685421053256e-28
-3.188837723574565318e-28
-1.802194102916060953e-28
-1.588500959070648301e-28
-1.528661952548335044e-28
-1.306163872834451602e-28
-7.732182614882851099e-29
-6.997102302624582483e-29
-4.321600338774304032e-29
-2.607321631658201295e-29
-1.631142130463572468e-29
-1.299680876253754729e-29
-8.843661821366288503e-30
-5.835248186377172915e-30
-1.797116513382778229e-30
-4.298865009374711267e-31
-3.044452767464720736e-31
-2.285748252803622110e-31
-1.508120548874031668e-31
-1.357363353007870456e-31
-8.472154699346719710e-32
-5.948064572625671904e-32
-5.484975530112953812e-32
-3.789990126156904474e-32
-2.934641063862581433e-32
-2.643641000451333109e-32
-1.253724841542645218e-32
-9.789949326614599747e-33
-6.013123375158376184e-33
-5.725755002143120392e-33
-1.955785457646063184e-34
-1.574442194497685231e-34
-1.450501117145207146e-34
-1.243329544901052128e-34
-1.030723591786808836e-34
-9.694916399647395329e-35
-9.264098578918905871e-35
-8.382077235002470695e-35
-8.259980226212234437e-35
-8.067858090814237975e-35
-7.490924524383176821e-35
-7.013780424679521478e-35
-6.840275282561822242e-35
-6.631774424644045867e-35
-6.326296189087243521e-35
-6.185432978005241615e-35
-5.956879321326601984e-35
-5.605448441030135331e-35
-5.448647685990150694e-35
-5.356544959243183834e-35
-5.291421354128620825e-35
-5.189329219205598429e-35
-4.939784264813296979e-35
-4.808903832981477038e-35
-4.450121223722128001e-35
-4.328642300654614602e-35
-4.208050601253775653e-35
-4.171283859253663548e-35
-4.033110874927791903e-35
-3.942324597446468900e-35
-3.864388231438855400e-35
-3.746841196134449939e-35
-3.659442075972266299e-35
-3.497275783074639155e-35
-3.422922197336068606e-35
-3.395416872968669692e-35
-3.222220654900712832e-35
-3.146616566619984537e-35
-2.935466379736453844e-35
-2.731097002510000439e-35
-2.716374514620436538e-35
-2.509576003853859078e-35
-2.470076135709297151e-35
-2.381425423169202185e-35
-2.326563829522591686e-35
-2.211661871404075203e-35
-2.162192403159278846e-35
-2.102678568551217731e-35
-1.984879993839471328e-35
-1.873924417249680143e-35
-1.787727648440483485e-35
-1.757065176021042561e-35
-1.704532087789661567e-35
-1.575894248257128231e-35
-1.522913768118936545e-35
-1.452395734921404503e-35
-1.435497423638224715e-35
-1.349251804382438221e-35
-1.291326554649441489e-35
-1.236015282034765103e-35
-1.071840848500385733e-35
-1.056230847538110150e-35
-9.398752835731640734e-36
-9.228726838750219688e-36
-8.079980576487046238e-36
-7.902299962163774808e-36
-7.470396594252985719e-36
-7.103836225150207777e-36
-6.462158363401254558e-36
-6.184883536747944399e-36
-5.557816933559191707e-36
-5.080473626238005305e-36
-4.129667100683810098e-36
-4.079039923010650266e-36
-3.444301885876226983e-36
-2.935167007502947308e-36
-2.401714917264688306e-36
-1.961319539426442013e-36
-1.431077994514877425e-36
-1.334346065728139753e-36
-1.104664982281380084e-36
-5.863946532813942696e-37
-3.534922340464217031e-37
-8.518521961010289635e-43
-5.339236041937617270e-43
-4.429713482441293427e-43
-3.936325872549943386e-43
-3.628782485132090920e-43
-3.151449114421084454e-43
-2.383228267956957284e-43
-2.234473336085203603e-43
-1.665079474690091318e-43
-1.344534700056791304e-43
-8.172245793559300541e-44
-6.315307293667103462e-44
-4.047276260523203847e-44
-3.172657090822451563e-44
-2.150178928011837255e-44
-1.409645788409449997e-44
-9.066141226224455226e-45
-6.462975876610450139e-45
-5.782245835236437129e-45
-3.658746235382635141e-45
-3.290126359449547183e-45
-2.524368898214310373e-45
-1.423426994358428576e-45
-5.044116995828077955e-46
-3.468905160054214680e-46
-3.153768398309722903e-46
-3.053700029266113725e-47
-1.735729922672323211e-47
-1.317998438481745838e-47
-7.995791520640535942e-48
-7.082105190417738249e-48
-4.730293554617503942e-48
-3.904197245804497189e-48
-2.593969060856279029e-48
-2.322424411969079552e-48
-1.184894205525484195e-48
-8.758033316166341544e-49
-8.367765192353715713e-49
-4.238736658944096698e-49
-1.318634486518397529e-49
-3.423561298476464535e-50
-2.606475828010081019e-50
-2.296280271677794681e-50
-2.196287825840450000e-50
-2.060479396561646744e-50
-1.806696281078490326e-50
-1.734117583779898510e-50
-1.663114599540632035e-50
-1.572032316014266059e-50
-1.471748551872078765e-50
-1.418841206562291381e-50
-1.311612715644636083e-50
-1.294697989975510591e-50
-1.219767426983293390e-50
-1.161771344521469895e-50
-1.146467947303327724e-50
-1.078550198680200001e-50
-1.008694055853732588e-50
-9.839518176664583570e-51
-9.620726885309610011e-51
-9.026349850477630268e-51
-8.294490729766861805e-51
-8.078864168416334707e-51
-7.971736950051460248e-51
-7.533493381273622981e-51
-6.949872816594569734e-51
-6.767775207716802704e-51
-6.410310332792496253e-51
-5.787405323476642709e-51
-5.693144660221757473e-51
-5.420052635700927901e-51
-4.916001493777298003e-51
-4.734084341764342501e-51
-4.468971281860820570e-51
-4.321286441829957137e-51
-4.100749444449151957e-51
-3.988918152860902549e-51
-3.561283573761016037e-51
-3.534149717523314729e-51
-3.312750126999461249e-51
-3.184506827930544086e-51
-2.945302348977124713e-51
-2.901747526567749102e-51
-2.569265170622967035e-51
-2.405120613226126050e-51
-2.144023258262509558e-51
-2.064299542793040286e-51
-1.933236518132060207e-51
-1.853040457598682176e-51
-1.735799013085170492e-51
-1.497234909192894838e-51
-1.439170617694620962e-51
-1.368346770052532038e-51
-1.190660329064778679e-51
-1.155588474736462964e-51
-1.008022897139590385e-51
-8.328305836045546719e-52
-8.112035765122434194e-52
-6.609890376665365956e-52
-5.548836825548551237e-52
-4.658976336312324084e-52
-3.237844212990837658e-52
-3.039685970963707409e-52
-2.141097212635382309e-52
-1.808472267951698397e-52
-1.207877029671440064e-52
-9.952998243505964514e-53
-5.468608670065198832e-53
-3.686979507600292026e-53
-1.671017046729612426e-58
-9.110814720967101962e-59
-8.335138819005038929e-59
-8.255843095259478048e-59
-5.848076892544671895e-59
-3.407461432515504571e-59
-3.211604797361449412e-59
-2.412696766933753937e-59
-1.764518504445660064e-59
-1.051884061074173782e-59
-5.178318151424236293e-60
-3.109639188168134860e-60
-1.647361536168045433e-60
-1.200232403936462536e-60
-7.929724530707943127e-61
-4.164129936532773376e-61
-3.317759236040069031e-61
-2.466567208312786674e-61
-2.114481695287585051e-61
-1.542831786918990728e-61
-1.352445529485975958e-61
-1.040400498548235812e-61
-8.355651431516567526e-62
-6.763768924212944221e-62
-3.606041703608329861e-62
-2.069434586315072503e-62
-2.549777814541530271e-63
-2.944672015218341241e-64
-2.034876184780724911e-64
-1.694135427829457067e-64
-1.142722931694770603e-64
-1.002543366142724629e-64
-7.770704272381517775e-65
-6.085093038567406978e-65
-4.220351323001628040e-65
-3.724634688365218421e-65
-2.281398719563208240e-65
-1.716757975228334705e-65
-1.204326739434701106e-65
-1.134436246202979399e-65
-5.098537476537210089e-66
-4.436587965450143165e-66
-3.790079549054169711e-66
-3.357469945186602352e-66
-3.134692379531480189e-66
-3.019887628459372736e-66
-2.856712677788530756e-66
-2.668221347112580143e-66
-2.441187771059776274e-66
-2.254544805030642004e-66
-2.246276329194499429e-66
-1.997218360042785804e-66
-1.887741146309059556e-66
-1.746682002610333087e-66
-1.689331941040876871e-66
-1.545894705325240678e-66
-1.307929618222706715e-66
-1.259443084803294726e-66
-1.217308631051650940e-66
-1.127659147189979220e-66
-1.102267170904217508e-66
-9.798236892091696113e-67
-9.254688118462064224e-67
-8.408583386919029558e-67
-8.106621428263277815e-67
-7.319872850694180809e-67
-6.756833186215996175e-67
-6.453450957201571430e-67
-6.123215392298444051e-67
-5.649702085569438107e-67
-5.077984228644667162e-67
-5.017721449805345171e-67
-4.185252774155324818e-67
-3.647509031617229301e-67
-3.535798613586276433e-67
-3.289029071997265895e-67
-2.937195771396422900e-67
-2.717467254882043955e-67
-2.534734359739620460e-67
-2.305013691302840361e-67
-1.906019649840875073e-67
-1.810561671196812841e-67
-1.507222741790742923e-67
-1.398799649728105624e-67
-1.218121368824115209e-67
-1.078920995863350905e-67
-9.275721861094752899e-68
-7.780503602559359328e-68
-7.583007773136196336e-68
-6.783234906244821615e-68
-5.599142410236527937e-68
-4.111837898736004391e-68
-3.565469581681178567e-68
-2.474917778439654301e-68
-2.102152134660897196e-68
-1.764822211540495663e-68
-9.882931448768908925e-69
-4.745951290315679191e-69
-2.438499184100253171e-69
-1.308788112700716772e-74
-1.246681955325756422e-74
-1.121301465505292510e-74
-8.058784292581899291e-75
-5.183558424390457515e-75
-4.244620976208565666e-75
-2.650136317487017851e-75
-2.303100600405713647e-75
-1.782445141359426782e-75
-1.392283934870951143e-75
-7.988584549319727930e-76
-5.972064394694869421e-76
-3.529653911828884596e-76
-1.175657842735444340e-76
-3.742626705769283166e-77
-2.018675959972505757e-77
-1.520636637890823210e-77
-1.289891192353464976e-77
-1.110781241348527277e-77
-7.091445443762289626e-78
-5.948535551011612310e-78
-4.554445345205224343e-78
-4.106523137392280480e-78
-3.019223414899263650e-78
-2.470995316417858768e-78
-1.432591821084051853e-78
-1.085864277928294807e-78
-9.275231810854904327e-79
-4.194580641408559521e-79
-6.181705284532892905e-81
-4.651390571837631742e-81
-2.754990961327766695e-81
-2.602435076495118473e-81
-2.040669533814483266e-81
-1.903125937682919099e-81
-1.168144235552717292e-81
-1.010152820728924313e-81
-7.771486197923909686e-82
-6.389192693043869777e-82
-5.508222505829426703e-82
-5.098734818786164799e-82
-4.906424006588851867e-82
-4.497978488905238725e-82
-4.229678150606469737e-82
-3.735471202406323668e-82
-3.352385723772026752e-82
-2.850559363480686409e-82
-2.664078099523564579e-82
-2.411595560476167267e-82
-2.294293337560515791e-82
-2.117883004524622296e-82
-1.931966625136985830e-82
-1.803258047138189433e-82
-1.683478369625756083e-82
-1.615142931156435701e-82
-1.471558383824377144e-82
-1.276150195308223503e-82
-1.223608908300509491e-82
-1.158514428958128985e-82
-1.078971789311457273e-82
-1.042919773915642284e-82
-8.075430478738434397e-83
-7.036062812881602739e-83
-6.579875472467963048e-83
-6.151136204067328773e-83
-5.759944838890791611e-83
-4.957946066042002558e-83
-4.374407752314806763e-83
-3.839055935372168437e-83
-2.980449291457561435e-83
-2.895442432262469993e-83
-2.776647722366651791e-83
-2.498258225087759267e-83
-1.947870369150348158e-83
-1.774098127973442157e-83
-1.408363856644078773e-83
-1.324096012820776478e-83
-9.017414876084684576e-84
-7.379321578056071642e-84
-6.481120834509168553e-84
-5.251630785992490759e-84
-3.934911787596423787e-84
-3.064028414748437964e-84
-2.313448308007344561e-84
-1.242406514271886639e-84
-8.033352599309977299e-86
-1.298587286176592142e-90
-6.875382713593226628e-91
-5.103523899765531961e-91
-3.759941451383816983e-91
-3.056996416528788676e-91
-2.602419883438942348e-91
-1.858861871711981366e-91
-1.748184220214502988e-91
-1.544764543053600017e-91
-8.889551861176057905e-92
-4.714527128268509740e-92
-3.044650212777189534e-92
-1.867369604879603648e-92
-1.611948845229348463e-93
-9.065644218876551020e-94
-7.485183436361567678e-94
-6.211808300654996951e-94
-4.634345553010048392e-94
-3.492674243149484064e-94
-2.574488996431393476e-94
-2.189443056239408048e-94
-1.748452647397710881e-94
-1.523322210620988660e-94
-1.170419381424884690e-94
-8.692329504564037473e-95
-6.012615097139244632e-95
-4.328021538878777235e-95
-2.697989199859953586e-95
-1.068612569609404844e-95
-1.967869853954260889e-97
-1.545805323751664465e-97
-1.343222302089750781e-97
-1.152102009782605087e-97
-1.068851415785352735e-97
-9.303056558979196725e-98
-7.709448243255230387e-98
-7.318011309833083908e-98
-6.575174790932682483e-98
-4.981611018978131842e-98
-4.741017325521610129e-98
-4.449450488873131557e-98
-4.114229033026236169e-98
-3.555562767370320090e-98
-2.955980768841028945e-98
-2.601784153693291192e-98
-2.152517044875933676e-98
-2.100147319999414974e-98
-1.980878021388984099e-98
-1.670523378465024849e-98
-1.415545753601623271e-98
-1.375160322253545991e-98
-1.154800149426261730e-98
-9.730878382814802874e-99
-8.326608359741177228e-99
-7.869254545655109126e-99
-6.904420759313467865e-99
-6.207249364616095477e-99
-5.298595808820600138e-99
-4.711675006184341400e-99
-3.671413442325533909e-99
-3.543766649252253057e-99
-3.184606242385679235e-99
-2.762435220322482402e-99
-2.376723785585096401e-99
-1.791987819855059901e-99
-1.379079779320681108e-99
-1.026684275353603784e-99
-5.990411967361888159e-100
-4.791819145441782189e-100
-4.473561509700985264e-102
-1.463713061776820089e-106
-1.212726202983063390e-106
-9.339348547444408966e-107
-9.044817086055214571e-107
-7.425531558378099825e-107
-4.754346682404904323e-107
-4.203387832156325763e-107
-3.272607912688617890e-107
-2.706872402539992917e-107
-2.128675481652491159e-107
-1.738409952510433384e-107
-1.358906589799679369e-107
-9.206937452641662827e-108
-1.195886598138683685e-108
-1.452397277842786545e-109
-8.558306795123891011e-110
-5.632519693424430031e-110
-4.685402424861109375e-110
-3.859397532778073042e-110
-3.439276623958979310e-110
-2.701165261685126332e-110
-2.123391104309602766e-110
-1.863652527996290610e-110
-1.291019417746622071e-110
-1.062072782495166635e-110
-5.093010249058611847e-111
-1.549678906022788262e-111
-2.637049589781002895e-113
-2.150367155962023544e-113
-1.891404419214200940e-113
-1.476711122899248941e-113
-1.345691818390678465e-113
-1.178590020898808299e-113
-1.065857378519280267e-113
-9.143199255504396070e-114
-7.395182450733954634e-114
-7.189322859014860704e-114
-5.479481714896105178e-114
-5.015317442889435328e-114
-3.666559448464255164e-114
-3.069378635432674604e-114
-2.993176162758998239e-114
-2.815436088486922555e-114
-2.553539959658287890e-114
-2.290619705577444127e-114
-2.077182748533417431e-114
-1.621589716917559516e-114
-1.493576340429337951e-114
-1.403879608023810096e-114
-1.069837467033284758e-114
-9.801444594363676789e-115
-7.847208616521512567e-115
-6.358260641859359946e-115
-3.954821353094515525e-115
-3.756405977732191633e-115
-3.607666290618575771e-115
-2.214897039621418759e-115
-1.678241860843995269e-115
-1.558463354054356517e-115
-1.396427335297162502e-115
-1.085348945470725116e-115
-9.887590878375127902e-116
-7.706832079276730840e-116
-6.526632292661778364e-116
-5.549601938378355751e-116
-3.842071531490903823e-116
-2.007227803073343209e-116
-3.725252571258912445e-123
-3.531035456126162556e-123
-1.714508674247453698e-123
-1.485748213656224926e-123
-1.013867287879939303e-123
-8.669052164883928441e-124
-6.741885754826448115e-124
-6.629493516605145542e-124
-5.691893810813731737e-124
-4.438150302424411829e-124
-3.428584193014785760e-124
-2.358749835073599016e-124
-2.259318624992771612e-124
-1.312992224571944487e-124
-8.582694927612632439e-125
-6.140197896870348787e-125
-2.055755949879415982e-125
-1.799555542819161405e-127
-1.172207866668927317e-127
-1.078110660884712693e-127
-9.348914867210595655e-128
-7.139358427939263654e-128
-5.671513676739320769e-128
-4.677717368644796728e-128
-4.408912112975603888e-128
-4.119065798803698526e-128
-2.561157128440251808e-128
-1.999191560867327831e-128
-1.401703914064517097e-128
-9.875446266568275558e-129
-8.127489397823656069e-130
-6.132025146490637496e-130
-4.559231925693116965e-130
-4.433087194104853956e-130
-3.637712381528969125e-130
-3.330119710467401127e-130
-2.768615020379919504e-130
-2.415270823743244209e-130
-1.476022216328758588e-130
-1.260220415604317375e-130
-9.813371564945309520e-131
-8.683218425495352135e-131
-6.286597928070540833e-131
-5.583444053708990288e-131
-3.808967171723532362e-131
-2.566728556082372979e-131
-2.187315984251200737e-131
-1.986915972086797814e-131
-1.388637160559549644e-131
-9.599108209465223815e-132
-8.575047869715549446e-132
-7.645173813823700292e-132
-5.624053941734019491e-132
-3.745600161758254113e-132
-3.319713419578642304e-132
-5.075964627555838834e-133
-1.664901837460651944e-139
-1.189175201770461005e-139
-1.056876246401683072e-139
-9.470018717979754170e-140
-7.146374447994245889e-140
-6.145434077330001567e-140
-5.984108038877390911e-140
-4.782035503540652428e-140
-3.816475710899277051e-140
-3.597760496473769269e-140
-2.322536853005116035e-140
-2.143962054970616822e-140
-1.317144468107283695e-140
-4.977707059385179184e-141
-6.427404624565483198e-144
-5.843701621003104452e-144
-5.289582935966428719e-144
-4.868813293229440242e-144
-3.887107504214957248e-144
-3.323881945110487670e-144
-3.094230660010456768e-144
-2.151585183588480698e-144
-1.793452883045702529e-144
-1.215705064802533508e-144
-8.983909436708043597e-145
-7.907056159072524539e-145
-5.272787517885671248e-145
-2.999417766010229784e-146
-2.095960666777529222e-146
-1.731650493962024718e-146
-1.229271498168549297e-146
-1.166216660882575099e-146
-8.794397258860152816e-147
-7.939206359636004802e-147
-6.920186513058221697e-147
-4.884233685143114776e-147
-4.055280091706794221e-147
-3.385043696151723042e-147
-1.796029726942140792e-147
-1.511335980214693965e-147
-1.092509883425767267e-147
-2.158860065419331143e-148
-5.276415171826069194e-149
-2.695561101917880206e-149
-2.484805634410519035e-149
-2.006725120251039430e-149
-1.785027811002258992e-149
-1.671076265949172400e-149
-1.337055583935343100e-149
-8.972343195872138288e-150
-7.976351573353408256e-150
-7.234627989783601967e-150
-3.869736741322161611e-150
-9.411678915568151257e-151
-4.446782183514554331e-160
-4.116780720136304511e-160
-3.142576479003527883e-160
-3.035057134260716432e-160
-1.873332958025603886e-160
-1.583190851030832028e-160
-1.487502807494878225e-160
-1.442804306426617227e-160
-1.371053627840800820e-160
-1.364217961139670893e-160
-1.305508123501239012e-160
-1.107391555015682254e-160
-9.419513338379297637e-161
-7.606533561843219698e-161
-6.692311877367354681e-161
-5.177985288526182628e-161
-9.128040299985952281e-163
-5.933056162266591043e-163
-5.840959061625829504e-163
-5.702043694113667732e-163
-4.888065215460057540e-163
-3.158220202012626916e-163
-1.995636981205979954e-163
-1.827187086322399223e-163
-1.221579611549503362e-163
-1.104155831419305591e-163
-9.992953046821430104e-164
-8.422641860605615597e-164
-2.778084218988815363e-164
-3.798605786261001817e-166
-3.734202533877475951e-166
-3.713099095600670088e-166
-3.537081907548618877e-166
-3.372982239399406779e-166
-3.084385341937979863e-166
-2.039521594368444321e-166
-1.846384880228981207e-166
-1.809344176030270354e-166
-1.387054726756601315e-166
-1.040336507233656464e-166
-9.908557896806039652e-167
-8.190721345152947543e-167
-7.270883805389738585e-167
-1.334399246829907055e-167
-4.510913486022256495e-176
-1.301192462060620190e-176
-1.206094590554942912e-176
-1.072811408880529934e-176
-1.043895082964530751e-176
-8.683328202570746733e-177
-8.065078617757815443e-177
-5.077977525178384730e-177
-4.129914503699862828e-177
-3.143005101666640992e-177
-2.777710018946217905e-177
-2.565307013857908201e-177
-2.390007103273473468e-177
-1.175736515340211684e-177
-3.785722364538736860e-179
-2.972862083591760955e-179
-2.907151526738594447e-179
-2.018149550724186677e-179
-1.982496629670688109e-179
-1.475525026589605886e-179
-1.285030329243443703e-179
-1.166134507030333838e-179
-9.997412878373521554e-180
-9.506157695692729374e-180
-7.562130795829720330e-180
-6.637512645984126479e-180
-4.115188965972216053e-180
-1.808013543721249641e-180
-2.344143888849015256e-181
-1.511962175149899392e-181
-1.275425890804598155e-182
-8.698168283807244547e-183
-6.897234004377564179e-183
-6.778975695174971577e-183
-4.795484090950296207e-183
-4.531045307786027778e-183
-2.535240255166938328e-183
-1.207690289201978678e-183
-8.702872598034514972e-184
-7.661836496743869935e-195
-5.474005053694921380e-195
-4.901609964619388063e-195
-4.789458289092164648e-195
-3.801746201815252131e-195
-3.556254388863777820e-195
-3.363641652488334071e-195
-3.153033738362888703e-195
-2.067332331895934739e-195
-2.057936181663503054e-195
-1.382667075964829527e-195
-1.175122784363169973e-195
-1.011858378205144337e-195
-6.007071525132101548e-196
-3.616825702000536317e-196
-2.636718807076926369e-196
-2.353043641973213108e-198
-1.312578641709955949e-198
-1.132486792730874201e-198
-9.090635735552563013e-199
-7.630176476746745547e-199
-4.273350487831991893e-199
-3.867416894882886441e-199
-2.641355536044958055e-199
-5.853572737947304987e-200
-8.601359038007447955e-211
-4.561505318504282694e-211
-4.341934569036554654e-211
-4.232770065549991173e-211
-4.214657040337657456e-211
-3.659226311966840176e-211
-3.583763892256924485e-211
-3.302084924505858268e-211
-2.247120153804097537e-211
-1.830659279872969759e-211
-1.446238442052785437e-211
-6.541704204221019403e-212
-6.510595082076889792e-212
-1.369769898511660315e-214
-1.337783992459196617e-214
-1.081634649852493336e-214
-9.139393712954029684e-215
-9.042536871345209912e-215
-8.432325004975389960e-215
-7.837145043229647632e-215
-7.591102993419338203e-215
-3.694154988923717217e-215
-2.706964720427638998e-215
-2.563639754873945662e-215
-2.202369192689754694e-215
-2.053416897008537529e-215
-1.453041077978818661e-215
-1.038081952061286434e-215
-7.784251143776186106e-216
-7.399098252825931613e-227
-7.162384793045316159e-227
-6.548667952426644922e-227
-6.386068952762056827e-227
-3.711582861005724793e-227
-3.585752013669964679e-227
-2.820092687569030710e-227
-2.608370174659673615e-227
-1.344122192868885852e-227
-1.241337722173381793e-227
-1.179010397294208792e-227
-1.050889745101850505e-227
-7.892183290393847100e-228
-6.653070781247107076e-231
-1.621136667608010913e-231
-1.547240439814255574e-231
-1.373332920724819469e-231
-1.366614581681777902e-231
-9.968796499683376613e-232
-8.720335923097024091e-232
-6.674097316370173308e-232
-5.646233320146370442e-232
-5.220059532794337149e-232
-5.020817149561729126e-232
-4.173372332046332505e-232
-2.580440652800159654e-232
-2.194848883024027160e-232
-9.307041970547358777e-247
-5.287652872325274652e-247
-2.634052698900442973e-247
-2.606793274285836317e-247
-2.371130197776018939e-247
-2.117295865450833546e-247
-1.844512512909783537e-247
-1.127209231143137958e-247
-9.687519049405006759e-248
-9.000328540234071040e-248
-7.948013421631352141e-248
-5.451495188061463885e-248
-1.745557307365736254e-248
-2.422912462264433836e-262
-1.935050166618154060e-262
-1.463912291258849902e-262
-1.262480072185657561e-262
-1.111506035729162716e-262
-9.950805187121822041e-263
-6.950257724714300449e-263
-6.189531643913006288e-263
-4.326951190529754780e-263
-4.176257376646199394e-263
-4.056667920385690858e-263
-1.140099544320745010e-263
-4.860740565116766399e-264
-6.738892293428563719e-278
-5.305898619713412597e-278
-5.147157491189114928e-278
-4.545231734119529221e-278
-3.537220378330871979e-278
-3.534127602062222131e-278
-3.252253406665338535e-278
-2.763427149279525038e-278
-2.668855792795980932e-278
-2.564462774635674934e-278
-1.758103144477464451e-278
-1.670565781533713317e-278
-1.035145100073199560e-278
-3.044255329071037677e-279
-2.306858870898245602e-279
-1.738539996656836785e-279
-1.446640354508113179e-293
-1.085974952890790355e-293
-1.041527513093163573e-293
-8.476121281078003374e-294
-6.483937728072931135e-294
-6.263026125028039931e-294
-5.487317096887492438e-294
-5.429410675946553988e-294
-5.336493176893422619e-294
-5.173476698912317670e-294
-5.134299144208850927e-294
-4.768185730933702750e-294
-4.336538263481508948e-294
-1.688205275593514469e-294
-5.132036433458559810e-295
-6.953355807835004322e-309
-4.867349065484503026e-309
-2.139863172168658248e-309
-1.460951733273216180e-309
-1.272292609388962540e-309
-1.256622682436022619e-309
-1.115389156049152619e-309
-1.016259694991263782e-309
-7.303042182677174008e-310
-6.859540149083570108e-310
-5.002723039589139797e-310
-4.762662191428883635e-310
-2.783133283602102935e-310
-2.441676705587298091e-310
-1.141147950943575305e-310
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.884037540273898327e-310
6.846320828358234297e-310
1.026174692360097497e-309
1.121076433061836066e-309
1.192047753941370740e-309
1.386633548315318342e-309
2.188766348412835405e-309
2.223995180466102153e-309
2.781342323134001729e-309
2.871029729013293536e-309
2.891704388289573715e-309
1.507473810960237682e-294
1.565756531257009983e-294
5.050862593224014526e-294
7.803063963887101498e-294
9.079691729754399443e-294
9.505030924910372178e-294
1.113234509451182937e-293
1.198132014846744252e-293
1.565756531257009983e-293
1.692620981125643551e-293
4.149963673379653558e-279
8.555860526271843812e-279
8.848592109910755888e-279
1.043586518213889320e-278
2.144659545972862101e-278
2.513429532335448454e-278
2.611523705859179368e-278
2.755712824658006999e-278
5.014739146640415597e-278
5.831190589452191671e-278
6.906616412778793052e-278
2.469516907966739521e-263
3.549134282971595504e-263
3.927970863522459947e-263
4.105697685764001379e-263
4.139041581819519555e-263
4.213675491059730497e-263
4.244438367878740988e-263
5.391650435239255317e-263
5.461135308650184284e-263
6.351463061309501232e-263
6.786951021485721318e-263
6.794774380981964933e-263
8.242660489897250730e-263
9.360494841391359061e-263
1.306089741699809971e-262
1.587865765327375308e-262
6.228875494891601959e-249
9.735968131890954567e-249
7.676094202665291755e-248
8.677530059917269820e-248
8.868273586918866374e-248
1.013681625986256103e-247
1.127698479239040426e-247
2.242247532978482176e-247
6.436567204956511392e-247
9.277705020523016044e-247
1.663023793586372828e-246
7.496094226073943493e-234
2.008553957712243937e-233
7.478957578389118562e-233
1.062201165927230899e-232
1.092279831380248265e-232
3.114551891392121596e-232
3.175706722213520919e-232
3.336826019594791007e-232
3.466943281199044859e-232
5.286617835441733786e-232
1.412085779880489088e-231
1.952533133687669572e-231
2.141156205026136645e-231
2.546878436202359160e-231
6.625580153797761688e-231
1.267942407698715701e-229
5.377492007663185900e-228
7.302200121787638028e-228
9.036371971542211957e-228
1.212224198438180489e-227
1.452021874375779954e-227
1.784747455837404580e-227
2.398670425601135524e-227
2.460699807891220609e-227
3.581293418158094304e-227
4.179685991390366515e-227
4.767046807788590242e-227
5.036136415780339878e-227
7.969892921284944423e-227
1.515036494066106245e-215
4.938850551979082708e-215
5.122992925528322573e-215
5.579942644494605342e-215
6.179792987973821970e-215
8.120041773014782288e-215
8.894041985692820709e-215
9.478729986193993544e-215
1.500866774508094585e-212
2.094088326420598885e-212
5.334514913129718262e-212
1.119432427113803369e-211
1.137307029529979477e-211
1.282993354302991993e-211
1.698979305463148379e-211
1.727402761866416608e-211
2.909049675613399344e-211
3.163112092100457920e-211
3.688089135573468345e-211
4.412867026231153763e-211
5.039187122913701366e-211
5.285364608756119910e-211
6.654956633043081343e-211
6.913596268914480488e-211
6.957718187086363411e-211
7.803164327269780219e-211
1.365315948283659070e-210
3.178977035516514134e-199
4.353097983247683462e-199
4.956907738590868068e-199
5.456780096434328789e-199
5.915360060271533432e-199
6.410201506343223549e-199
7.378575551025227721e-199
7.649366785086046267e-199
8.372300683076300104e-199
8.944640063871413527e-199
9.077026478601361449e-199
1.024517558627399524e-198
1.276116200806221345e-198
1.394810547930700801e-198
3.308675725980052140e-198
3.452425207126869816e-196
4.332699137761072569e-196
4.746852641080719821e-196
6.065394730198777467e-196
1.118818239266154983e-195
1.322554486209079441e-195
2.072379385434245275e-195
2.089383468021344846e-195
2.273944812044045496e-195
2.282562619325783296e-195
2.609286890380086436e-195
2.911708607043830090e-195
4.673374262916265548e-195
5.460827469334092189e-195
6.103804092444837300e-195
7.028369308399810852e-185
6.379462453086657932e-184
8.610098828573273956e-184
1.918042344486713567e-183
1.951405682978098600e-183
2.976087546843164363e-183
3.296668626262640937e-183
3.590548490986154183e-183
3.796245557973761619e-183
4.023112146957965993e-183
4.148111333412638329e-183
4.808355633189739483e-183
5.329417206682238682e-183
6.112812097666501588e-183
7.385287899898478587e-183
1.931231169332811142e-182
3.140509516619864769e-180
3.285287808912012638e-180
4.241951926784109743e-180
6.550294640978013199e-180
7.248742041833619535e-180
7.369677369382512922e-180
7.583907327733076203e-180
7.707493775859684488e-180
8.072219609618586364e-180
1.020165432515680718e-179
1.344740828639028728e-179
2.500621341275799307e-179
1.909279921775921092e-178
4.619000611145371847e-178
1.049707659891528603e-177
1.287370479093981431e-177
2.180298677741051810e-177
2.392974182904939474e-177
5.411572489395572438e-177
6.234732287985819363e-177
6.472300130083027841e-177
7.113300204636705001e-177
1.212769985481286871e-176
1.420784824670477914e-176
1.578857617213032965e-176
1.644682673716834286e-176
1.948762533888137076e-167
6.108432171506368872e-167
6.683855808400551553e-167
6.903796356129794384e-167
1.248911323376711041e-166
1.757507635425252404e-166
2.462755826183077164e-166
3.114844771398989047e-166
3.959179054691745437e-166
5.408789312745719093e-166
5.865884917024313401e-166
8.101797017580750495e-166
3.975492909704480747e-164
4.797966901350513537e-164
5.427131695787382377e-164
6.030714008569209500e-164
7.047250474562661035e-164
1.192535399424267539e-163
1.603002575151640530e-163
1.732459378698011364e-163
1.786801100798644477e-163
1.824104486089114100e-163
1.927250304620212335e-163
2.758492488621147697e-163
3.092403872355505891e-163
3.964587671435726402e-163
5.452540510434014914e-163
5.985427050539837887e-163
3.578709874830851292e-161
3.630234727937246487e-161
1.045470560875982460e-160
1.094813004260734323e-160
1.153380754755737142e-160
1.434263154039493355e-160
1.444674847483848253e-160
1.513037297784278412e-160
2.734668384245927756e-160
2.953236697399382843e-160
3.514995882820034341e-160
3.701253943854110872e-160
1.278945692702623927e-151
5.591676591816497146e-151
3.529428463417639961e-150
6.026996795819162945e-150
6.781222753437462164e-150
8.413690476504920734e-150
1.116256758875921307e-149
1.263760721662015295e-149
1.699271927218265665e-149
1.739105241873188523e-149
2.839400540722452492e-149
3.817773402190543024e-149
5.218789781934536765e-149
7.134681016457224851e-149
1.553021387994597491e-147
1.935045572601388791e-147
3.564494544723361720e-147
4.101334838531001924e-147
4.631579944100400899e-147
4.941400950073969428e-147
6.207057892318420495e-147
7.788022367774151091e-147
8.694904764213809291e-147
1.075855026638787256e-146
1.145992708161941701e-146
1.578625184032339009e-146
2.150495087945571079e-146
3.271444199392874018e-146
1.243607748186329255e-145
5.126556354953009338e-145
7.495316049021223685e-145
9.171817413089507257e-145
1.476747384104080338e-144
2.097592269837812524e-144
2.611051014568758170e-144
2.797373789140791960e-144
3.866821092562481292e-144
4.559992734708079672e-144
7.010559800799349229e-144
7.821485231257375187e-144
9.645508574670733367e-144
3.873228250442454376e-141
6.639128494495001520e-141
1.216636452363812899e-140
2.045137733980248960e-140
2.538907127616058368e-140
2.926579607739048709e-140
3.614289453497592220e-140
4.302695195676931373e-140
5.599012849626616748e-140
6.035849974027316656e-140
7.715304358255490825e-140
8.850817199195656480e-140
1.168363047343304047e-139
1.432843630493103796e-139
7.489793144954525827e-133
1.796234800984342450e-132
2.539165357614204054e-132
3.719295361607672615e-132
6.077304275193977276e-132
7.893889830760613245e-132
1.022238347723123441e-131
1.170595746249552312e-131
1.382493886991605239e-131
1.992089439590480187e-131
2.518082795601462908e-131
2.729960728155507249e-131
3.285997614032691000e-131
3.353340224677329245e-131
4.757778456165328873e-131
6.917230113213895870e-131
1.003415635998674630e-130
1.341018808513138926e-130
1.761325141813793727e-130
2.032842228616616206e-130
2.459202847030714887e-130
2.683416912343858093e-130
3.300012029798184926e-130
4.132112473647135852e-130
5.540415303140066904e-130
5.786730363070694198e-130
6.226205149437534789e-130
7.904786691996190345e-130
4.377820711445949952e-129
7.412861021005549440e-129
1.625480896624799798e-128
2.053228650623970242e-128
3.281689012465612634e-128
3.708194417164844161e-128
4.455792272580042187e-128
4.581597091226541392e-128
6.346052479873130306e-128
8.921765925755987258e-128
9.369926764913482841e-128
1.059071924546023100e-127
7.913341592168798737e-127
6.813313844122780327e-125
2.364004507119934801e-124
3.443476261975052292e-124
4.530620630501092314e-124
5.236699069611907299e-124
6.398737400139592979e-124
6.965687387735450696e-124
8.343001236101463921e-124
8.498476410580779142e-124
1.112416439844231797e-123
1.358011593862711297e-123
1.725219831791000280e-123
2.534973755696883052e-123
2.841279104948258475e-123
1.997759421811428403e-117
1.246104530202930389e-116
1.752501788714867020e-116
2.853153459257957654e-116
3.266590884024653463e-116
5.228242759653020839e-116
7.380241981417152840e-116
9.924644088762982677e-116
1.326502179188932972e-115
1.471629562060894606e-115
1.948040967752646848e-115
2.274989098779170615e-115
3.353804239096660539e-115
3.814260006480810084e-115
4.743654908124047537e-115
6.661813479504421250e-115
7.989287006176266668e-115
9.680609507331585715e-115
1.160236291507187266e-114
1.238550800042174320e-114
1.382567596592767025e-114
1.702855589548926177e-114
2.025479426658031625e-114
2.274612624904997427e-114
2.367978512269805553e-114
2.727043603322590942e-114
3.057555691717501724e-114
3.508029226000968416e-114
4.020856546987925054e-114
4.590325603361611402e-114
5.644177020285215966e-114
6.029349480804278950e-114
6.481140104662010263e-114
7.192617068688210280e-114
1.036188597501216032e-113
1.146870442737175678e-113
1.342016947188920950e-113
1.492279379551715213e-113
1.620912441122815436e-113
1.909578537873159058e-113
2.191084402132453519e-113
3.060001399318784666e-111
4.746405976760724946e-111
6.662897793625397871e-111
1.029669884018763178e-110
1.167989876894501890e-110
1.690608501488673333e-110
2.356082245207153848e-110
2.582737385795826150e-110
2.916070779282360976e-110
3.518512582051135706e-110
4.896423748859437334e-110
6.335565800104476559e-110
7.844792820165898801e-110
9.493549186274016288e-110
1.413608086005866805e-109
3.719037513153559209e-108
1.023874893840796094e-107
1.431409841942660410e-107
2.022679506142874357e-107
2.061677205396092388e-107
3.688359158503538603e-107
4.138876943525510224e-107
5.234305290278773458e-107
5.860458269951728297e-107
7.122719749036678083e-107
7.833605090366036530e-107
1.085913907480602030e-106
1.166941213660636161e-106
1.571196774491279792e-106
5.465784534048690768e-101
4.367081763465930425e-100
9.266067552221475443e-100
1.242640759014077184e-99
1.581977408288461729e-99
1.897127768272737889e-99
2.215643702462781233e-99
2.775088524545537059e-99
3.297390576641617458e-99
3.561201902409346951e-99
4.736424566288097616e-99
5.222867881957723633e-99
5.889246896745204058e-99
6.690653524756316047e-99
7.115407933020637696e-99
9.771945153699513488e-99
9.990513219710020022e-99
1.188667720586036225e-98
1.373684665934181042e-98
1.552940972803539556e-98
1.589410760580320967e-98
1.897410646139395286e-98
1.936090606265493490e-98
2.200005541900653843e-98
2.257570423731724125e-98
2.518202678123794704e-98
2.743995426950680449e-98
3.301096467214041562e-98
4.049147201023491794e-98
4.095773349256009263e-98
4.634932919086496499e-98
4.908948965742991126e-98
5.587832546227833607e-98
6.211094925946645262e-98
6.908491885126913662e-98
7.709262154414202091e-98
9.432282069269381504e-98
1.126472086709993876e-97
1.179539158264648090e-97
1.282915499443649042e-97
1.513438850558923361e-97
1.580020430305156781e-97
3.597134632972105164e-95
4.374804620649796784e-95
5.158834920771597914e-95
8.489148292932496412e-95
1.065510584464956544e-94
1.425502481859758361e-94
1.762652586779155048e-94
2.092802897040441634e-94
2.679565849156244044e-94
3.109507035601873594e-94
4.685232708040687657e-94
6.446504391981868778e-94
6.921371056111897695e-94
7.331996775823630678e-94
3.364662306720043497e-92
9.214477292512387963e-92
1.178191365684581815e-91
1.264326295673346331e-91
1.761391107957726233e-91
2.318027463006807362e-91
2.738370771158279449e-91
3.160001424552439772e-91
3.743524845660728771e-91
4.868708341786974688e-91
7.126659887271123149e-91
9.593524122392781593e-91
1.197050256499969433e-90
2.305777805266351641e-86
2.651137198599800743e-84
2.822601922450885442e-84
4.144986782257119017e-84
5.261639326356280893e-84
5.420538908066744980e-84
6.706380212656297342e-84
8.855460050323793234e-84
1.083461296381581212e-83
1.353853059176353900e-83
1.494210218488680762e-83
1.857274251951022015e-83
2.381032519686270381e-83
2.503899001806736640e-83
2.740982907866149550e-83
3.223188075771025372e-83
3.906620290991966648e-83
4.129670523330912811e-83
4.370458015266257175e-83
5.330725954655765021e-83
5.637460954382961379e-83
6.655336608660110461e-83
6.872487226331435678e-83
7.335093887892325425e-83
8.285974369404772118e-83
9.057970549977772849e-83
1.076599447412799940e-82
1.196473002293941539e-82
1.250708478472787881e-82
1.338018821149116304e-82
1.605349564510653397e-82
1.653272266688497199e-82
1.681259404042504822e-82
1.915656727796061637e-82
1.992442768639859156e-82
2.089409755973876786e-82
2.679218832050201496e-82
2.895633408917748065e-82
3.204109905309501508e-82
3.298797267138281969e-82
3.426373312558366381e-82
4.143468342948703561e-82
4.523539261311047511e-82
4.891061711284473319e-82
5.070277580738004225e-82
5.539042815999200166e-82
5.961081881059232222e-82
6.733083442519173845e-82
6.935973723273492092e-82
1.186884443183805959e-81
1.421370188329594595e-81
1.712843862955180726e-81
2.270852188281432300e-81
3.463869969234995952e-81
4.425286762841985510e-81
6.583756285470147742e-81
5.540146655151775773e-79
8.329707318754581592e-79
1.080980767382447319e-78
1.714322965233673202e-78
2.242080085913016342e-78
2.955221984793660970e-78
3.605316976468336670e-78
6.110189507790346473e-78
6.991948765872156679e-78
8.904482548441476069e-78
1.022273199490799263e-77
1.656725183715049938e-77
3.623897939507330251e-77
4.186125354430887117e-76
5.222427572952917814e-76
9.540465864205597080e-76
1.147235018380010854e-75
1.420727433218115850e-75
1.617891901376430168e-75
2.234877930994970031e-75
3.441036981394783185e-75
4.408213907362955568e-75
5.570573405492997883e-75
6.835613407129220198e-75
1.309695080992080239e-74
6.500760667914646020e-69
1.200973527691384972e-68
3.320332499756217041e-68
3.653252110945759456e-68
4.552013730840082536e-68
5.389804963578463855e-68
6.381213485713698353e-68
7.506971462970569411e-68
9.432772430229102903e-68
1.032763333126849005e-67
1.150707674697066712e-67
1.321212275281436555e-67
1.388244062220069069e-67
1.620775746787203116e-67
1.938487023224958258e-67
2.008949581153572102e-67
2.195982326889691663e-67
2.544949083595102962e-67
2.682015096101120676e-67
3.080045670996684324e-67
3.392415447422597475e-67
3.744727188331902383e-67
4.251207370048730193e-67
4.854868468790843896e-67
5.268655097316414958e-67
5.535217194268167159e-67
5.907578941520272706e-67
6.551219757314304352e-67
7.389990467678307538e-67
8.074193430713028445e-67
8.727469674594787252e-67
8.768902469472780518e-67
9.275845956843956129e-67
1.003671560562109405e-66
1.042493110800782580e-66
1.143262247216095649e-66
1.201948042248477457e-66
1.232655839737123449e-66
1.404290335568209444e-66
1.441571307867805009e-66
1.559855133642500419e-66
1.672212793812687087e-66
1.827615995809229096e-66
1.883129121161690060e-66
2.104244392178291408e-66
2.179359303745458491e-66
2.239592358567354265e-66
2.449817559989159128e-66
2.616881752179428992e-66
2.766075243759244501e-66
3.230268460078342428e-66
3.318488727551192549e-66
3.927648449004123079e-66
4.499688416428412841e-66
5.011648477663527595e-66
7.113915706400353438e-66
1.728601916518150250e-65
2.100854020681681203e-65
2.725197683365615208e-65
3.374381408167064659e-65
3.962813064421144906e-65
4.674843992114981899e-65
5.841150192689044269e-65
8.845026991904503974e-65
9.764695181912920093e-65
1.386163752142423368e-64
1.810387589299817908e-64
2.922337932601256621e-64
1.426515947107197995e-62
3.307825744192192001e-62
4.817385551094043127e-62
6.223030704523814483e-62
7.817501498432860009e-62
1.122822433041492947e-61
1.214280771222224406e-61
1.424128045553443555e-61
2.299032253060724835e-61
3.385135238084784396e-61
4.416908299804392740e-61
5.435085812723805969e-61
7.850901189428126122e-61
1.299810971919153729e-60
3.374722287433153833e-60
6.285835512158665064e-60
1.018123950758887840e-59
1.255394279917749346e-59
1.821381438445890280e-59
2.655537793306892450e-59
3.592824124524921408e-59
4.044540395170798091e-59
5.280382342344967530e-59
5.831478834133786095e-59
8.088088483329430964e-59
8.573058991306543751e-59
1.371065847230399113e-58
1.356608092944009850e-53
5.244111381914554332e-53
7.207916788685961309e-53
1.801207102305980483e-52
2.404152158351921380e-52
2.701531976135898926e-52
2.834996263524140552e-52
4.428057956102324594e-52
5.033535477591015416e-52
5.676497196816130246e-52
6.488493047223414774e-52
7.448514276158716903e-52
9.023591534150264795e-52
9.334157249720575067e-52
1.079273437569211141e-51
1.164382409322211501e-51
1.235184467733601250e-51
1.285890740543211835e-51
1.659575342728312004e-51
1.778934188916401454e-51
1.818428680953803620e-51
1.976341091187779106e-51
2.018548281368836222e-51
2.122573817289890409e-51
2.263641978485656232e-51
2.395533121887091951e-51
2.427588846978312033e-51
2.600954914722958294e-51
2.852611789313830068e-51
2.979863360351115119e-51
3.255797620549042584e-51
3.448938606761010645e-51
3.583615848993782761e-51
3.898441168930938955e-51
4.091281183341987590e-51
4.274336396927857722e-51
4.522899909086129472e-51
4.986505274047694609e-51
5.243306240329241873e-51
5.516109620873308324e-51
5.709150986077683500e-51
6.278928066122212094e-51
6.430725921197824333e-51
6.566270394000539674e-51
6.941380067138466492e-51
7.233377130842022135e-51
7.880023529227247446e-51
8.155602970884329370e-51
8.481820786825071365e-51
9.426109391485728373e-51
9.480874033425682039e-51
9.927171031754665637e-51
1.024328316730373189e-50
1.045476471164736642e-50
1.143115499828374661e-50
1.152366497638848217e-50
1.207801069262177242e-50
1.246421695255069686e-50
1.302502283050125298e-50
1.367147471330321337e-50
1.416632375918654587e-50
1.432954011371259101e-50
1.631853185605414995e-50
1.645429021502925546e-50
1.730244667920311339e-50
1.881665950593551618e-50
1.968453174985140938e-50
2.255255467390234625e-50
2.314206606224739161e-50
2.670316139659020941e-50
2.747187966085869712e-50
3.384001644344698387e-50
1.658891132293942514e-49
5.849961958822909004e-49
7.436286355574693125e-49
1.277944706852883203e-48
1.521586187348918611e-48
2.549168709454890989e-48
3.561965674137626897e-48
3.638646588283916087e-48
6.942789462722327833e-48
1.313818506364557918e-47
1.915063523461906782e-47
1.958184758045353273e-47
2.686235644738005353e-46
3.918516739066433802e-46
9.075007200569231395e-46
1.168179170768977827e-45
1.410144339195555090e-45
1.994838128203925530e-45
3.027180453243405631e-45
4.111522892345170934e-45
5.334077872053574769e-45
6.789852028169601511e-45
9.858702742575425553e-45
1.373807485429125867e-44
1.716066440249494448e-44
1.947175029503643143e-44
2.937953129051892376e-44
3.336933944223798188e-44
5.689345623212760784e-44
8.546014441065142998e-44
1.084958685894681432e-43
1.435186767685480190e-43
1.982383083005520317e-43
2.644135165930517820e-43
3.009187562521153730e-43
3.890573495353888839e-43
4.041291569184330782e-43
4.747610694920628090e-43
5.184633002201491665e-43
7.912001333876154117e-43
1.350196304354844637e-37
3.579493329998881881e-37
5.281134822943516375e-37
7.124462044786323054e-37
9.351739694056244283e-37
1.288090705351253724e-36
1.598989393620383759e-36
2.082922503019995469e-36
2.452989749276700190e-36
3.019260274953769280e-36
3.405060840603342689e-36
4.151234146064686683e-36
4.395395513072653310e-36
5.117513110237520743e-36
5.480662957960401305e-36
6.033484317365585913e-36
6.316004105084017709e-36
7.002864209223722557e-36
7.716308468300851359e-36
8.008844260494223300e-36
8.392649026317480214e-36
8.912499711267237818e-36
9.909559639662023241e-36
1.054217031876657606e-35
1.130530649901324587e-35
1.191529350669766555e-35
1.241837447364677192e-35
1.282787629082443908e-35
1.341700629273388561e-35
1.466968608066060359e-35
1.538401059617845871e-35
1.580235745005955959e-35
1.618156775203259134e-35
1.666611899573028610e-35
1.797824052870066279e-35
1.836805550251732060e-35
1.946153625786279156e-35
1.970668576721704265e-35
2.071533847666713571e-35
2.113238216796261539e-35
2.299351241023773575e-35
2.433053607321459413e-35
2.529433688751582167e-35
2.591633760199401239e-35
2.608626938943613322e-35
2.712664466135148845e-35
2.831001450367329187e-35
2.897743397125149977e-35
3.036342225921598812e-35
3.107104657946874426e-35
3.144795241789187641e-35
3.366162100752976021e-35
3.394424724872642315e-35
3.515765194440143189e-35
3.543914210779489775e-35
3.683097584599254313e-35
3.810386307489348895e-35
3.956867342628793776e-35
4.171768719964832988e-35
4.377356295354568082e-35
4.484875328571707073e-35
4.658337384512472455e-35
4.962316070687893801e-35
5.074016506505380889e-35
5.144125440708009068e-35
5.313732851398881964e-35
5.463711995338174017e-35
5.534441953658896762e-35
5.931322464286536513e-35
6.050774664919199989e-35
6.223613671904381828e-35
6.342005779120812169e-35
6.432359282014472595e-35
7.028665089428516723e-35
7.438535201210790789e-35
7.783092519396151793e-35
8.237736599287301539e-35
8.568471739419296711e-35
8.895494969520649136e-35
9.385180707209854080e-35
1.026028653210483497e-34
1.110949605917266009e-34
1.246864130691368383e-34
1.424544221099219019e-34
1.863063140220408735e-34
2.304181028518926164e-33
5.567816607568159184e-33
1.709145002065152618e-32
2.361105793536575562e-32
3.889160789083916534e-32
3.988816519579141445e-32
4.777022314805733862e-32
6.703545167179143257e-32
7.321328687211434011e-32
9.260021711152291917e-32
1.264832304540094949e-31
1.943524312872074473e-31
2.496847927048943274e-31
3.652427016275035292e-31
1.121115782611691717e-30
4.464783161731568041e-30
5.983665866262821013e-30
8.458059626365027068e-30
1.242519619541204343e-29
1.590239835444126173e-29
2.258844218594091798e-29
2.753729125261615847e-29
3.510853397605224050e-29
5.057613763745986418e-29
5.579804487691048575e-29
6.754674822437634859e-29
1.190139801999004674e-28
1.616736770424719735e-28
2.005060696687344322e-28
2.200807632489921718e-28
2.750170563571498812e-28
3.387420340530536937e-28
4.072528268338000597e-28
4.436896709657495811e-28
6.240421771944000837e-28
6.833316917009504137e-28
7.860197427219010251e-28
8.416238190973368264e-28
9.026108972626647277e-28
1.349971223665805413e-27
1.540553432589065838e-27
1.806114907090533972e-27
2.238970863568028389e-27
2.935464424739205195e-27
7.171759986825399167e-22
2.243552891054144345e-21
2.606627611500134417e-21
3.707288903097438972e-21
7.640347145951442477e-21
8.276580513359716428e-21
1.086138696848123257e-20
1.257551376699035566e-20
1.322824934603586431e-20
1.551989936575759273e-20
1.681050123773539900e-20
1.933531759245913739e-20
2.338672471441451740e-20
2.432569040773056806e-20
2.616779744672887997e-20
2.701802124646954511e-20
2.852395397278513064e-20
2.972521376626740689e-20
3.177411867306705492e-20
3.584086123853224075e-20
3.817188832402548289e-20
4.130510859923031085e-20
4.222194990621025051e-20
4.353593755369207340e-20
4.621647118770063384e-20
4.788668749432441715e-20
4.978934372681802704e-20
5.137746016969415996e-20
5.538645823592719155e-20
5.627954637553884707e-20
5.986430451813866677e-20
6.097799779097612644e-20
6.175732739374861982e-20
6.505070170810042839e-20
6.688466133874947741e-20
6.983850895181024064e-20
7.339391944868512016e-20
7.511783376838090439e-20
7.573636584506848300e-20
7.911054732235620398e-20
8.321838898975182475e-20
8.568521001169292300e-20
8.875209766588783724e-20
9.076658898319633990e-20
9.290298418300887281e-20
9.451073140177901441e-20
9.832772785234971045e-20
9.875465715715751087e-20
1.003105009620929806e-19
1.072575239232426029e-19
1.084053228058873778e-19
1.102026582813842649e-19
1.131225791753547201e-19
1.165793328795663645e-19
1.215311737146277097e-19
1.232665935439233404e-19
1.248468618121191259e-19
1.280935751977324429e-19
1.295909615763885843e-19
1.332443650987833181e-19
1.384677455815345061e-19
1.417641947849069981e-19
1.452728409758220426e-19
1.474487368302590061e-19
1.509421843320794245e-19
1.570579925307057234e-19
1.575834504253699475e-19
1.610939221188758483e-19
1.646918454252710893e-19
1.685009931924846887e-19
1.720380133261318323e-19
1.784270745684540935e-19
1.818301063464697005e-19
1.852021533081454925e-19
1.902583468604975714e-19
1.959891631198397345e-19
2.000902483116177132e-19
2.024046656690134526e-19
2.123973130491095515e-19
2.161499138907211638e-19
2.220111002723424370e-19
2.241727160568573346e-19
2.324968264635351428e-19
2.481472243430247952e-19
2.543609505880191791e-19
2.786757042136169757e-19
3.107591424150027238e-19
3.177859603174243795e-19
3.757572762287881648e-19
4.524449847372788487e-19
5.100451665642998475e-19
6.547788312761727096e-19
6.676491780895495890e-19
7.521373162807231741e-19
9.866198175468422847e-19
1.447150791661166183e-18
3.662883937153573370e-18
4.901255999101694057e-18
7.923146108066196888e-18
1.713306398614078857e-17
3.563889864814598941e-17
4.637161273525300974e-17
5.570183983695371623e-17
7.670832279805003969e-17
8.759109347675448013e-17
1.137611897749932349e-16
2.243099327710020240e-16
3.581628989350038141e-16
8.815400632662639957e-16
2.215059308233946199e-15
3.081203966908749669e-15
5.916214173592698161e-15
9.774810383435062372e-15
1.316674648213569365e-14
2.422586505439979859e-14
3.952213396180889515e-14
6.082432195922271121e-14
6.256259603228933915e-14
6.867594069409528711e-14
1.708760228898117727e-13
1.779571434862854383e-13
2.052129844945604123e-13
3.737126083995410242e-13
5.555853368066119064e-13
6.948219863839678551e-13
6.952093036636113301e-13
7.820634772896811603e-13
9.094947419005167507e-13
9.094950326313601911e-13
9.125349096568347901e-13
9.238459081521864410e-13
9.694593832488745157e-13
1.069844095297722734e-12
1.149291168961113124e-12
1.822067428557808684e-12
1.825672431851457871e-12
1.966580120163255197e-12
1.966581485079087449e-12
1.994218365894039408e-12
2.049817009011634091e-12
2.695404436993737336e-12
2.741332982251416330e-12
2.876109557762300524e-12
4.762176492983141781e-12
4.763074675192511840e-12
6.153587762765174956e-12
4.307473629884240291e-11
6.411141456942009423e-07
6.750573685466865446e-07
7.824337878137522537e-07
9.182796530348567290e-07
9.712514375600014764e-07
1.293432558877227472e-06
2.517946713337074649e-06
2.700576494605770958e-06
3.124600784250839065e-06
3.326009126618390665e-06
3.667236345936615401e-06
3.870330992020858829e-06
3.875799466745562409e-06
6.076958242002350878e-06
6.177229526034883861e-06
7.011338685285811511e-06
7.533072954518517007e-06
8.229419253894431003e-06
8.686328795113661350e-06
9.532879352760764639e-06
1.080245166479939869e-05
1.117617206848823459e-05
1.241743590279541127e-05
1.355600277341793124e-05
1.457574914607772568e-05
1.535771549321190109e-05
1.687040067833394909e-05
1.691407485385021411e-05
1.930783304224989699e-05
2.070527389022511143e-05
2.266557750056694329e-05
2.382769998293326756e-05
2.386918584945900282e-05
2.426661741567468552e-05
2.621324099185840453e-05
2.743738479348344520e-05
2.763783864119804794e-05
3.244670467221609392e-05
3.296735636872359800e-05
3.401782929745339099e-05
3.441936779848604082e-05
3.648589506147133796e-05
3.735342571454893282e-05
3.945106953105150855e-05
4.229065896507752209e-05
4.293818898573521797e-05
4.385534356816439609e-05
4.583469686410615584e-05
4.839159801022100478e-05
5.248381727292000619e-05
5.413356638097597845e-05
5.681601620066870859e-05
5.713353868114987429e-05
5.917145915240997422e-05
5.995060282121780933e-05
6.068076258927794102e-05
6.334139529848078630e-05
6.649701529341354599e-05
7.124139326735504628e-05
7.390957113053603941e-05
7.414121855545919237e-05
7.527774364850553133e-05
7.605081637638778827e-05
7.848598211529739070e-05
7.996169967584933799e-05
8.123751826427198775e-05
8.703211239108056248e-05
8.868566955811515095e-05
8.992065153345978534e-05
9.445118408902643313e-05
9.452264487090729827e-05
9.739413612422638902e-05
1.040766491238348952e-04
1.042197932826329415e-04
1.070683627778604309e-04
1.096408536501010741e-04
1.098803242380043502e-04
1.118224418021813879e-04
1.206428403382773585e-04
1.221549614104440636e-04
1.222513514036831759e-04
1.252101788607215918e-04
1.261561717472806934e-04
1.293006100241432315e-04
1.315670073722928219e-04
1.378483013216242942e-04
1.389103182638685573e-04
1.414207507686274538e-04
1.431789158919714400e-04
1.441989400282319626e-04
1.447863063977526210e-04
1.529865133947722533e-04
1.557245928895379901e-04
1.583447267652428087e-04
1.608427954938066395e-04
1.614382251054865191e-04
1.638841532493778873e-04
1.681243248543406305e-04
1.741557805999465543e-04
1.788434969842329914e-04
1.790370141815512788e-04
1.821470338075371626e-04
1.841130577212579395e-04
1.867559568787374160e-04
1.886600081186150734e-04
1.930223352218289157e-04
1.976466337522255281e-04
2.002561505466506141e-04
2.033816974793074470e-04
2.047315080446079720e-04
2.065967088281879299e-04
2.122018917001968592e-04
2.135721839642473264e-04
2.165534540246560045e-04
2.242777414850780028e-04
2.249696526750231246e-04
2.255847415007206612e-04
2.309306309088618155e-04
2.315700684561255139e-04
2.356369134947814781e-04
2.370590331065819780e-04
2.465181001054007350e-04
2.467330855311827874e-04
2.475714613066672142e-04
2.510012535463774066e-04
2.510893331553186209e-04
2.547749380818969218e-04
2.641758794380542918e-04
2.673777638033188902e-04
2.684908503945136228e-04
2.691261531478484725e-04
2.703694332737270763e-04
2.722310560318765157e-04
2.738448229091058504e-04
2.880115204523494210e-04
2.886905051395673573e-04
2.895489907259873462e-04
2.900604050366103960e-04
2.907663067761095347e-04
2.927240534905711420e-04
3.082695756005202764e-04
3.084155419696745773e-04
3.091699738425002187e-04
3.112597183656077584e-04
3.112911733928237518e-04
3.119088220299214638e-04
3.259935333805049186e-04
3.268467305882053787e-04
3.280054009294020652e-04
3.294265944547889553e-04
3.300545733452228962e-04
3.315642925737419386e-04
3.319091178928179815e-04
3.357702674108541401e-04
3.447230245950868850e-04
3.470133974572860158e-04
3.470766165730839663e-04
3.496993880506506138e-04
3.518330540333745805e-04
3.584119725452329804e-04
3.619284841286185095e-04
3.639381102927010357e-04
3.653458896276757183e-04
3.660978114645854287e-04
3.702758884871306441e-04
3.708617731635123244e-04
3.783515293994588647e-04
3.800914739593842621e-04
3.810142274796779385e-04
3.826818268074885267e-04
3.842171896097801450e-04
3.888328993957522982e-04
3.938856496885506393e-04
3.953691520509347384e-04
3.959521519493285871e-04
3.989598498695282134e-04
3.998687012704779946e-04
4.011835155143624780e-04
4.055929201778175441e-04
4.084301044982953702e-04
4.096724318386064630e-04
4.140630469978895173e-04
4.149141852921996664e-04
4.185704887534917248e-04
4.209985658399039679e-04
4.218905599272313855e-04
4.229088489367098806e-04
4.278829850827421373e-04
4.281433730098310546e-04
4.341797230460351861e-04
4.348577042150020950e-04
4.349180781607950145e-04
4.349928249122508514e-04
4.403204666138156869e-04
4.404899718550384113e-04
4.412047270053954997e-04
4.452178962562599392e-04
4.455203245551057488e-04
4.458462148615977114e-04
4.472323682057604676e-04
4.490839926486258639e-04
4.512862263223531810e-04
4.523959887291540186e-04
4.549334918043979091e-04
4.553988133157900746e-04
4.578360586893484509e-04
4.607015664797377307e-04
4.608213976134959322e-04
4.610282677359255976e-04
4.632634961916408346e-04
4.635888180716118837e-04
4.666383997523649587e-04
4.684989205628929763e-04
4.687622954171847016e-04
4.701538884818208400e-04
4.702221105556858745e-04
4.703632395387932698e-04
4.717209113955714967e-04
4.735640509824152241e-04
4.746223340294800845e-04
4.747211126101783950e-04
4.755599843995169437e-04
4.756782468431757231e-04
4.770444398288647167e-04
4.785537297437114190e-04
4.790278623449618564e-04
4.790854779247264578e-04
4.794467229633735377e-04
4.794994435076076309e-04
4.811799787149171974e-04
4.815647238400687477e-04
4.816838885766759463e-04
4.816940711852681425e-04
4.817888913111018859e-04
4.818020953217556760e-04
5.019405640883448094e-04
5.648708246980769501e-04
5.811349949022700211e-04
6.883802253285643390e-04
7.280861860658419549e-04
8.661223388985193677e-04
8.908187883586009834e-04
1.041235368940909454e-03
1.064708414048768943e-03
1.105193264661096615e-03
1.247776440467330715e-03
1.299402699039252547e-03
1.442173228586084242e-03
1.527673905573074002e-03
1.644151324502667304e-03
1.715999011587308540e-03
1.787094490873295709e-03
1.852127735351882755e-03
2.026872260871901647e-03
2.064559433598312302e-03
2.275347074677075768e-03
2.283568686862666713e-03
2.448216674917300887e-03
2.494165234671487114e-03
2.545179053154471554e-03
2.709165999340892948e-03
2.796667822671170412e-03
2.921450155106216414e-03
3.046103415201781468e-03
3.129357299733988209e-03
3.174231174128262604e-03
3.293502228612617353e-03
3.331463708095277945e-03
3.523425380067720953e-03
3.528015903531868912e-03
3.710654945422920802e-03
3.745516806509867954e-03
3.826894704086750663e-03
3.885245864861875970e-03
3.952072712204041452e-03
4.047688587781906287e-03
4.138532634636593599e-03
4.196755860027014812e-03
4.304757334436497794e-03
4.331248886232195484e-03
4.344149738616628204e-03
4.449391672888646301e-03
4.450598029860761487e-03
4.552255307924506049e-03
4.570480238122186928e-03
4.637036596422230809e-03
4.665675605404978089e-03
4.676003878839645779e-03
4.703692579600424716e-03
4.734716923928240263e-03
4.751690012623107674e-03
4.776377512893714532e-03
4.780643690926282552e-03


==> fig/ncg/eigncgHprecond2.txt <==
-1.122275584740099112e-04
-1.122275578590466172e-04
-2.559873139371752931e-06
-2.506388976940272299e-06
-2.944077168588833445e-18
-2.456928523595265274e-18
-2.178411670063397452e-18
-1.994997959520517841e-18
-1.847757242966266544e-18
-1.780565645694177738e-18
-1.681017918103270584e-18
-1.601587994075808963e-18
-1.572761803624818775e-18
-1.469873359014853175e-18
-1.444234052406432677e-18
-1.414021290174665192e-18
-1.342074758748028297e-18
-1.275824888911964556e-18
-1.249911604411918957e-18
-1.162605524857606561e-18
-1.119180239347991934e-18
-1.085072920706772121e-18
-1.050532479229124462e-18
-1.030663948644445830e-18
-9.917763753758070651e-19
-9.633052347401485468e-19
-9.517669283489123554e-19
-9.355734059633488109e-19
-8.739867806600237961e-19
-8.364616901239142668e-19
-8.231263421055054958e-19
-8.143393917141854400e-19
-7.490689737963275206e-19
-7.382177743109327511e-19
-6.909830140136265670e-19
-6.759690939409810132e-19
-6.523704514039444119e-19
-6.465559601420176560e-19
-6.109276384274722106e-19
-5.941198279318122341e-19
-5.723987225067279365e-19
-5.637435333767186512e-19
-5.432094892780240681e-19
-5.344095820649248577e-19
-5.059670506055482820e-19
-4.993912028187065546e-19
-4.693148297156858096e-19
-4.350726193631693434e-19
-4.229187440379615755e-19
-4.082805270542782675e-19
-4.022579413278233136e-19
-3.890832976420732997e-19
-3.717981989533313103e-19
-3.492809698375133114e-19
-3.371728174653165048e-19
-3.306200664799045478e-19
-3.265138587883748879e-19
-3.162047603003728736e-19
-3.107696597510245917e-19
-2.986727366594808471e-19
-2.946569865826145726e-19
-2.858787441413101114e-19
-2.744176556789482983e-19
-2.699921836926027739e-19
-2.647294688112169695e-19
-2.576407535634398153e-19
-2.393902787997937723e-19
-2.380999217404847451e-19
-2.317991566565030664e-19
-2.287777357197997473e-19
-2.257264691285115940e-19
-2.219208441315491425e-19
-2.175453208201679446e-19
-2.089581240493772866e-19
-2.070553405236264052e-19
-2.015353864536218621e-19
-1.974858061163856244e-19
-1.965758346152642468e-19
-1.881471284036765570e-19
-1.860685413716056262e-19
-1.840876303021015992e-19
-1.755297228877017011e-19
-1.745687377231657680e-19
-1.731346678794743945e-19
-1.704828326502025851e-19
-1.666840434909073372e-19
-1.614291015715558171e-19
-1.591264396734007545e-19
-1.538893690119856613e-19
-1.508381662206293399e-19
-1.465991371828125079e-19
-1.446066139723140012e-19
-1.402971995282057275e-19
-1.378644472548745613e-19
-1.364328633973897126e-19
-1.329417551569437734e-19
-1.286497532787290044e-19
-1.263000832625470335e-19
-1.227744210410793644e-19
-1.212898840817263262e-19
-1.202745779134056221e-19
-1.181842156679419419e-19
-1.148150949873034185e-19
-1.135748572523045452e-19
-1.115790134975090990e-19
-1.087985139371531815e-19
-1.065437742145015269e-19
-1.036568045014734623e-19
-9.891451780213114223e-20
-9.781712062942692188e-20
-9.569849912684602540e-20
-9.297946923259172761e-20
-9.195406962466978675e-20
-8.802011906654668029e-20
-8.633307437379622114e-20
-8.316297161251350830e-20
-8.158475997865453541e-20
-7.811336922786750110e-20
-7.501955108964553186e-20
-7.306936433515026601e-20
-7.120828502454075292e-20
-7.038386147515788210e-20
-6.700706153879850973e-20
-6.328305336062927484e-20
-6.284066871888742733e-20
-6.116071415709780673e-20
-6.008719968415577887e-20
-5.838961834290266641e-20
-5.520589361526153670e-20
-5.426375078610367116e-20
-5.358146059322361254e-20
-5.016736842448471921e-20
-4.821561781330415950e-20
-4.573369297708044921e-20
-4.471698488453706151e-20
-4.316193447569885746e-20
-3.688468674333941929e-20
-3.664271110459527933e-20
-3.578630434789960746e-20
-3.422350705926382636e-20
-3.204718626084727836e-20
-3.193065421990693679e-20
-2.888918305588536575e-20
-2.718526618013924471e-20
-2.565782221441097476e-20
-2.322402643971135517e-20
-2.015538942969748611e-20
-1.990942653109563728e-20
-1.716260274955339372e-20
-1.504046551877143686e-20
-1.268853162382440804e-20
-1.209817589507865256e-20
-1.108347011629377726e-20
-9.724532129831847526e-21
-7.742482460863787796e-21
-6.476199768308715922e-21
-6.070994424231161421e-21
-5.100650672774838996e-21
-4.118846889469036272e-21
-3.134593273429153879e-21
-2.280166494035806947e-21
-1.700222631412263680e-21
-1.084357399967365015e-21
-1.492813760663544666e-22
-5.731037077341796954e-34
-5.482634856686836969e-34
-4.976529939712624298e-34
-4.364975302846517225e-34
-4.033783887772197131e-34
-3.803110217986603497e-34
-3.648399768714535997e-34
-3.515380403999467341e-34
-3.298684419197339359e-34
-3.252319208212192860e-34
-3.138021086264324034e-34
-2.873409666013741596e-34
-2.799571428220600426e-34
-2.650311676820108914e-34
-2.443765034346852407e-34
-2.372117678015677678e-34
-2.307816664024933440e-34
-2.234418325492738624e-34
-2.160035621805277550e-34
-2.050126021141690957e-34
-2.020822515658175795e-34
-1.969312276081011633e-34
-1.817792641437838874e-34
-1.742181644865820853e-34
-1.655579195565755172e-34
-1.631576640449825427e-34
-1.560826231532539019e-34
-1.485781193407764195e-34
-1.408813196727513682e-34
-1.381651488542597372e-34
-1.318299159900400242e-34
-1.242359594982954651e-34
-1.182995083279870396e-34
-1.115932787753939723e-34
-1.103689654206135434e-34
-1.080277208451699288e-34
-1.040125747139723768e-34
-1.018316847064541884e-34
-9.799549096510910191e-35
-9.661694643138044376e-35
-9.495337623223888713e-35
-9.298690486610937120e-35
-8.963891681960065406e-35
-8.793823850486758102e-35
-8.577237380640473195e-35
-8.197285358966615532e-35
-7.822297348538833636e-35
-7.691697989822259477e-35
-7.287056640318385172e-35
-7.144855077651772657e-35
-7.076225431168247884e-35
-6.949010945872027357e-35
-6.568159358663939373e-35
-6.498191046616102076e-35
-6.405293710300536851e-35
-6.307700832376615959e-35
-6.004612971537026224e-35
-5.861583515151562167e-35
-5.688930171907391801e-35
-5.588754927265407117e-35
-5.423832124237250339e-35
-5.369259849859567543e-35
-5.237331052311101942e-35
-5.022676854280931954e-35
-4.921371338038567007e-35
-4.790168867246974870e-35
-4.572402089559537767e-35
-4.549973160050599838e-35
-4.395998298949938003e-35
-4.224121122718068216e-35
-4.101720632189972222e-35
-3.887284566243558418e-35
-3.769863838393691805e-35
-3.711757894042745464e-35
-3.611123891082450792e-35
-3.479139453089083404e-35
-3.245743986227213874e-35
-3.212743837965458541e-35
-3.151725381962216842e-35
-3.072191906403991776e-35
-2.951097931429503584e-35
-2.875645149528038129e-35
-2.780320282603429718e-35
-2.694396212026933052e-35
-2.618700727672423747e-35
-2.494265867750583592e-35
-2.398048864948112220e-35
-2.360148656215364252e-35
-2.287449877670552145e-35
-2.244105835052761539e-35
-2.204425693114094857e-35
-2.108048341587353803e-35
-2.045852599955686342e-35
-1.989894813698973821e-35
-1.850710658952649805e-35
-1.785723654935665358e-35
-1.722582121398305235e-35
-1.626965921954379077e-35
-1.577539786669015182e-35
-1.525179403646531972e-35
-1.422207235394808797e-35
-1.373756355866034088e-35
-1.329326089653082821e-35
-1.224407837250337665e-35
-1.192946006804416513e-35
-1.111589310808074259e-35
-1.100003273938698723e-35
-1.068099642202845019e-35
-1.033433299875562576e-35
-9.436679204352550231e-36
-8.758854489734952764e-36
-8.386410674439505574e-36
-8.039488584971661764e-36
-7.582802396364718562e-36
-6.883350066721511929e-36
-6.462611766385878382e-36
-6.043461227618099948e-36
-5.690381011032714655e-36
-5.293961209102907977e-36
-4.970202398081774223e-36
-4.721944424017158527e-36
-4.053251669086274094e-36
-3.770765079042553029e-36
-3.167389419423999936e-36
-3.026758933559976170e-36
-2.765919028363894375e-36
-2.446266383888009536e-36
-2.038400588894452160e-36
-1.830736485856248828e-36
-1.546460620025006326e-36
-1.231965278612830406e-36
-9.851046969077000998e-37
-8.979327200456845742e-37
-7.982578033816120587e-37
-5.278171512678079999e-37
-3.422835158989630555e-37
-2.622860613512472067e-37
-1.318519257975280597e-37
-1.342222945721919994e-49
-1.153319579036198224e-49
-1.070401128581218434e-49
-8.405929243986522837e-50
-7.446479434674425214e-50
-6.671335010431049628e-50
-6.517126370786010421e-50
-5.999297469393925365e-50
-5.807121037161107782e-50
-5.628095352422192626e-50
-5.249386095817729384e-50
-5.052378518787629749e-50
-4.884403362885023829e-50
-4.574763156112490370e-50
-4.353806921464856302e-50
-4.183130307714903571e-50
-3.947893114848851173e-50
-3.730213623256370182e-50
-3.723310675492785449e-50
-3.365604296467510711e-50
-3.252591701055573778e-50
-3.205811009708212124e-50
-3.096014177826879403e-50
-3.000869943300876752e-50
-2.848811407343482444e-50
-2.827069463719077603e-50
-2.747188168964599359e-50
-2.583835005796213641e-50
-2.434504494107826165e-50
-2.412032133548096799e-50
-2.284607011127188981e-50
-2.201083263365361748e-50
-2.076934742927221347e-50
-2.031610150081962737e-50
-1.973625820466788619e-50
-1.921886724257101134e-50
-1.851928121458547941e-50
-1.779673604134679037e-50
-1.704081519133228273e-50
-1.634365486953544986e-50
-1.589474407637851233e-50
-1.563624189613904475e-50
-1.548021925812167227e-50
-1.445897267290010724e-50
-1.385835594443833994e-50
-1.346957311532902738e-50
-1.303044908664615289e-50
-1.283626240717397856e-50
-1.186818794465372191e-50
-1.164753164755741341e-50
-1.116995639369297956e-50
-1.030074870577710440e-50
-1.010619453112055331e-50
-9.881381672486032693e-51
-9.485196352511051500e-51
-9.052482312870780128e-51
-8.651404538390359353e-51
-8.312451842733573534e-51
-8.094346480910295538e-51
-7.750210068457764206e-51
-7.318319814699755163e-51
-7.034979240410213092e-51
-6.783936297619460763e-51
-6.534841308044804852e-51
-6.269226269212871104e-51
-6.201295077442488258e-51
-5.800247357578050358e-51
-5.494031199609266952e-51
-5.332152634763565707e-51
-5.288692432110961804e-51
-4.914383250034619155e-51
-4.442576876661093401e-51
-4.345254472909770751e-51
-4.200078341487853992e-51
-3.941784997632057011e-51
-3.869933669010054425e-51
-3.686469531577865528e-51
-3.458731893104750456e-51
-3.212326916537693748e-51
-3.066776315190051909e-51
-2.873649772307289779e-51
-2.800901272283904879e-51
-2.637636096936394100e-51
-2.471404625000813549e-51
-2.316961106469214866e-51
-2.176475530962892174e-51
-2.092437962875293086e-51
-1.902013636865166172e-51
-1.751151679056237165e-51
-1.699614631514018729e-51
-1.527014273159736547e-51
-1.368904645397895604e-51
-1.316829742597205155e-51
-1.158405801423004795e-51
-1.071297085365438198e-51
-9.785409311051124415e-52
-8.627335894429627504e-52
-8.308074714368475324e-52
-7.900354494951013778e-52
-6.736055681870844331e-52
-6.284428448899346444e-52
-4.429899873216650558e-52
-3.560944867222994941e-52
-2.827658958214476650e-52
-2.529001575010904369e-52
-1.988713575183112976e-52
-1.018508732585861167e-52
-8.560907463054240123e-53
-7.805262340128202075e-53
-3.967496291433716551e-53
-2.452405515695576826e-53
-2.298767426561052019e-53
-1.682234329198426102e-53
-1.290605892114433514e-53
-1.198979342078133793e-53
-9.269786484330020680e-54
-6.594770199208245068e-54
-4.736085080125200191e-55
-1.526295816686314508e-65
-1.488609941967716476e-65
-1.355559692913882010e-65
-1.244396346041476311e-65
-1.162900540036581482e-65
-1.069610056363058457e-65
-1.057278089952657391e-65
-9.670336601661343475e-66
-9.548032871780624859e-66
-9.001700366375517310e-66
-8.331382273808785101e-66
-7.722664732549855480e-66
-7.345822235312192804e-66
-6.801762238869001996e-66
-6.741151729945979971e-66
-6.202192597038678822e-66
-5.899938778205483509e-66
-5.494876873020939849e-66
-5.270363753109859056e-66
-5.167520809005108772e-66
-4.806439615353807644e-66
-4.531985532029024020e-66
-4.434589640476970961e-66
-4.292511153923923858e-66
-4.153842957181982178e-66
-3.962278801401032323e-66
-3.843337979667568404e-66
-3.680017539129029659e-66
-3.391376159758537332e-66
-3.330482408774308340e-66
-3.231467355566573751e-66
-3.173588458225292437e-66
-2.933249497968659711e-66
-2.663697296932970025e-66
-2.598745854111714840e-66
-2.587155706714110935e-66
-2.411681121822956813e-66
-2.234200682685558092e-66
-1.998383757762898553e-66
-1.893092997319063776e-66
-1.868755053325251613e-66
-1.784429516190168666e-66
-1.603925660107670337e-66
-1.528949018398272044e-66
-1.468072991713929420e-66
-1.399279639336146818e-66
-1.388552019978352685e-66
-1.305361446913043480e-66
-1.143765899246933550e-66
-1.101598181324370899e-66
-1.043064511890740331e-66
-9.524839761806684188e-67
-9.116694663328072123e-67
-8.731744261892157771e-67
-7.911222619039198219e-67
-7.488247862150446483e-67
-6.955745203557044500e-67
-6.436695260413962854e-67
-6.105341277093994022e-67
-5.752091454358221648e-67
-5.135950514759734456e-67
-5.114209937383890565e-67
-4.735133571205131285e-67
-4.358353172273900491e-67
-4.145992731135761221e-67
-3.957149220180968185e-67
-3.749122188265569103e-67
-3.614598596882092338e-67
-3.123622775268773704e-67
-2.836431105199225356e-67
-2.616092310011112894e-67
-2.542855137926015069e-67
-2.192929702758725400e-67
-1.918321337580030960e-67
-1.913411310946178018e-67
-1.777800832113091123e-67
-1.241442554304839677e-67
-1.024588403974283751e-67
-9.028263982998400100e-68
-7.576752848358530167e-68
-6.830734572828685533e-68
-6.364537836523456508e-68
-3.976619509721786482e-68
-3.383791186640876915e-68
-2.809639203645465875e-68
-1.979164400467787929e-68
-1.691167073497825294e-68
-1.443640441336341728e-68
-1.250188173404033993e-68
-9.231679550945830223e-69
-7.650187530993030528e-69
-5.607763400457330625e-69
-5.019592508069695310e-69
-4.352464368617125240e-69
-2.919133983722857491e-69
-1.521706179247142481e-69
-1.020729540846205314e-69
-3.879216628098400381e-70
-1.431809366357866391e-70
-4.013208515671624765e-81
-2.757841031448527677e-81
-2.517383099964566275e-81
-2.255459435621853700e-81
-2.045232993637086058e-81
-1.891990529499254356e-81
-1.730856292187517650e-81
-1.671598886976158650e-81
-1.615033187261813204e-81
-1.515633762844294646e-81
-1.478235240778357422e-81
-1.381384681881486663e-81
-1.282308871601055543e-81
-1.267023051343311500e-81
-1.158173173132972292e-81
-1.031084174301270952e-81
-1.012426022548810868e-81
-9.834494986235444033e-82
-9.329038094929418548e-82
-9.191825894543143778e-82
-7.844897349706760947e-82
-7.500001364675480404e-82
-6.884178055903585351e-82
-6.240090961382540563e-82
-6.009200568152603094e-82
-5.827765571321208618e-82
-5.355938053704686998e-82
-4.945837938710663441e-82
-4.568964465655099731e-82
-4.390855462688211347e-82
-4.312932430088537284e-82
-3.878107028245306455e-82
-3.679587797402006702e-82
-3.378786797284286265e-82
-3.288091676794730392e-82
-3.148752610257342678e-82
-2.741319980812344112e-82
-2.563144436023340643e-82
-2.530475341882117742e-82
-2.265749063783570715e-82
-2.201343383117917103e-82
-2.073248176485743148e-82
-1.928033134982672588e-82
-1.667101743772225107e-82
-1.591774269600655734e-82
-1.446102314892323795e-82
-1.253078718890859419e-82
-1.175234920328354896e-82
-1.084922088451935055e-82
-9.920707030931000710e-83
-9.288407939394679942e-83
-8.066132087356289014e-83
-8.019374515854532518e-83
-6.899837596783641931e-83
-6.223025316597755791e-83
-5.643817660362495266e-83
-4.391104070703165510e-83
-3.605957106694806785e-83
-3.210120669910277573e-83
-2.827164637469129386e-83
-2.448541393600098537e-83
-1.969639963920366553e-83
-1.442020047038718872e-83
-9.165778223261946606e-84
-6.285045740358794020e-84
-5.383504425541031774e-84
-3.679201227180971580e-84
-2.379626867850519814e-84
-2.250068213570503661e-84
-1.757064483133595277e-84
-1.580219614358820621e-84
-1.358202111382343770e-84
-1.119041114562389997e-84
-1.078689817121677638e-84
-8.727666489115000548e-85
-7.265514965559702860e-85
-5.706580428376533013e-85
-5.093412829072356279e-85
-3.890581068294966367e-85
-2.335372828038244761e-85
-9.054236063446458000e-86
-3.843743148896982245e-86
-6.587923755082430540e-97
-5.476042363683517120e-97
-4.727201678489386423e-97
-4.087251831274523822e-97
-3.831933534888920920e-97
-3.662926093958173271e-97
-2.825265377942387238e-97
-2.636972429235912814e-97
-2.486710450806217805e-97
-2.195972202005485816e-97
-2.080147834334933338e-97
-1.985111467498124979e-97
-1.871468807185209054e-97
-1.559415278410606133e-97
-1.530304831553637241e-97
-1.495145579622571017e-97
-1.435486803077750210e-97
-1.209002426523525179e-97
-1.170898952552178463e-97
-1.024454471656260054e-97
-9.813536759715173498e-98
-9.051998204927037195e-98
-8.571723053325332192e-98
-7.937830623195216626e-98
-7.519486726037957694e-98
-7.065608285353368732e-98
-6.145869178041754754e-98
-5.643038203941365126e-98
-5.322049443923276493e-98
-4.741240277802233054e-98
-4.452521423756071490e-98
-3.895666627539927279e-98
-3.621458302073842686e-98
-2.868631331194765842e-98
-2.667602359055136389e-98
-2.482938655526430584e-98
-2.251867281607359432e-98
-2.107247304288663737e-98
-1.918692075540665951e-98
-1.592754171242713897e-98
-1.441863583567901970e-98
-1.266725463350691585e-98
-1.134362643375787177e-98
-9.720152677357462792e-99
-7.979703219690814876e-99
-6.859775550257452407e-99
-6.570949580163940772e-99
-5.483143970137576334e-99
-4.389598129790217720e-99
-3.589596171432114632e-99
-1.456563245777360775e-99
-8.926800153904000033e-100
-7.456819545401708959e-100
-6.949164585552497004e-100
-5.498049754098955821e-100
-5.230434655229479175e-100
-3.956295391809212123e-100
-3.556911314260936736e-100
-3.181662988502026378e-100
-2.758383384835140416e-100
-2.640314437493235778e-100
-2.260025580977559442e-100
-1.839207247540142257e-100
-1.413816879444610009e-100
-1.130319098929080774e-100
-8.448062880482593709e-101
-5.168016398129978101e-101
-1.894174175686125580e-101
-5.753003074859641688e-104
-9.985106505177539824e-113
-7.616491287146504035e-113
-7.015010743692588167e-113
-5.430802311899656080e-113
-5.101057423096168217e-113
-4.764528456666652253e-113
-4.072792671826286613e-113
-3.761068973943581965e-113
-3.490111742829269385e-113
-3.311311244137536563e-113
-2.992344277415791867e-113
-2.633365235566000870e-113
-2.459771292690051481e-113
-2.398858567187142717e-113
-2.344848368962915448e-113
-2.178680016586719139e-113
-1.846840561097875590e-113
-1.595695121344640166e-113
-1.425154632645955030e-113
-1.282673237689516295e-113
-1.242418458663639791e-113
-1.092695330562291841e-113
-1.071015553120380955e-113
-8.974838967223455392e-114
-7.530281860272629378e-114
-6.952306526457681282e-114
-6.344518875390966005e-114
-5.805013345295725704e-114
-4.896156585055111700e-114
-4.444259114560974986e-114
-3.454647104761562448e-114
-2.809667763337876114e-114
-2.292665885362889855e-114
-1.919587750080981437e-114
-1.401220940968693218e-114
-9.905820852467087861e-115
-6.514546435547427305e-115
-6.319777069897546556e-115
-2.813032680154478437e-115
-2.733693961952753215e-115
-2.280316809505428902e-115
-2.039178051353513294e-115
-1.707280617790330413e-115
-1.351588388260932773e-115
-1.164229053733300581e-115
-1.002410583691142817e-115
-8.450871832682688043e-116
-7.495088797270632004e-116
-5.495218776061102931e-116
-4.470970190940015077e-116
-3.243238099328358532e-116
-1.372728336204909739e-116
-9.778055840550259187e-117
-7.456759806706710959e-117
-5.576216131289621218e-117
-4.017910036229618514e-117
-2.828443852229854099e-117
-2.449954982144179552e-117
-2.237609177222837143e-117
-1.577330322080212931e-117
-1.462383628276569825e-117
-1.155990753365539418e-117
-8.501056707334407709e-118
-1.742389410260807299e-118
-3.448051016443904770e-119
-5.981180514052210074e-129
-5.014667017739682518e-129
-4.597504686982748894e-129
-4.219240211531322364e-129
-3.877881251598085839e-129
-3.038528191629580383e-129
-2.888365880936466462e-129
-1.998921943688585423e-129
-1.783076319563420230e-129
-1.738234960418703888e-129
-1.367121077262806724e-129
-1.290013651860462210e-129
-1.084822969900012725e-129
-9.230710360387042459e-130
-8.369338151961835351e-130
-6.359422728871895150e-130
-5.790976526359858133e-130
-4.710389444914360905e-130
-4.075428785038821805e-130
-3.100052943798411023e-130
-1.899385895272010317e-130
-1.811027839559008291e-130
-1.390724868961900333e-130
-1.324255934189202967e-130
-8.144400111169630506e-131
-5.181460850386807419e-131
-3.443007626491437915e-131
-2.250522413307910270e-131
-1.970288180973271531e-131
-1.881853991597235078e-131
-1.379056029622176341e-131
-1.188978792054217820e-131
-1.051999294925466527e-131
-9.634160048993194591e-132
-7.415211892123140719e-132
-6.239474875536218478e-132
-5.148595660443321181e-132
-4.081565314878956230e-132
-2.544796943457742401e-132
-1.573830722083810985e-132
-8.199953826259565449e-133
-2.128048183302190028e-133
-1.232891208990547020e-133
-7.234803923188223068e-134
-6.554755991443553351e-134
-4.482616780518225339e-134
-3.467426736162399247e-134
-2.966164417011510742e-134
-2.711975050046961171e-134
-2.025105211050662011e-134
-1.633266056365790354e-134
-1.102634423244989267e-134
-6.847179932772873436e-135
-1.597442417457545410e-135
-4.005871709397572906e-145
-2.407303384205778963e-145
-2.317426394817118731e-145
-1.880510035325249478e-145
-1.429364014551919160e-145
-1.239641103171004267e-145
-9.738263842174313577e-146
-7.635348523997744843e-146
-6.058245853311248125e-146
-4.993548482468237871e-146
-3.383326449325259801e-146
-2.567853633747054455e-146
-1.282750027605598487e-146
-1.092857817757287213e-146
-3.954236699377852188e-147
-3.271073154747089469e-147
-2.846615444344050658e-147
-2.130450424232532435e-147
-1.692322129455655945e-147
-1.652981505376767934e-147
-1.571258261565573120e-147
-1.271065968152917794e-147
-1.024672908222156470e-147
-8.267767128303980912e-148
-7.663227068431183086e-148
-5.873511511607247312e-148
-3.872949325779490544e-148
-3.697664154254510474e-148
-8.644008761306969285e-149
-8.643328837911646311e-150
-5.835467565904967572e-150
-5.327733834856966266e-150
-4.469541048529948501e-150
-3.334398876493687645e-150
-3.023616296798728047e-150
-2.768882065428311206e-150
-2.256206950381711155e-150
-2.142440661032942673e-150
-1.488234125169743270e-150
-1.239729542549314905e-150
-5.694594400941476214e-151
-3.907232892419083663e-151
-2.843775718142987767e-151
-5.261816989845154578e-152
-4.363799828533547052e-162
-2.748116391352366243e-162
-2.479753821905892315e-162
-2.194477371882933571e-162
-2.089136469009904175e-162
-2.058780125152619193e-162
-1.295766124233056896e-162
-7.210479845009790335e-163
-5.799843303488026786e-163
-3.460265426874617139e-163
-1.979615440189621194e-163
-1.423280347036345337e-163
-2.117538378506689627e-164
-1.936702172377128294e-164
-1.068843321611174965e-164
-1.059098637036603006e-164
-9.395362501088026715e-165
-7.175069906707982722e-165
-6.685875938823122491e-165
-5.770630379003538485e-165
-4.142278228849996701e-165
-1.101529183580093884e-165
-1.053248442994295699e-165
-1.430891459409986688e-167
-1.317415632547333304e-167
-1.224299832517956234e-167
-9.995173436577960312e-168
-8.843829426903798096e-168
-7.231033852205657056e-168
-7.003520784714531677e-168
-4.158805975645073247e-168
-3.959924466553747736e-168
-3.838452908200429964e-168
-2.163037118944248292e-168
-1.497001590129662302e-168
-1.438854942704563437e-168
-4.509127161660642966e-180
-4.474825812018187365e-180
-4.274629971030449773e-180
-3.711319317692456433e-180
-3.694573587460204727e-180
-3.591816111445333731e-180
-2.429444427265565424e-180
-1.409968288465770291e-180
-1.223438956188593557e-180
-1.054864766234342773e-180
-8.595901921421017116e-181
-1.144844067617297278e-181
-3.784683509190344074e-183
-2.498917709111947026e-183
-2.233649885018728405e-183
-1.293551951444124982e-183
-9.569105642923258733e-184
-6.131065955793344178e-184
-4.850904401936137458e-184
-7.197218504614031080e-186
-6.527397770515432923e-196
-5.800275712279472998e-196
-4.848293010028343859e-196
-3.836182873589292830e-196
-3.120241147834700672e-196
-2.561407210407884126e-196
-2.492318578147613057e-196
-2.208972706519961810e-196
-1.927877305934403397e-196
-1.472482511332174344e-196
-1.215982920300945173e-196
-1.109349968812209424e-196
-1.045136141304208298e-196
-6.497768893566070087e-197
-2.984790367377043727e-197
-2.508326739130099914e-198
-7.751778492256345801e-199
-3.694319887280327319e-199
-1.566743943469189080e-199
-7.961314825239023776e-200
-5.366428757626062190e-200
-2.502114368896553933e-200
-2.153730666326469760e-200
-8.940725870663922875e-201
-7.642581145186687015e-201
-6.448684823464439755e-212
-4.303056252242578516e-212
-3.822678417403282270e-212
-3.817631273809251602e-212
-3.106449159288697473e-212
-3.097256751668809153e-212
-2.049144963414680243e-212
-1.950055642305022759e-212
-1.728507992623061856e-212
-6.758857677648998714e-213
-5.743501373430103575e-213
-5.598998588186999107e-213
-5.090731084653036814e-213
-4.050507452827643679e-213
-2.616616123294152169e-213
-1.870411678301080477e-213
-1.465674488713642385e-213
-2.302494995170659938e-216
-1.259943987686970436e-216
-9.839126099054819818e-217
-8.948155001675954600e-217
-8.861805639617831818e-217
-6.764363533565792221e-217
-6.203989410854148971e-217
-4.687645794225126508e-217
-4.673992900562335168e-217
-3.919121318354786491e-217
-2.983532745145323994e-217
-2.950596990869278785e-217
-2.186943437730943568e-217
-2.088707895554644041e-217
-2.003862813883359433e-217
-1.194781673541662325e-217
-8.707342086959647526e-218
-6.595656356248393388e-232
-4.891682371054687686e-232
-4.660655295723840118e-232
-3.052671608968816075e-232
-2.963026113660601011e-232
-2.634060538595164952e-232
-2.525625282020574415e-232
-2.523527812384395518e-232
-2.248186809904261189e-232
-1.573868635234443702e-232
-1.413808125635072607e-232
-7.028175932584672052e-233
-6.897452150629197422e-233
-3.219581798639981915e-233
-1.743999352945947670e-233
-1.709553965099296659e-247
-1.630282428922424313e-247
-1.375657731141241913e-247
-1.116344264408547035e-247
-8.585159708657655676e-248
-7.151111669042734884e-248
-6.731999662773247808e-248
-6.462136977944357823e-248
-4.736285449933137870e-248
-4.314154443300814128e-248
-4.100502928847367582e-248
-3.812611022007003560e-248
-2.805733677443678804e-248
-8.938889586303418605e-249
-8.200521271322815032e-249
-4.579029994680901438e-249
-7.848624649589602220e-263
-4.563534254120421912e-263
-3.479496199826529829e-263
-3.390691842189514444e-263
-3.322487180236938027e-263
-3.055560020318435256e-263
-2.469720201553365488e-263
-1.839428145155389187e-263
-1.713733309119427722e-263
-5.026573958450239625e-264
-4.267677115587462516e-265
-1.322163849510373225e-278
-1.240036323077601000e-278
-7.932983097062239348e-279
-6.973576638797385888e-279
-3.563525783040163330e-279
-3.535596941800294145e-279
-3.329015161549707627e-279
-3.187189895676141483e-279
-2.964984178115945257e-279
-2.574599464940006178e-279
-1.001969154617695367e-279
-2.638622130704804566e-280
-2.047888233659697294e-280
-9.394539187542059897e-294
-3.914391328142524957e-294
-3.914391328142524957e-294
-2.863365542569921429e-294
-2.114678097304576629e-294
-2.065761263480147205e-294
-1.504671473570395373e-294
-1.481737229153675063e-294
-1.109072022313103065e-294
-9.357192147561734171e-295
-5.668834901562606798e-295
-1.825519516456476767e-295
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.819810069838467046e-296
1.921786185590930529e-295
3.322790950787142051e-295
5.134438660192284723e-295
5.294122706147183967e-295
5.698803965280361740e-295
6.589443326496929820e-295
8.531689660902279672e-295
1.415787787411876551e-294
1.445683849533637616e-294
2.370831412872126266e-294
2.889791580640461800e-294
3.299232159847764026e-294
4.018751848371688698e-294
6.263026125028039931e-294
7.728381035831822804e-280
2.812012444942968937e-279
3.222598973850063539e-279
3.736176864957016219e-279
6.096135598633180725e-279
7.051540530721990532e-279
7.169923041846812706e-279
7.215440879735000788e-279
1.140927300591243003e-278
1.351530645230776784e-278
1.580373638248985358e-278
2.468039185752696686e-278
1.892370133783241447e-264
2.198097918673702924e-264
4.413047470584346581e-264
6.288637073779928213e-264
6.760850147460491648e-264
6.923672608204360370e-264
7.963247102832022555e-264
9.506399701546677442e-264
1.415683082516711109e-263
1.457246991537701433e-263
1.885896760140683554e-263
2.418439135024755650e-263
3.013678894516679474e-263
3.931792693455136003e-263
5.374871494242842170e-263
6.861947076414557512e-263
3.262875620062652139e-249
1.012888361031282949e-248
1.740112941195746730e-248
2.605722511970979914e-248
4.661800403099817619e-248
5.574277948980385824e-248
6.655417736991580385e-248
8.736182756704815968e-248
8.925624646582293341e-248
9.832686611279274410e-248
1.256023939505110512e-247
1.339846224640726135e-247
2.592277980027991396e-247
8.274697989913206045e-233
1.197388953908011903e-232
1.589462506730345934e-232
1.705611593811705470e-232
3.361771157005965798e-232
3.903107583209062068e-232
4.535318250756402450e-232
6.429398361224884230e-232
9.580931409854253621e-232
3.603645990644437174e-218
1.629928048170105566e-217
3.425261610800690417e-217
3.481658466637441730e-217
3.607764818276634459e-217
4.118109442735922523e-217
4.265568727549600028e-217
5.125045431504287453e-217
5.965052340604618676e-217
6.035496325138815082e-217
6.782120224085102545e-217
7.582121508420504329e-217
4.168739975264848637e-214
1.971509575637338084e-213
2.312580958570753322e-213
1.229088177365630449e-212
1.835155027995535925e-212
1.891625907533956386e-212
1.975327702258873827e-212
2.322626479863551470e-212
2.743162886789830297e-212
5.298674441310522817e-212
2.939798134893793236e-200
3.261486813510989348e-200
3.641292097552443700e-200
6.942681093450776505e-200
9.466751396725734230e-200
9.843090723138601924e-200
1.087395199889408891e-199
1.178300899627965592e-199
1.494131058344038671e-199
1.642119682213892114e-199
1.778241303431092109e-199
1.871846825503386474e-199
2.342347773997159610e-199
2.403597184144969441e-199
2.660670822035860706e-199
2.999818551173610585e-199
2.673112846879094728e-197
2.761494058056394657e-197
2.777968194406755160e-197
2.912564277836186729e-197
1.368853747075113235e-196
1.643258233419551239e-196
2.267986855551710031e-196
2.583450398556372155e-196
2.627722247334053572e-196
2.701927781046580775e-196
2.770336302492973074e-196
2.837152181475284455e-196
3.184982228007410968e-196
4.544184940222126091e-196
4.876392943500575214e-196
1.136285485116977283e-184
2.636188766186997169e-184
3.408027490938806661e-184
5.020283276184653510e-184
6.231822844995029527e-184
8.809251572521326617e-184
1.034627469743436825e-183
1.082072943722743759e-183
1.144284373864503525e-183
1.213030344520844265e-183
1.230537983577341071e-183
1.470946594042226858e-183
1.893209358634043348e-183
2.119520152990170329e-183
2.137460085128065817e-183
2.396548923078743550e-183
3.442313195208965028e-181
4.140670902901229229e-181
5.293953769695415474e-181
5.482522094038730895e-181
5.828368146667156087e-181
8.468712013091353175e-181
1.233925902541433409e-180
1.412218855252434968e-180
1.813875418536120458e-180
2.041253074087514215e-180
2.053670891087075557e-180
2.316447468832375290e-180
3.302437475829787497e-180
3.358827636110697071e-180
3.601505135695143176e-180
3.719843104278924450e-180
3.724829653616959658e-180
3.914351799434232189e-180
6.926810072299316766e-180
1.581266951573450388e-168
1.657202638221667702e-168
1.956541754426681207e-168
4.676156173641648457e-168
4.856331804765495784e-168
5.315133312954356473e-168
1.026249184154186115e-167
1.216091661145425165e-167
1.335941799307148589e-167
1.498775190057463892e-167
2.500534081056688623e-167
3.662097366093400751e-167
1.036768346992185905e-165
1.443746711360804398e-165
2.591776189709030494e-165
3.076288516038003085e-165
3.348099259820021509e-165
3.482829999949337049e-165
5.928057219416613918e-165
5.942416878619568195e-165
1.102355859100015756e-164
1.127191140595355526e-164
1.182779520579502492e-164
1.190083419917596532e-164
1.351677759565796287e-164
1.454747601489471218e-164
1.692544673467979542e-164
2.559216011628875497e-164
4.763706342683874528e-164
1.226873408646288218e-163
2.192796077028065117e-163
3.374289025896061188e-163
3.412064008303409232e-163
3.556156232963720309e-163
4.621081819275740560e-163
5.632683038360629798e-163
7.125539942616576057e-163
1.076012832902549048e-162
1.171442747229031860e-162
1.526628236869646770e-162
2.504280200294894967e-162
2.782916435267101974e-162
2.984326384273674209e-162
4.182092413306174952e-162
4.253332887938147751e-162
5.063918492852010981e-151
1.026471642544564365e-150
1.395427704726210085e-150
1.753487277163791919e-150
1.971141920163933001e-150
2.224103851122501854e-150
2.908407051720860409e-150
3.592559021771418679e-150
4.043058317276369784e-150
4.549271465165139866e-150
4.720189618941062579e-150
6.033611850995200482e-150
7.521461821757157571e-150
2.212117603083005977e-149
1.853452464223736874e-148
2.364585697091182828e-148
3.166285870981185546e-148
3.829421960104434092e-148
5.706241254086169042e-148
1.044719197677980627e-147
1.248505008714890336e-147
1.484654610756446067e-147
1.887230675208767820e-147
1.986836653180892505e-147
2.770582012011768139e-147
2.862787863555495589e-147
3.157047849009854361e-147
2.169678977702307631e-146
2.265391243612529569e-146
5.501638122643904582e-146
5.701069391465649348e-146
7.929454581209840571e-146
9.775258621369400455e-146
1.070851115625896242e-145
1.221087355865763932e-145
1.516257486801861582e-145
1.718209849829212937e-145
2.088278108989162393e-145
2.446805156475904390e-145
3.227118333528767543e-145
2.790848604242849443e-135
5.472541622108618801e-135
1.237013014647586799e-134
1.477814185941012457e-134
2.200369393306692792e-134
2.481649673728844613e-134
3.452222557341242234e-134
4.247326573849337871e-134
4.580519452466263869e-134
5.668289370812419565e-134
5.766098432728437095e-134
1.046253617289074260e-133
2.202011337726728731e-133
7.575058097427063434e-133
2.179333269349262073e-132
3.004983415146587501e-132
5.022471794504883492e-132
6.148195655408601294e-132
7.886591983259498786e-132
8.341049460827180155e-132
9.900641044611314757e-132
1.169198322821795529e-131
1.362563015660740702e-131
1.541437669785929302e-131
1.660295901641989287e-131
2.248710901272218992e-131
3.718785819870482344e-131
5.063825257259564894e-131
1.290062992187726047e-130
1.608468340773226755e-130
2.157670311172338558e-130
2.927897219373584629e-130
3.703057857361849334e-130
4.337909703797285894e-130
5.314412427573095840e-130
6.515923280836559166e-130
7.368962634013062985e-130
8.340859447508242844e-130
9.270228037189801836e-130
1.081859343283850441e-129
1.699744567828789068e-129
1.829677512874208309e-129
2.054867995591040052e-129
2.220125033973301193e-129
2.479652221345947021e-129
2.928750560783255133e-129
3.387524719611811946e-129
3.905670782186115014e-129
4.160592199589765546e-129
4.690795654633683105e-129
5.767740972373392040e-129
6.502513608549439453e-129
4.543053166984658263e-118
7.256262563190896233e-118
9.019418405024480796e-118
1.669099901471626897e-117
1.905609440596383347e-117
2.326524452547592482e-117
2.736239759900026638e-117
3.669812327271619894e-117
3.885582945266805586e-117
5.067689785432946234e-117
8.174219875468054814e-117
1.669029040352950584e-116
3.022744528325975761e-116
4.680484370077008306e-116
5.811932606487038131e-116
7.830632090706880882e-116
9.401017042057429460e-116
1.135538800559837814e-115
1.230910095271728622e-115
1.477677831840572843e-115
1.584380226553505565e-115
1.852788531054583169e-115
2.585772871745220840e-115
3.244631297531775282e-115
4.351002205337319844e-115
7.365278779097037795e-115
7.908599039295346090e-115
9.083653599286339899e-115
1.457265200159069943e-114
1.856849271258987193e-114
2.416574976356788799e-114
3.262379334326815814e-114
3.771810958777801388e-114
4.395806781569288224e-114
5.170873732619627218e-114
5.303999107369780373e-114
5.803334908691732145e-114
6.540115304122481200e-114
7.262315879974264373e-114
8.575239637517799344e-114
9.057064918673534567e-114
9.553674220473567231e-114
1.113550919110308457e-113
1.283874784796643883e-113
1.382967741209731615e-113
1.513268995712680163e-113
1.588954526761624236e-113
1.729452355395699455e-113
1.779321566454804809e-113
1.972821406840179160e-113
2.361516755234642993e-113
2.511395929764028666e-113
2.719153049535629074e-113
2.984478797681261854e-113
3.157972157490872491e-113
3.886773710091017564e-113
4.223604998679428908e-113
4.436527716524980608e-113
4.793006982357769419e-113
5.983060148164786566e-113
7.251869783787176768e-113
8.464167960947470412e-113
1.262966421708914891e-112
3.261626565845588527e-101
4.395261037139395837e-101
9.195316608895813157e-101
1.024701358634067649e-100
1.347160611614040241e-100
1.477723203331784962e-100
1.697661117424031126e-100
1.880594328534805467e-100
2.432717852809364686e-100
2.850045283529809645e-100
3.431299082957897717e-100
4.133355765931574320e-100
4.518326663672508145e-100
4.923301500261294459e-100
5.803661967678899149e-100
6.918942728538425331e-100
8.246266689659064263e-100
1.379946587391223600e-99
3.832071536601148740e-99
4.009740559879882739e-99
6.219422349868916080e-99
6.926241301054979962e-99
8.391839438929620582e-99
9.825325546776976232e-99
1.055798847583488840e-98
1.220056830984260194e-98
1.282540228741980551e-98
1.525784635722968812e-98
1.665158911047781488e-98
1.701747003611599315e-98
1.807923190654927227e-98
2.503361362635401845e-98
2.647725712849266678e-98
2.883986523550612135e-98
3.757682154439153759e-98
4.272800884609164830e-98
4.415321514293790104e-98
4.523707825405901434e-98
5.552938971994288882e-98
6.092825623173352301e-98
6.273001377852901796e-98
6.841711278040164103e-98
7.714761684459008182e-98
7.992081031645228052e-98
8.296279316485530656e-98
9.026373873712081296e-98
9.506889981014021602e-98
1.037195550968239047e-97
1.071352280828495866e-97
1.192915189911757804e-97
1.270794057017675681e-97
1.377541595019844023e-97
1.541023996932881408e-97
1.610920809788359087e-97
1.754696049760392096e-97
1.856433450545754908e-97
1.901178754714100802e-97
2.025412150962239636e-97
2.340982773579385492e-97
2.460243224883658855e-97
2.607458189170051652e-97
2.649256829775496965e-97
3.225940753897353386e-97
3.920189470227234847e-97
4.490185112886164244e-97
5.501915072390447450e-97
6.807615875081112187e-97
1.354411660422171619e-85
4.355402499863786378e-85
5.332144722074815781e-85
5.925075203580551181e-85
7.806273363937157106e-85
9.017763228852277367e-85
1.043086226547658030e-84
1.225737759240387943e-84
1.622863360587933968e-84
1.950941861725051489e-84
2.128665377658162168e-84
2.288441846472299874e-84
2.442699838915990181e-84
3.749643409092439052e-84
5.631731997404013520e-84
7.681942444436230743e-84
9.472254973401872974e-84
1.432519514582152009e-83
1.676764724012542984e-83
2.167156881622462190e-83
2.442032437591730742e-83
2.987634931527083505e-83
3.068834712642250988e-83
3.646403052050718868e-83
4.206075279357257308e-83
4.984031266936283472e-83
5.740055766426951192e-83
6.901804923730934307e-83
7.483460640448138895e-83
8.109151212858664256e-83
8.434143875535537541e-83
8.725089294583500269e-83
9.760382810757013823e-83
9.958874529725449111e-83
1.107046743983727875e-82
1.222780694231556334e-82
1.442625299811282242e-82
1.452182726404716174e-82
1.535599497562497349e-82
1.835194272987276625e-82
1.940434078844546775e-82
2.101547960843612772e-82
2.220569768765004424e-82
2.388382595293535460e-82
2.510568719620778014e-82
2.845081632939231833e-82
3.018894093092885389e-82
3.132073276501576888e-82
3.413702836987159142e-82
3.579646928004551092e-82
4.227899247381416084e-82
4.508556681636740808e-82
4.744565223333827281e-82
4.902688506546469264e-82
5.070299933303147213e-82
5.387808629766961676e-82
5.575765646340228699e-82
5.607166484030740548e-82
6.006570823943274013e-82
6.379262059720847393e-82
6.698624424497060081e-82
6.961307993139339810e-82
7.278654607358316005e-82
8.389495209762419871e-82
8.534896014224277915e-82
8.760225595549095842e-82
9.964393439790705292e-82
1.070068158635067953e-81
1.117677719304914376e-81
1.179916730971973941e-81
1.364659490269669084e-81
1.400132973905332449e-81
1.539108275507275807e-81
1.593865592857980341e-81
1.726689247028972937e-81
1.897595577802930157e-81
2.029615629987628414e-81
2.159014042569466345e-81
2.428267809972723777e-81
2.519593172449690100e-81
2.987337085035340188e-81
4.097166390522732813e-81
8.137315727907124114e-70
2.995874683837042155e-69
4.026811550011561914e-69
4.258788354169877582e-69
5.476317134624265153e-69
6.739717047621585085e-69
6.783922232398733205e-69
8.674488270607923968e-69
1.058088284515827988e-68
1.282071018615408652e-68
1.588509698889395086e-68
2.012039656126082940e-68
2.296200417784957671e-68
3.163588719292840387e-68
3.591958694166035218e-68
4.069666164851394778e-68
6.404818204483122766e-68
7.817733497360308316e-68
1.224924935741164456e-67
1.284727805473961862e-67
1.658789954374020421e-67
1.824331045443037736e-67
2.236423288350211853e-67
2.379424147721639472e-67
2.547218642901165508e-67
2.862967220586653482e-67
2.987192685618048107e-67
3.408580106545748456e-67
3.539342310634866638e-67
3.790345065083190414e-67
4.099150699850189294e-67
4.322646762779856199e-67
4.714012577163367148e-67
5.071089002547260777e-67
5.439931245246003071e-67
5.690404521796854075e-67
6.155113934981120524e-67
6.410264391851318992e-67
6.598600099220187796e-67
7.496924801284332940e-67
8.407083526296448817e-67
9.454180249851171795e-67
1.009414282013783811e-66
1.074722629676107529e-66
1.159012668882664521e-66
1.205936959115622268e-66
1.241943845212600226e-66
1.441170750185377090e-66
1.472415079994194737e-66
1.623590342437333497e-66
1.702595012945148012e-66
1.740041205650187863e-66
1.894340543393521887e-66
1.915084293657027018e-66
1.968081401946106459e-66
2.079137106507031054e-66
2.128425427075790516e-66
2.247714181963227557e-66
2.440305353865033241e-66
2.575948068712584858e-66
2.792368536310448587e-66
2.811049651218246543e-66
2.898023262038100832e-66
3.005639851104209763e-66
3.203616616065344268e-66
3.449560012923482666e-66
3.533532931759040555e-66
3.695431837957223020e-66
3.780003385880771610e-66
4.266184858163275231e-66
4.446928193718359745e-66
4.625861023726505102e-66
5.039083899092054010e-66
5.124321783335691133e-66
5.243129908038608373e-66
5.705418737287954675e-66
5.808827817295350618e-66
6.485314049173967989e-66
6.550512145367116020e-66
7.024536884038870998e-66
7.153998987425095092e-66
7.815396920900463016e-66
8.160113843890968477e-66
8.664376546547126436e-66
9.113911903371971691e-66
1.030547626391442830e-65
1.039345681766005760e-65
1.058418108263994538e-65
1.135489786240015497e-65
1.155399527748281549e-65
1.332786629960197649e-65
1.589182731226292275e-65
1.686588185290508506e-65
1.402960932903254786e-55
2.506114822466596974e-54
4.200372082218314828e-54
7.260306722647553008e-54
1.037868631286899665e-53
1.334310276044176865e-53
1.696647635562893029e-53
2.201983883380849720e-53
2.748596763260800331e-53
2.998168548633748082e-53
6.359207397972005985e-53
7.972079683645446232e-53
1.226964999116181495e-52
1.535842007364637606e-52
2.144242148512932806e-52
2.258248139189786549e-52
2.534211682358329454e-52
3.402380502071683349e-52
4.406941789573700390e-52
5.059310047764548368e-52
5.259475363329725748e-52
6.201962842323262879e-52
6.415790944917616909e-52
7.623488801195461178e-52
8.559388789707414573e-52
9.181587711122363680e-52
9.873610488050252245e-52
1.116633718114938974e-51
1.212951012726872814e-51
1.276302804663605606e-51
1.332738576611824739e-51
1.616697245095235079e-51
1.657168999178499020e-51
1.839494658026624608e-51
1.903156950724708970e-51
1.992211803502052589e-51
2.051136052415960415e-51
2.149613115472193999e-51
2.371558423403510694e-51
2.499253218092512817e-51
2.745556877623363953e-51
2.857060719673299084e-51
3.079899448653507849e-51
3.175332622943937093e-51
3.479634621399797762e-51
3.651052640990429530e-51
3.887736527976647728e-51
4.041214710139971815e-51
4.256396551780982249e-51
4.309940429972148040e-51
4.668544774068323396e-51
4.871068325707479163e-51
5.123672299001061635e-51
5.324900305004657008e-51
5.844940055854754834e-51
5.947394559467304962e-51
6.062057959115841334e-51
6.399667773360981603e-51
6.567247372831197567e-51
6.652875536478739437e-51
7.147217215964160967e-51
7.295747059364834691e-51
7.577544508260146116e-51
7.687062430694545353e-51
8.283800037001175647e-51
8.577343898216471894e-51
9.288945503620444946e-51
9.384935590367807727e-51
9.548543273732640778e-51
1.009945485491799932e-50
1.091448709325696337e-50
1.096689980328960435e-50
1.220525854196741087e-50
1.243303633720197203e-50
1.258970764773601045e-50
1.307298015944017079e-50
1.351938359001708491e-50
1.377711907573246868e-50
1.441092944473841190e-50
1.507606497383022381e-50
1.546255524747022705e-50
1.602995322849977517e-50
1.616700757147540737e-50
1.665009249246933110e-50
1.739928968641919096e-50
1.797603618420817871e-50
1.857745759307965265e-50
1.975712090534709363e-50
2.002863278689622383e-50
2.085426576825921959e-50
2.145506040098212447e-50
2.220952171069627236e-50
2.311457068624350932e-50
2.482981601713688441e-50
2.614001010039845099e-50
2.681841515430446587e-50
2.753972426295538404e-50
2.877542490693580466e-50
2.938332742768809653e-50
3.063820716933453104e-50
3.169463866115692558e-50
3.323552915844752753e-50
3.432646613678599367e-50
3.542853693808227964e-50
3.692426914099458251e-50
3.968212167178530351e-50
3.987198346776168704e-50
4.209381473883211923e-50
4.492718891768729037e-50
4.859779802655560757e-50
4.985315115981956477e-50
5.222289233680520746e-50
5.484720546256010723e-50
5.976651421461856145e-50
6.030325870158468980e-50
6.245045766475199667e-50
7.143731705575749258e-50
7.557607315824291723e-50
8.068484868830177241e-50
9.466816230431670829e-50
1.044913370761285751e-49
1.122093398149602258e-49
5.084886324281574344e-38
1.382929342626649922e-37
2.684253536866014846e-37
3.203500250034782160e-37
4.747244272297069443e-37
5.920998821743025373e-37
8.676800727573988896e-37
1.438369396862778961e-36
1.755417647849421380e-36
1.846372513496018754e-36
1.979863953285604466e-36
2.361964009543101151e-36
2.846019344046612437e-36
2.971953433321144284e-36
3.598107398462130241e-36
3.918578535896931454e-36
4.055728731658819287e-36
4.361656209675289456e-36
4.518234146355795552e-36
5.133823006311850686e-36
5.843229664764663446e-36
6.171745468933453978e-36
6.722369191205138124e-36
6.970640012072871540e-36
7.157398277444837166e-36
7.706845495079912985e-36
7.884105085847205564e-36
8.504576376870781496e-36
8.808660468355256193e-36
9.703606315616691649e-36
1.071485221409444095e-35
1.126064604033083477e-35
1.156627725582953149e-35
1.262145231623680515e-35
1.303135278437654246e-35
1.309336265692838818e-35
1.376886216285528722e-35
1.552843109749693139e-35
1.601353807699545848e-35
1.672309034057168799e-35
1.776632680151270825e-35
1.803193828022008333e-35
1.827492671452941350e-35
1.872183629360502517e-35
2.019899930936812036e-35
2.052206752340361452e-35
2.073247433897943608e-35
2.120401735014736414e-35
2.157135444513600857e-35
2.241640087793879963e-35
2.433590375961247362e-35
2.513652451594765713e-35
2.572459390170339380e-35
2.668340922471804753e-35
2.681839689322329905e-35
2.927502264267896409e-35
2.983862647286565196e-35
3.025642391545668653e-35
3.118763751432528398e-35
3.207324719209618530e-35
3.350796766934702279e-35
3.356021929958229188e-35
3.479017230056141554e-35
3.638438986803567563e-35
3.767199569628412483e-35
3.794208308072243258e-35
3.960957280094785113e-35
4.035684569276487970e-35
4.134019317664083320e-35
4.262891274127823402e-35
4.581070537102091001e-35
4.686475752202523724e-35
4.774981329318021977e-35
4.931215828116055665e-35
5.000699413804373382e-35
5.047701943411914527e-35
5.148763897880815118e-35
5.280591861842292487e-35
5.570251813595588737e-35
5.695447522122156487e-35
6.019687124516604177e-35
6.057381733376923525e-35
6.295793925701801561e-35
6.424108231625923652e-35
6.700041306971455965e-35
6.722524891560276924e-35
6.893563991785722934e-35
7.215092847881210607e-35
7.466943615961535700e-35
7.809715028497912192e-35
7.914373302565952431e-35
8.017596469596305432e-35
8.250861984472818113e-35
8.768669844471706233e-35
8.916891147193607504e-35
9.332196500136682199e-35
9.549891166657202499e-35
1.005976908018597933e-34
1.029920860919832992e-34
1.086033829397960879e-34
1.097576994433404632e-34
1.115891974102678059e-34
1.138693205563284486e-34
1.196746297251848183e-34
1.270710354391567078e-34
1.307293463772195789e-34
1.347229427758184176e-34
1.412094151595166961e-34
1.454542949221457573e-34
1.505069833080401127e-34
1.578516026552929934e-34
1.617799764546029439e-34
1.696846131205653869e-34
1.728011646049350031e-34
1.782499768231023157e-34
1.935339793455312455e-34
2.069924722199976054e-34
2.104923308877050105e-34
2.197151313789981129e-34
2.414563679664273587e-34
2.490292357456687195e-34
2.557783961888143576e-34
2.608744086882992211e-34
2.789872103823331232e-34
2.912590819927877507e-34
2.990291501539064862e-34
3.323199993785129044e-34
3.458208547062244892e-34
3.767225424746289380e-34
3.821767444304380978e-34
3.909101467705275767e-34
4.225675837420350275e-34
4.405790930498151864e-34
4.951560414798710355e-34
5.752669914820137993e-34
7.030513481025926537e-34
5.032545771020566109e-22
9.119673508604551703e-22
2.056032128997433391e-21
2.192260348129540828e-21
2.877701783878468639e-21
3.760017845612173787e-21
4.895509422674186868e-21
5.997542164086601981e-21
6.850965117029522640e-21
7.162973129697906109e-21
8.364336967480826454e-21
9.942309753121449463e-21
1.192855679291471019e-20
1.370750439933027909e-20
1.568751441453925211e-20
1.895147182730615973e-20
1.945535201627762090e-20
2.044138352144226816e-20
2.233500055642375749e-20
2.301565140663788524e-20
2.522963343452549858e-20
2.875637431054552636e-20
3.036544773147352053e-20
3.224143829385451915e-20
3.336388846132734841e-20
3.342919002582804474e-20
3.476778997856434537e-20
3.869425402058677062e-20
4.097546140843973869e-20
4.305357083350856214e-20
4.443712424938168100e-20
4.482456753357666489e-20
4.687518259881880169e-20
4.996829648759206801e-20
5.117975508830399397e-20
5.367408589225085499e-20
5.630142691165457462e-20
5.884216850811064654e-20
5.969886485844673274e-20
6.274879016402040689e-20
6.420734973303715292e-20
6.503705014025175344e-20
6.543858411419233510e-20
6.819558571764698524e-20
7.088646920088821418e-20
7.200346118904373844e-20
7.695049561914222440e-20
7.836046009500555476e-20
8.058976383204107823e-20
8.247610059242976410e-20
8.592928309360230541e-20
8.738434992567742654e-20
9.053146581736375142e-20
9.512949563836576049e-20
9.672788782524800908e-20
9.960118158157897330e-20
1.026365793765243770e-19
1.028341585840065283e-19
1.056276696583437076e-19
1.068941559514558917e-19
1.111019563742457884e-19
1.128971208153449776e-19
1.135855251015137688e-19
1.152625755554449926e-19
1.208833323804892280e-19
1.227730285076628447e-19
1.263691092223235821e-19
1.279472660714915382e-19
1.295226603265709462e-19
1.304085585369371614e-19
1.347582948029432644e-19
1.354048888656684736e-19
1.432864028136680254e-19
1.440747576314160280e-19
1.462431084732345190e-19
1.497820567952174602e-19
1.537849044652301319e-19
1.558834492005787874e-19
1.575511553095895647e-19
1.616553002522147308e-19
1.633167115841347780e-19
1.680408199318466966e-19
1.703756417188449108e-19
1.721377893505507374e-19
1.781915538030763887e-19
1.793218745071956616e-19
1.819230998804457464e-19
1.890527279238456974e-19
1.913415684070035298e-19
1.920256281840437076e-19
1.956511932773380031e-19
1.988499220504107092e-19
2.060296425808697772e-19
2.129616433104014619e-19
2.153750825216439224e-19
2.184715588682498774e-19
2.234106518730880335e-19
2.299135309594999646e-19
2.327338319172384397e-19
2.457598145476203551e-19
2.481554593576482784e-19
2.496029329289135293e-19
2.632154475238045714e-19
2.703906065705909188e-19
2.880439458878087975e-19
2.891862164114027380e-19
2.976884678272413759e-19
3.022151986172074547e-19
3.122510099665910286e-19
3.218306368058994430e-19
3.266696338882484123e-19
3.329967732395453160e-19
3.423324696351734743e-19
3.627668960331467418e-19
3.673548802541753595e-19
3.793072270424070995e-19
3.883515559222887384e-19
3.975515674287401631e-19
4.166990288454671300e-19
4.294266112940962040e-19
4.367910221079162522e-19
4.493213078241085326e-19
4.767890456380381411e-19
4.826210954706698135e-19
4.852531122972714533e-19
5.084307659091650455e-19
5.315881769164672356e-19
5.397695300213442346e-19
5.506580554552289156e-19
5.687867510023238796e-19
5.801250038090066229e-19
6.124304400307457883e-19
6.214085642658419110e-19
6.569536515617439754e-19
6.606889891528793970e-19
6.972097231324085779e-19
7.094076972150532160e-19
7.338138695416096274e-19
7.508084518726327793e-19
7.520950930352512531e-19
7.744128833243359396e-19
8.370913131894182692e-19
8.926298069915416067e-19
9.011929757199926449e-19
9.413893917147810627e-19
9.612576933410758826e-19
1.023369909958893282e-18
1.029820977853745875e-18
1.057181991369991477e-18
1.099518995979866000e-18
1.143068110000922176e-18
1.169642698129438648e-18
1.183805521123743904e-18
1.206031250179664548e-18
1.224807906652357066e-18
1.255776805050696866e-18
1.336045615215842093e-18
1.398058334606409512e-18
1.411662924575079576e-18
1.512505013238846393e-18
1.620202902908447444e-18
1.690649095967941121e-18
1.706021232208783451e-18
1.911006993988471347e-18
2.346561721658361306e-18
2.509745121752717585e-18
3.117924862923914055e-18
2.330372507828356629e-07
2.392505330091071422e-07
9.907686855488838265e-07
1.058858287843636266e-06
1.948031257729197550e-06
2.098955377237884923e-06
2.424553493312150918e-06
2.642863985499224959e-06
2.857472848878231220e-06
3.091190245559642103e-06
6.137143825291656440e-06
6.725166887814935750e-06
7.506534225183563896e-06
7.638222409933372986e-06
8.154699198541650346e-06
8.219675564533542801e-06
8.358251809292808359e-06
8.497489031722382815e-06
8.937884271698680018e-06
8.973334018835599346e-06
1.209975084300072702e-05
1.271746344294958148e-05
1.490653021730102127e-05
1.524462356868910414e-05
1.751339288474052864e-05
1.880754186454026912e-05
1.902684952868627263e-05
2.006994078493863748e-05
2.038086018519588724e-05
2.123325943304727478e-05
2.647633148903758653e-05
2.909689593082023568e-05
2.929196518089908607e-05
2.952291081377924915e-05
3.212414270431411745e-05
3.242184020040072905e-05
3.268064865084244224e-05
3.373460862412605170e-05
3.464749805315595012e-05
3.517341865350739986e-05
3.616816720453709812e-05
3.817779294217096662e-05
4.200144968268541601e-05
4.399763363799772889e-05
4.826212039471327545e-05
5.063772786504837435e-05
5.184717671556398255e-05
5.316337532392284608e-05
5.473446732373969117e-05
5.575913327985411883e-05
5.772108053215262732e-05
6.112453146519853005e-05
6.855945585029372936e-05
6.994357619869176425e-05
7.044271784637014277e-05
7.141175958465377255e-05
7.287044680597600530e-05
7.524408535626017289e-05
7.576231185847780039e-05
7.584137830627375276e-05
7.697134923215989287e-05
7.949299947774316713e-05
7.957184895744054843e-05
8.408105274862275437e-05
9.247260268926243401e-05
9.415578966565314788e-05
9.600868267559164093e-05
9.899285327020670544e-05
1.004421705736048402e-04
1.033683357924579030e-04
1.069990563162386156e-04
1.076544283252917213e-04
1.182041034857632617e-04
1.207265885244980383e-04
1.212954388000542721e-04
1.213661108101716835e-04
1.268923484324098005e-04
1.272275692469736891e-04
1.293825790539177868e-04
1.307361939592548291e-04
1.309156596706137639e-04
1.315676582669292154e-04
1.370331273517819257e-04
1.381840189924081138e-04
1.444793278269619575e-04
1.473904231966259191e-04
1.518485712092695276e-04
1.530428854613372167e-04
1.567314128868251130e-04
1.579897889512001954e-04
1.594838787674779520e-04
1.639099942223422096e-04
1.733024288427669228e-04
1.754167260293985095e-04
1.797563646204775739e-04
1.808960751383202593e-04
1.861310295056056924e-04
1.911403570840335012e-04
1.940335370464952777e-04
1.950926243382918761e-04
1.967221316289202520e-04
1.967516520022169198e-04
1.998639414647078092e-04
2.017086253686004244e-04
2.092888140515146390e-04
2.116842878854613343e-04
2.146816935586135487e-04
2.161096201837222762e-04
2.176664547196413210e-04
2.229733271291510868e-04
2.252114057937484935e-04
2.310075167451097885e-04
2.358714402623816647e-04
2.389383018389146024e-04
2.422227819081241846e-04
2.436547428528697344e-04
2.472405557911872952e-04
2.501556543939967335e-04
2.618189806587027679e-04
2.629408857106019476e-04
2.637325506386669076e-04
2.677533746389534550e-04
2.727422795615605587e-04
2.754786080117921257e-04
2.760085272365617594e-04
2.801390215276930895e-04
2.826277563661423829e-04
2.884529772346831715e-04
2.887145241076257622e-04
2.935902956101387839e-04
2.981309307793827339e-04
3.006758800241581225e-04
3.043203955260629246e-04
3.077598192155930998e-04
3.088603433106913926e-04
3.119247941125322869e-04
3.145802718678509450e-04
3.245811838813847838e-04
3.293767361446974309e-04
3.297080619951885051e-04
3.316624820894853399e-04
3.355716012262119395e-04
3.363137065114628083e-04
3.420639188479105536e-04
3.430254091209073482e-04
3.504451733563779280e-04
3.566467041663495927e-04
3.594668433586524622e-04
3.604599559462319893e-04
3.624716938084589874e-04
3.658494367842960284e-04
3.692725159426674662e-04
3.731200819024073335e-04
3.763604242318470340e-04
3.770149746806423000e-04
3.784084457453855345e-04
3.813216210051814182e-04
3.888452168530192872e-04
3.901642061323414208e-04
3.942171281376931477e-04
3.953305013618082955e-04
3.979780059496881742e-04
3.984911868579152664e-04
4.008483980184889711e-04
4.052117216270640873e-04
4.093728543883133771e-04
4.125807596673639098e-04
4.185151764309039037e-04
4.200236791458207444e-04
4.221258503732025469e-04
4.262003424350408864e-04
4.266242080622434461e-04
4.279214920276960907e-04
4.315656508950973884e-04
4.348036658386113967e-04
4.398473707429317891e-04
4.411469872688209026e-04
4.419635820194226438e-04
4.441221741720443282e-04
4.458183943480942789e-04
4.489830483856309721e-04
4.490242237838147914e-04
4.496037972942775536e-04
4.578326330103585167e-04
4.594635032473371556e-04
4.607029437250269527e-04
4.609781441282167569e-04
4.614675780419145372e-04
4.655943533908103228e-04
4.673763918473351027e-04
4.691190765409264754e-04
4.700716353153144822e-04
4.703980173574623825e-04
4.715001179548300621e-04
4.738199344932574595e-04
4.746933105655938481e-04
4.768008528964831367e-04
4.768917776035156613e-04
4.781771752179516787e-04
4.785044443182707454e-04
4.792912923034242114e-04
4.811131686608611287e-04
4.812098629928074985e-04
4.815818283640701776e-04
4.816907565008409788e-04
4.929657736814489245e-04
4.950394466858409458e-04
5.004634179778086507e-04
5.062390520702413641e-04
5.068524356719784386e-04
5.110495006850070913e-04
5.550942990823117679e-04
5.660145137686785257e-04
5.822911279545696546e-04
5.829207434266335227e-04
5.984663627510722079e-04
6.065381073609924911e-04
6.106098400187479416e-04
6.342621361636304128e-04
6.613082023911082043e-04
6.617829063505097000e-04
6.799420066579115298e-04
6.886605407490704227e-04
6.958794653300191422e-04
7.070007249574717127e-04
7.364680715370178427e-04
7.384571130963346868e-04
7.401211835033142663e-04
7.845732322948694272e-04
7.982257292475292880e-04
8.022556846150963664e-04
8.106997308685591529e-04
8.108300582007614988e-04
8.182109113304659401e-04
8.432677953133071568e-04
8.594950000614431972e-04
8.718279330077127959e-04
8.752159840343582721e-04
8.756782122087309076e-04
8.975415630890484428e-04
9.102399049752749180e-04
9.164873093025002878e-04
9.269197303647289891e-04
9.306095727082862789e-04
9.311468016917524718e-04
9.680886063133983376e-04
9.745751294031103915e-04
9.754482503419519912e-04
9.759897437445981582e-04
9.869511193082828888e-04
1.003473759951918403e-03
1.007122766822711500e-03
1.008655158087245563e-03
1.009013896121406908e-03
1.021908969007772217e-03
1.027775049909656572e-03
1.028102106975594321e-03
1.028855254034537073e-03
1.028879277114735360e-03
1.032624794052105317e-03
1.086698443311642694e-03
1.109597472389413971e-03
1.158372193881898344e-03
1.214365576252241473e-03
1.272198717343656039e-03
1.298449747490286812e-03
1.332683137638796065e-03
1.418273386037376821e-03
1.467206360195053233e-03
1.475234173392320214e-03
1.517663112478113236e-03
1.522826849765498329e-03
1.666709033344505268e-03
1.669431467180187197e-03
1.706982058095399052e-03
1.708206636215718220e-03
1.780112297294417743e-03
1.874129123319469205e-03
1.895202354366333714e-03
1.914554557629049225e-03
2.021129848787741028e-03
2.084710226831622531e-03
2.091927232291403496e-03
2.103719150964220280e-03
2.165929162539621550e-03
2.272579905016649561e-03
2.299274143465927962e-03
2.301832335297022102e-03
2.406906843740453262e-03
2.439490911887196283e-03
2.504540896791711182e-03
2.509475421441282206e-03
2.541662598111999252e-03
2.652576090360972850e-03
2.706707986228945768e-03
2.723245814014289140e-03
2.773299154439219996e-03
2.793155129365160368e-03
2.899606466487131794e-03
2.910329856032753057e-03
2.934187215137923528e-03
3.042735590061088503e-03
3.101197582331521093e-03
3.140757829255489460e-03
3.143613029573068783e-03
3.168207194564310551e-03
3.290562480622816199e-03
3.292621561358431877e-03
3.341460521365048012e-03
3.372618584426663717e-03
3.418773976765475311e-03
3.477432272791462949e-03
3.522236586242267174e-03
3.535332062969799051e-03
3.598916469085871456e-03
3.654469177431742075e-03
3.717597082893163256e-03
3.743787736112163568e-03
3.807051862840316221e-03
3.822747028504615806e-03
3.823322192885464203e-03
3.891200153909380073e-03
3.950568131918616444e-03
3.976710856092240121e-03
3.979683737361579265e-03
4.004003244444840140e-03
4.052610888206007768e-03
4.126224887761196537e-03
4.137317488783732837e-03
4.178239100764393615e-03
4.200702576613470247e-03
4.260196981823969296e-03
4.303816925014482785e-03
4.334264009858360654e-03
4.334962576708319484e-03
4.342525736168324074e-03
4.380756102331274937e-03
4.416989376798016037e-03
4.448962602574470238e-03
4.452639523576343294e-03
4.471112605841510816e-03
4.487082033809250414e-03
4.553802556152859032e-03
4.570092418339748684e-03
4.578233242968833550e-03
4.584332643243294557e-03
4.638041842400138226e-03
4.653881330588425028e-03
4.665444124300930154e-03
4.673630138149557564e-03
4.675573983516931667e-03
4.695104353077389665e-03
4.704262731958465046e-03
4.713253031104383539e-03
4.734613661032412331e-03
4.738244561723639788e-03
4.751944395523345979e-03
4.755965694863629328e-03
4.776351506365825866e-03
4.777264334728538973e-03
4.780707427090449303e-03
4.781716611501640214e-03


==> fig/ncg/eigncgHprecond3-5.txt <==
eig
-3.284903233616952639e+04
-2.999999945710711472e+04
-2.999999927614286207e+04
-2.999999461088929093e+04
-2.999999281451928618e+04
-2.783267176952388036e+04
-1.999999951742864505e+04
-1.999999951742861958e+04
-1.999999951742861958e+04
-1.999999951742861595e+04
-1.999999951742861231e+04
-1.999999951742860139e+04
-1.999999951742860139e+04
-1.999999951742859776e+04
-1.999999951742859412e+04
-1.999999951742859412e+04
-1.999999951742858684e+04
-1.999999951742857957e+04
-1.999999951742857957e+04
-1.999999951742857957e+04
-1.999999951742856865e+04
-1.999999951742856501e+04
-1.999999951742856501e+04
-1.999999951742856501e+04
-1.999999951742856138e+04
-1.999999951742855774e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742854682e+04
-1.999999951742854682e+04
-1.999999951742854682e+04
-1.999999951742854319e+04
-1.999999951742853227e+04
-1.999999951742852500e+04
-1.999999951742851408e+04
-1.999999951742849953e+04
-1.999999951742846315e+04
-1.999999896433074173e+04
-1.999999896433073081e+04
-1.999999896433072718e+04
-1.999999896433071990e+04
-1.999999896433071626e+04
-1.999999896433070899e+04
-1.999999896433070899e+04
-1.999999896433070171e+04
-1.999999896433070171e+04
-1.999999896433069443e+04
-1.999999896433067624e+04
-1.999999896433066897e+04
-1.999999896433066533e+04
-1.999999896433065442e+04
-1.999999896433064350e+04
-1.999999896433064350e+04
-1.999999896433062895e+04
-1.999999520967960780e+04
-1.999999520967959324e+04
-1.999999520967958961e+04
-1.999999520967958597e+04
-1.999999520967958597e+04
-1.999999520967958233e+04
-1.999999520967958233e+04
-1.999999520967957869e+04
-1.999999520967957142e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956050e+04
-1.999999520967956050e+04
-1.999999520967955687e+04
-1.999999520967955687e+04
-1.999999520967955323e+04
-1.999999520967954959e+04
-1.999999520967954595e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967953504e+04
-1.999999520967952776e+04
-1.999999520967952776e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952049e+04
-1.999999520967951685e+04
-1.999999520967951685e+04
-1.999999520967950230e+04
-1.999999520967949138e+04
-1.851983266920339884e+04
-1.267480274365923106e+04
-9.999999758714295240e+03
-9.999997604839785708e+03
-5.669356416633577282e+03
-4.999999879357136706e+03
-4.999998802419888307e+03
-3.287533773805136661e+03
-4.729377318335119300e-11
-4.608408798068529901e-11
-4.238273622503211004e-11
-3.111694396272305235e-11
-2.780215599082224134e-11
-2.741890780808328032e-11
-2.686454160869179685e-11
-2.643430835622503831e-11
-2.200439264994116599e-11
-2.165741490632566654e-11
-1.862821997120027351e-11
-1.760647406281174139e-11
-1.668047498235185643e-11
-1.662090003614633146e-11
-1.616740273485350462e-11
-1.425843079482898856e-11
-1.351095509766438366e-11
-1.307250753968996895e-11
-1.249241807616689123e-11
-1.108308363031430196e-11
-1.040849245781130403e-11
-8.213686565723852373e-12
-7.572835655029117350e-12
-7.566079069015917237e-12
-7.408473533932242244e-12
-6.924449836493416465e-12
-6.505634014914748530e-12
-6.296175666825208533e-12
-5.957014237861710069e-12
-5.546541674874529535e-12
-5.416625889044512773e-12
-4.962041735142137337e-12
-4.941640962223126013e-12
-4.862007097821932616e-12
-4.769244849974377954e-12
-4.628612005587694247e-12
-4.607338530700507913e-12
-4.400985503375197437e-12
-4.365016107774039372e-12
-4.207800390014859813e-12
-4.058981338411193266e-12
-3.922347644033317636e-12
-3.864127825555383090e-12
-3.776571100687993905e-12
-3.760999388507424276e-12
-3.733529377642441178e-12
-3.616554651425900879e-12
-3.586295742143629733e-12
-3.547884139424938536e-12
-3.473686475366011971e-12
-3.384208330855585725e-12
-3.353655944261719404e-12
-3.324249543625539243e-12
-3.274713860563454769e-12
-3.096005253598395948e-12
-3.077165320880079568e-12
-3.055461375026815489e-12
-2.993208418033566292e-12
-2.946805429302731242e-12
-2.567220530382312725e-12
-2.484052135218734143e-12
-2.407992855148875540e-12
-2.406155598336286346e-12
-2.257597515657192263e-12
-2.193533067275661427e-12
-2.164547175059589402e-12
-2.070720613050173492e-12
-2.037847198002808201e-12
-1.960859261948208903e-12
-1.896915845700087769e-12
-1.886180850216095313e-12
-1.866310037023134388e-12
-1.835272797129169634e-12
-1.817745352374716536e-12
-1.791075914070480285e-12
-1.707864770450840335e-12
-1.595762276404909077e-12
-1.532916334657251655e-12
-1.481491540731440093e-12
-1.447370951422639445e-12
-1.341832585342267694e-12
-1.309578384286710926e-12
-1.276904075176815784e-12
-1.228973085038749864e-12
-1.194176988783372078e-12
-1.174138459731180521e-12
-1.081853626145820795e-12
-1.023496689624667462e-12
-9.583625447037808699e-13
-9.377801543783788156e-13
-8.491957550831628219e-13
-8.163417002501611519e-13
-7.816174928774567530e-13
-7.350575229206192854e-13
-7.022058737377307010e-13
-6.775162305046108795e-13
-5.913453686673787244e-13
-5.728592211220450137e-13
-5.019318818036542775e-13
-4.985686800079005749e-13
-4.732067159630165555e-13
-4.637622241629757231e-13
-3.415455155411985664e-13
-2.638522631618456410e-13
-2.074404839848283103e-13
-1.727258475414369253e-13
-1.392051085742598831e-13
-9.214431458197269676e-14
-7.101977566937149330e-14
-5.514256585502077402e-14
-4.698652986211090218e-15
-5.679530355827517121e-27
-3.954431687932864522e-27
-2.822331119124648625e-27
-2.701218320577161865e-27
-2.660666133341983623e-27
-2.564131748260251494e-27
-2.372750093546457097e-27
-2.192097608445271573e-27
-2.160199660728459038e-27
-2.118156311648393250e-27
-2.037177263510104278e-27
-1.959526370071633781e-27
-1.923026182686052400e-27
-1.855470332226554706e-27
-1.813451088485538997e-27
-1.730442292827476988e-27
-1.705202159485285388e-27
-1.634827740786687704e-27
-1.560911703923707964e-27
-1.522612993429666211e-27
-1.490747016668412729e-27
-1.471487029534639272e-27
-1.410257327601227401e-27
-1.356892304295806319e-27
-1.315782013188798895e-27
-1.269863894809061745e-27
-1.244972246874073491e-27
-1.216250764440578368e-27
-1.187594380185641496e-27
-1.149272747657127744e-27
-1.123147795403041123e-27
-1.066358228306971289e-27
-1.040324433153373935e-27
-1.005771566892142665e-27
-9.613352061790017539e-28
-9.488981865544428998e-28
-8.978727580008824751e-28
-8.505943531444170600e-28
-8.329745762289955031e-28
-7.642760593768188318e-28
-7.585567220346006955e-28
-7.184202942972662705e-28
-7.158265764894216632e-28
-7.016446874750304966e-28
-6.667159764761432738e-28
-6.138505430202707209e-28
-5.776948177701931412e-28
-5.663077392232273694e-28
-5.215229313389542573e-28
-5.082777364322884396e-28
-4.828728760540727684e-28
-4.561654059045876588e-28
-4.489897314881386619e-28
-4.103027682502470542e-28
-3.936912471446033027e-28
-3.748877382856194585e-28
-3.719287678403288301e-28
-3.590438234038101868e-28
-3.549757475746072445e-28
-3.181346290750100881e-28
-3.061847058525592105e-28
-2.666044039571905580e-28
-2.488655563695232162e-28
-2.342068467861740387e-28
-1.983707674070329459e-28
-1.838795550663976181e-28
-1.587133516819651491e-28
-1.531308975441413948e-28
-1.440658569080943778e-28
-1.288783298894170736e-28
-1.166962035674027028e-28
-1.088098412783173570e-28
-8.571020793874811170e-29
-6.419192346186701092e-29
-4.108280829752281676e-29
-3.776849299564114564e-29
-2.570591232073200732e-29
-1.912013204089450359e-29
-1.665534231322501835e-29
-1.286114444537900433e-29
-9.247007961756220068e-30
-8.266273644180171105e-30
-6.813479817043273662e-30
-5.535886258597577326e-30
-4.012399067715308123e-30
-3.187974552708350685e-30
-2.905863607609940961e-30
-2.576485234176478381e-30
-1.038977542014742167e-30
-2.725622215856400341e-32
-1.121348605613268918e-42
-8.690858862824491414e-43
-7.510515965420099719e-43
-6.845651786588205287e-43
-6.695561629085283595e-43
-6.367576506017312567e-43
-6.206424198328783363e-43
-5.844577312525041365e-43
-5.603424264423745814e-43
-5.173200169902014979e-43
-4.827866464447932340e-43
-4.768441120817881016e-43
-4.627594634620172071e-43
-4.275591103458121054e-43
-4.159297780622349521e-43
-3.708604209691074744e-43
-3.561222087914620827e-43
-3.502667427296724925e-43
-3.415562447817841159e-43
-3.281133759457201739e-43
-3.027611478764347027e-43
-2.905206128473796383e-43
-2.846449204781152133e-43
-2.650076934738418530e-43
-2.392188250484818185e-43
-2.290175389678371324e-43
-2.207952928666426111e-43
-2.065930411786021810e-43
-2.026464620593446955e-43
-1.926912139299804600e-43
-1.821298412687533324e-43
-1.744397619127719338e-43
-1.605358378801066428e-43
-1.490946843308384269e-43
-1.457637128416569867e-43
-1.340137689671464602e-43
-1.285771923115816838e-43
-1.213496238957332169e-43
-1.143635715127891036e-43
-1.009266015622553072e-43
-9.866358368296896658e-44
-9.016864949504685983e-44
-8.658106044649183457e-44
-8.430890176773789687e-44
-7.748211542202792081e-44
-7.695615842386912045e-44
-6.427381461908775560e-44
-6.215417520610309792e-44
-5.877165334585036516e-44
-5.100660444470723195e-44
-4.353206775134638220e-44
-4.138216733275647625e-44
-3.426534274885446513e-44
-3.115246170593592304e-44
-2.847830003747977058e-44
-1.914096975493961419e-44
-1.189507800358386342e-44
-9.913123166492068875e-45
-7.478237218042897541e-45
-6.876159195647567627e-45
-5.768053649343129371e-45
-5.126624591797671127e-45
-4.109972303950801317e-45
-3.777302098297683647e-45
-3.436149330175901130e-45
-2.629320847335183552e-45
-2.297249845915207002e-45
-2.127860274367080316e-45
-1.614803411780761922e-45
-1.044516334938633096e-45
-7.719851728439931984e-46
-5.250429592468097073e-46
-4.516897116705861201e-46
-3.146326265832016610e-58
-2.520235959020881305e-58
-2.188907759251933336e-58
-2.083774566939063765e-58
-1.975227489374745411e-58
-1.823319152049359304e-58
-1.696313010041817864e-58
-1.633417316286293997e-58
-1.516208488131199649e-58
-1.477968295200038117e-58
-1.418827341307080140e-58
-1.322533423869301334e-58
-1.314340070450132193e-58
-1.210030538397369287e-58
-1.122450406620394398e-58
-1.067088983341707027e-58
-9.714239534066819590e-59
-9.214737419190967986e-59
-8.909397099889154886e-59
-7.986097062998772055e-59
-7.327561087718292514e-59
-7.229059587357480774e-59
-6.936954494404736444e-59
-6.246251605722126613e-59
-5.779881213440257526e-59
-5.708523492936299964e-59
-5.582192294387076224e-59
-4.905228527812224941e-59
-4.706019619351157880e-59
-4.363438729387106977e-59
-4.346214359127696606e-59
-3.811704415685472485e-59
-3.495595232584184284e-59
-3.255936438834593336e-59
-3.156160524165252653e-59
-2.746826518549900261e-59
-2.598126699116735733e-59
-2.437551029928293380e-59
-2.352653959061058160e-59
-2.113574718520922730e-59
-1.884086262926185794e-59
-1.774496434968328985e-59
-1.576577355771820171e-59
-1.511302591438874174e-59
-1.341983673871767245e-59
-1.266364777824239230e-59
-1.112297788254130880e-59
-9.484915580830896595e-60
-8.248126171292375575e-60
-6.561517702582760301e-60
-5.779371228063297279e-60
-4.587000990286119396e-60
-3.878795874137250329e-60
-3.433535585999032575e-60
-3.286576288027341241e-60
-2.267972894289252571e-60
-2.122362436978238515e-60
-1.467084411063565951e-60
-1.188787059433652966e-60
-9.326738968253983848e-61
-8.358990646212662613e-61
-6.288349883184322292e-61
-5.355006790904374840e-61
-4.712879682538943436e-61
-3.437028605827452752e-61
-2.950992283192137406e-61
-2.641048025821886421e-61
-2.441788019651794667e-61
-1.623628656723339920e-61
-9.839528211544299888e-62
-9.347724545684757229e-62
-7.051582809116659913e-62
-3.094558504740391627e-62
-1.048233941362504667e-63
-8.285552282592365784e-74
-7.212108945346910213e-74
-5.272783406569848089e-74
-4.504934630755078842e-74
-3.984575544168690971e-74
-3.605884567047230286e-74
-3.508801725611956616e-74
-3.138558817853019079e-74
-2.905698405722502523e-74
-2.655379111965701205e-74
-2.517192578738722338e-74
-2.375010897820931907e-74
-1.971388847799860094e-74
-1.915953051900225233e-74
-1.848997177557304059e-74
-1.727138923466908108e-74
-1.669121584907090150e-74
-1.530156901813184573e-74
-1.325502694198342127e-74
-1.245343124187790414e-74
-1.179510933164152818e-74
-1.068867275484756175e-74
-1.019188159481519408e-74
-9.478461574179930185e-75
-8.649542319638263689e-75
-7.705799170081849057e-75
-6.876586710249032649e-75
-6.686165956412708205e-75
-6.203206616925970136e-75
-5.587038926274459286e-75
-5.013712436895852324e-75
-4.748878746598681640e-75
-4.129283494298744346e-75
-4.071969302415891120e-75
-3.650311319722368837e-75
-2.571373598520839923e-75
-2.428789209879641224e-75
-2.228037685749967037e-75
-1.529698067567657568e-75
-1.382846217142802038e-75
-1.022140838286310100e-75
-9.970376459513567913e-76
-8.746265739366856329e-76
-7.535615681154357484e-76
-5.643226947405448820e-76
-4.950779399722894572e-76
-4.164932155857628380e-76
-3.943440883945083129e-76
-3.511921914635915583e-76
-3.149210503160019622e-76
-2.514043872401640603e-76
-1.952053443283015026e-76
-1.805783682971848620e-76
-1.606288953487380907e-76
-1.340806892689511311e-76
-9.097544396890534706e-77
-6.192321939154526974e-77
-3.769220828692588381e-77
-2.968104658559411383e-77
-2.456922908625126546e-77
-1.324988555723360870e-77
-1.132152004820359646e-77
-8.583116726748967483e-78
-6.312443475436359797e-78
-4.949965842682450126e-78
-4.230585405428436967e-78
-3.828232039741365050e-78
-3.537796094571995573e-78
-3.109609198780250387e-78
-1.607387294193089588e-78
-1.246669214336870890e-78
-6.063752081116027997e-79
-9.191870138617908534e-90
-8.402442772492329054e-90
-6.334433693248655246e-90
-6.131664140845095743e-90
-5.806874397240215943e-90
-4.456930504794103866e-90
-4.016586426549724428e-90
-3.846929600794777282e-90
-3.706592750799235653e-90
-3.213016310824877513e-90
-2.703004893564526464e-90
-2.650471876593693213e-90
-2.466568916113819142e-90
-2.216316759944832108e-90
-1.902791327815758029e-90
-1.745482298212923579e-90
-1.604768420853259161e-90
-1.409820788952055940e-90
-1.355496400195275300e-90
-1.246006240700969300e-90
-1.057209846710797839e-90
-9.460175847517083370e-91
-7.228976160749880874e-91
-7.011637591789537606e-91
-6.261300830947957395e-91
-5.049069107548569641e-91
-4.025901568890048490e-91
-3.335422887816815978e-91
-1.984516536452448637e-91
-1.761268045214942798e-91
-1.531900271604812668e-91
-1.243456690619464176e-91
-1.063389696988053623e-91
-9.712793571177585401e-92
-7.733885721701062624e-92
-7.245960417846582890e-92
-5.841522736349934832e-92
-5.585480974872654886e-92
-4.545749738611761652e-92
-3.934809102463213491e-92
-2.921733967182603110e-92
-2.209350058573010754e-92
-1.360026044170507723e-92
-1.057920526855995130e-92
-4.972630612843204221e-93
-3.826937215896807538e-93
-2.931897521127597455e-93
-2.616908813032099414e-93
-2.022784123928006102e-93
-1.894093202355576554e-93
-1.752728214706079861e-93
-1.334687177520327248e-93
-1.111842027598829032e-93
-9.569428504047463872e-94
-7.270957476583483555e-94
-5.126474880848201881e-94
-4.480632831926679085e-94
-2.700087681853716729e-94
-1.860102642036878882e-94
-1.728184035650952280e-94
-2.186179098645754785e-105
-1.241973034331423783e-105
-1.137261623915225022e-105
-1.008871154151429466e-105
-8.892999445194731058e-106
-8.278859966222245846e-106
-7.336221091193622808e-106
-6.414721745361053738e-106
-5.752464038676381714e-106
-4.688266625326135211e-106
-4.212804060291472648e-106
-4.138469473701372736e-106
-3.412983512530274836e-106
-3.185046585150997379e-106
-2.780476077563147142e-106
-2.670603927634043760e-106
-2.547105340145280246e-106
-2.304491222258544983e-106
-1.851757566489165495e-106
-1.673516405855066730e-106
-1.535451835870702158e-106
-1.179852445587427021e-106
-1.144129674264770283e-106
-8.222878999533354778e-107
-7.312205186188900871e-107
-5.035705098631197746e-107
-4.192936262611110097e-107
-2.703713308018121616e-107
-2.085134999249685903e-107
-1.893951330321346732e-107
-1.677451018304509555e-107
-1.474511358497335380e-107
-1.402343996226290815e-107
-1.200782427808670156e-107
-8.307830278803828546e-108
-7.305212949254030034e-108
-6.153224248058093561e-108
-5.119923140231009021e-108
-4.442757878883380432e-108
-3.961239136866926859e-108
-2.494623435796477561e-108
-1.971054382750963282e-108
-9.961488107919693918e-109
-6.929853633735517157e-109
-5.531262473694692451e-109
-4.068229557149554551e-109
-2.719461605475647622e-109
-2.590299990850604497e-109
-1.917501883296879200e-109
-1.640671447896482419e-109
-1.184795433284743458e-109
-9.020094932903053742e-110
-7.951318932097919598e-110
-6.799980328516112323e-110
-5.716450089591566286e-110
-4.301666490472237171e-110
-3.620471983960833871e-110
-2.867755586878198186e-110
-1.924647893681709749e-110
-5.097284981383310495e-111
-1.973346879159622128e-121
-1.767442829593260854e-121
-1.681550832430796685e-121
-1.328193542110359365e-121
-1.214368597033648262e-121
-1.020991448133199782e-121
-7.948790515007797317e-122
-6.843688432781794984e-122
-5.853291458368600849e-122
-5.100907426847215978e-122
-3.903588358116766259e-122
-3.137226114463570570e-122
-2.604621613698586065e-122
-2.333441240548435734e-122
-2.048513515826597035e-122
-1.773272754957881583e-122
-1.309107704391507855e-122
-1.087297532749398543e-122
-7.668384597567328626e-123
-7.262209425408067126e-123
-6.563641276223329989e-123
-5.790314062390176972e-123
-4.873032137154010847e-123
-3.677107491645472977e-123
-2.793647162331628515e-123
-2.604223745871152432e-123
-1.934255097762214601e-123
-1.423235017952218390e-123
-8.528578170783784775e-124
-6.943898840800202637e-124
-6.036921912560699801e-124
-5.013945808525134637e-124
-3.544605835787260147e-124
-2.879823714221821294e-124
-2.498500250762269499e-124
-2.000947442074837770e-124
-1.804136422685706066e-124
-1.556159916586171758e-124
-1.325147829325535943e-124
-1.157442255047154860e-124
-9.349003221788156905e-125
-6.702636405839958863e-125
-5.197123204631711696e-125
-1.619395201677060464e-125
-7.399991422657296097e-126
-4.874931251125486082e-126
-3.156160405056792093e-126
-2.914554125094244138e-126
-2.081802875080769841e-126
-1.748556274838765435e-126
-1.423961989400461990e-126
-1.321745085305968533e-126
-1.008326105467280170e-126
-8.903198664970091786e-127
-7.924346679272601277e-127
-5.029152897124292741e-127
-4.022204647233341231e-127
-1.620906683486548768e-127
-8.174795307852373244e-128
-8.657780024995999901e-138
-8.246752539800345687e-138
-5.050984563045577366e-138
-4.962931070395933889e-138
-3.520041558037437414e-138
-2.784023665197927924e-138
-2.422258026778065625e-138
-2.215117946377766630e-138
-2.115918867481449362e-138
-1.768474202125971501e-138
-1.360853733145932152e-138
-1.123174397419282950e-138
-7.861296923010419440e-139
-6.341837893607442204e-139
-5.467196517931560416e-139
-2.321004456214059324e-139
-2.228318590165627242e-139
-2.019729717916647046e-139
-1.509873251987470565e-139
-1.213962147130977356e-139
-1.185631986034853179e-139
-9.920801713327077978e-140
-8.826213709458936907e-140
-6.958735959260486037e-140
-6.202574688259762443e-140
-5.036449540073112594e-140
-4.200259369807552656e-140
-3.238883733000255439e-140
-2.657982726946748906e-140
-1.070607921140539983e-140
-1.719655360626721852e-141
-9.428822042512723418e-142
-7.389928238204295970e-142
-6.386286400665978836e-142
-5.945368283442287524e-142
-5.443877918854848179e-142
-4.357408062642506229e-142
-3.731684037385604576e-142
-2.636283443524133422e-142
-2.496153754073468288e-142
-2.016487365482086862e-142
-1.511477779342548396e-142
-1.089325624531463392e-142
-8.013369819776994316e-143
-3.474891989982153345e-143
-2.480734404738887925e-143
-1.394203757986667744e-153
-9.108322291047856386e-154
-8.258629896929931390e-154
-7.585846231951400486e-154
-6.227577428988313270e-154
-6.095096525252371235e-154
-5.287553257444337725e-154
-4.543119388287110183e-154
-4.219237158321654953e-154
-3.497546206349765092e-154
-3.183711618780054062e-154
-2.753929263777311255e-154
-2.514095380250146386e-154
-1.217287444306125867e-154
-1.175652537265659279e-154
-6.919007706162835407e-155
-6.159313624512898808e-155
-7.711756072868347682e-156
-6.214726905850215004e-156
-4.887794965724539233e-156
-4.518552123060985290e-156
-3.868337007016101085e-156
-3.779246922355326411e-156
-3.264376504243001049e-156
-3.156198828523445348e-156
-1.279278249674498962e-156
-1.227103245123603430e-156
-9.974803073733589262e-157
-9.835165806362949712e-157
-6.518884241878951177e-157
-3.537790829187896227e-157
-3.285868283413151207e-157
-4.672906540753384896e-158
-4.011190694279682567e-158
-3.285808540309406127e-158
-1.831970348422754233e-158
-1.687081810940376052e-158
-1.572613779388620894e-158
-1.296737514114814792e-158
-1.194690732132865453e-158
-1.191653135384887637e-158
-9.475178435560253352e-159
-9.305475756005019893e-159
-9.004173568294336608e-159
-5.685100489487058374e-159
-3.546296344122942535e-159
-8.409678095144395182e-160
-3.321182611295729350e-170
-3.303540290570974804e-170
-3.248729318308519849e-170
-3.223973064659677694e-170
-3.103273662247012789e-170
-2.937795428096391077e-170
-2.298998578645513493e-170
-2.235852926126149104e-170
-1.741701949247510777e-170
-1.643727166770085284e-170
-1.507838167438804819e-170
-1.241044023574636192e-170
-1.222397150626972536e-170
-7.899384886465779996e-171
-7.824032471525425768e-171
-3.110717467070719956e-171
-1.223924011873675641e-171
-6.991653880507910445e-172
-5.088501951642669077e-172
-5.010408493377442133e-172
-4.805860293008726271e-172
-4.078710779620132028e-172
-3.585104208255304617e-172
-3.338914770461169242e-172
-3.016540111897031564e-172
-2.701835195035150797e-172
-2.333460179990898533e-172
-2.327108278651715003e-172
-2.163074604053155683e-172
-1.147905863841969656e-172
-8.182215359709666205e-173
-5.613080410837927398e-173
-5.236050548539445395e-174
-4.054739854386063601e-174
-3.720149769257308446e-174
-3.325381012362481460e-174
-2.761928356263160583e-174
-1.855720858653924836e-174
-1.833889618651121860e-174
-1.724919824178719779e-174
-1.667498927144459697e-174
-1.093415298223668520e-174
-1.086225630578052453e-174
-7.387497933308291067e-175
-4.843688091789412077e-175
-3.321623131406130854e-175
-2.364396007141438463e-175
-3.029755897908697253e-186
-2.723261794466797466e-186
-1.448666866813246015e-186
-1.331241274523079958e-186
-1.255208559490272722e-186
-1.051609609206988924e-186
-8.163550514991545453e-187
-7.519611799199422053e-187
-5.813169358864462744e-187
-5.127254768335098975e-187
-4.658087892776709383e-187
-3.968682886537327283e-187
-3.336561945182901027e-187
-1.286557723513552573e-187
-9.130208178877226452e-188
-6.418559366606610608e-188
-3.027876104465778201e-188
-2.151776454119428206e-188
-2.140937124236231218e-188
-2.070256905872792052e-188
-2.063223487590532651e-188
-1.976872824787806803e-188
-1.881530471321873017e-188
-1.698416739387425285e-188
-1.451836507689373232e-188
-1.325835621038754158e-188
-1.114171074206794642e-188
-1.033706934805406787e-188
-6.589040436626489682e-189
-5.924228817012252978e-189
-4.510335214467362131e-189
-3.320737877699007620e-189
-2.214850361302468683e-189
-2.136708201058960330e-189
-6.155829522056668013e-191
-6.033094761448441608e-191
-5.839876334934420381e-191
-4.843274744641913884e-191
-4.696485821381676563e-191
-3.785468038918364872e-191
-3.676532396707315539e-191
-3.288950817159887315e-191
-2.659807776382011058e-191
-2.591144892495394383e-191
-2.337745477201730216e-191
-2.103384994513201669e-191
-2.059807749918905246e-191
-1.766131549264897048e-191
-1.545588867227444590e-191
-3.707533893286367262e-192
-1.665317743411155207e-203
-1.102130247214521478e-203
-8.847371794211052725e-204
-8.183011312691688973e-204
-7.621520521309538730e-204
-6.005004297640264315e-204
-4.535173602905091839e-204
-3.766026532917400727e-204
-3.256510670582423575e-204
-3.165475191534535639e-204
-2.988582797409278730e-204
-2.402890325223704517e-204
-1.842801543218842229e-204
-1.763197332903841050e-204
-1.642013106997008896e-204
-1.527717812526313482e-204
-7.395166571604757324e-205
-6.150400912520443166e-205
-4.431037276032492213e-205
-3.681373326915687821e-205
-3.624203574195368094e-205
-3.177132103990061778e-205
-3.172422793553016911e-205
-2.443526295149656241e-205
-2.220615659072672380e-205
-1.437774273347604716e-205
-6.247997532940370589e-206
-5.310733505017237767e-206
-3.951910270434057895e-219
-3.743516104642024142e-219
-2.736451691581741155e-219
-2.635237284996898808e-219
-2.537404421250827874e-219
-2.452442843694363184e-219
-2.131040830921364915e-219
-1.613475127381924589e-219
-1.544026945960511377e-219
-1.405933656008248028e-219
-1.384421871486364876e-219
-4.776270328556629683e-220
-3.738369401042370865e-220
-3.392463405312138803e-220
-3.278001080695111666e-220
-2.792002197009696787e-220
-2.632123427527363155e-220
-2.043065245997951587e-220
-8.280467051995273286e-221
-7.155665133181492002e-221
-6.770253518846218968e-221
-5.942540456288649132e-221
-4.502226322504411723e-221
-4.471438382548572622e-221
-4.244749524452560332e-221
-3.167270547372571055e-221
-1.058541236294992153e-221
-4.717638258982275372e-235
-4.396459374818766846e-235
-4.279780967203374451e-235
-4.241243758644302937e-235
-3.742927639440236994e-235
-3.044721666282378752e-235
-3.031597508197227257e-235
-2.357134050453214442e-235
-2.057973221172184058e-235
-1.623177141480557337e-235
-1.534874056456177478e-235
-1.112104537906875228e-235
-6.193431087083987559e-236
-5.571548667505548441e-236
-4.048920204565847798e-236
-3.044253576314170085e-236
-1.514611230453164403e-236
-1.127622891552979602e-236
-1.078745601123391523e-236
-6.367782756413457460e-237
-4.914206519773203513e-237
-4.695160105267494602e-237
-4.303861015888169618e-237
-3.644986236563495520e-237
-3.521593539938647136e-237
-2.920059383405393831e-237
-2.434486652242216404e-237
-8.598275687758275639e-251
-7.916808175628056842e-251
-7.177638115724568859e-251
-6.640986845022581058e-251
-5.711174116229950947e-251
-5.395169436482188285e-251
-4.143052233082607995e-251
-3.652725782791860531e-251
-3.461298031559922969e-251
-3.211781088625129832e-251
-1.416796956752356432e-251
-1.255906645207426868e-251
-9.898558937740857126e-252
-8.709003491449981185e-252
-6.547038271218324174e-252
-4.421230683799192481e-252
-4.268483664198358548e-252
-1.659155743402105980e-252
-1.649881461583029458e-252
-1.516752765253914110e-252
-1.477427641402630108e-252
-1.410831848682289807e-252
-1.150383905377026990e-252
-1.030747037172338597e-252
-1.027184650558270143e-252
-9.083886985662549352e-253
-9.071154367590150669e-253
-8.993345386225777572e-253
-8.532579533574570007e-253
-5.604540842412538293e-253
-3.257707974076121271e-253
-2.926117790168441000e-253
-1.502961940698292139e-253
-6.540648935276216832e-267
-4.235418376364253819e-267
-3.173048022361130246e-267
-2.377790631816281398e-267
-2.120844155851227768e-267
-1.877740429883904821e-267
-8.698022475131733863e-268
-8.133794544055406484e-268
-5.758709721331025801e-268
-5.479251181436191840e-268
-4.500815191215028426e-268
-3.292375436682748721e-268
-2.183130957152712486e-268
-1.373494422110538926e-268
-1.331356110152862499e-268
-1.248438890302118504e-268
-7.211583003314950730e-269
-6.441781900346106699e-269
-5.557695262129096339e-269
-4.740879147112213764e-269
-1.606742707332334548e-269
-1.437006679786468371e-269
-1.307647892643062492e-269
-6.177779567678299430e-270
-4.334121652557628539e-270
-6.345933471696353414e-283
-3.868815890985329185e-283
-3.126190011235075962e-283
-2.518348615796487464e-283
-2.394024747344113599e-283
-2.069754962282965457e-283
-1.851452011550845932e-283
-1.489696481837930654e-283
-1.156047267829085088e-283
-1.120880565669092131e-283
-9.046022415053780076e-284
-8.859176265553719748e-284
-5.733339547463712909e-284
-3.182523466625048024e-284
-4.909112734731315810e-285
-4.873178404040799753e-285
-3.159384275519022831e-285
-3.022869488537608171e-285
-1.782661950984941677e-285
-1.766021732437132223e-285
-1.598392302906313797e-285
-1.578493785918137932e-285
-1.459296500698426915e-285
-9.830565082196203935e-286
-9.691950141922369469e-286
-6.414540691735446499e-286
-6.353500730527248523e-286
-6.087641169141297797e-286
-1.273936173542662783e-299
-7.091357805686101797e-300
-5.889704177093245799e-300
-5.100982755376007127e-300
-2.884626451851508714e-300
-2.186788648099346504e-300
-2.007726874309664854e-300
-1.979470502067351519e-300
-1.937841738829625904e-300
-9.196915997605777114e-301
-9.129876689353612074e-301
-2.754771890895351555e-301
-1.307058919131407715e-301
-2.365881557971515310e-302
-3.835740844353328959e-315
-3.440817780534291583e-315
-2.652494738706590394e-315
-2.320863974210671741e-315
-1.789443072306537729e-315
-1.529021515042697933e-315
-9.371297448552120545e-316
-8.163659114462628385e-316
-7.059627532063595645e-316
-6.309061085704211684e-316
-5.283730306975651957e-316
-4.253452448935283827e-316
-2.903352459756309928e-316
-2.213231881958598266e-316
-2.080999757253130368e-316
-9.997201942844745355e-317
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
1.455363738232455691e-316
2.428801814047017612e-316
3.241747012587733996e-316
4.890053859712888298e-316
1.081313297770953873e-315
1.169385321222859480e-315
1.214074033192220237e-315
1.461117755200990767e-315
1.483844438945048936e-315
1.906518221484949115e-315
2.788093110520807208e-315
2.830783238020923871e-315
4.029795097002211615e-315
4.653630816006004804e-301
4.996435447651781877e-301
6.982421362627915682e-301
1.059696526700935861e-300
1.065188447052291194e-300
1.084554363620279462e-300
1.408957253228850542e-300
1.615537615263719890e-300
2.006936712186875396e-300
2.042995255729386544e-300
2.763309570534018704e-300
2.995554412661563303e-300
3.110429812828290474e-300
4.707772381646737092e-300
6.091193018252526855e-300
1.212352046611278849e-299
1.448239464227878167e-286
2.781054139090470690e-286
2.841613321269420097e-286
4.214019360463620525e-286
7.598811847018917763e-286
8.004989393201417440e-286
1.042042762895914364e-285
1.240364957421247800e-285
1.271712339467172894e-285
1.380458907294522570e-285
2.153747600540403316e-285
2.565804620352121583e-285
4.445146111840443054e-285
6.616612992461798885e-285
6.959109163374805612e-285
1.161903577004118543e-284
1.220962554116860413e-284
3.283052871172642346e-284
4.100646273204603689e-284
4.487793979143293544e-284
4.497258882446604889e-284
7.054844025911079129e-284
8.285379696654505026e-284
8.313755863783270729e-284
8.742335023821437541e-284
8.917001491371504346e-284
1.006188141067827072e-283
1.177612141044945836e-283
1.217066406552857352e-283
1.946323300644051757e-283
4.448378266967732594e-283
5.200252958486352158e-283
1.115459291225089381e-269
1.318085663323759426e-269
1.565754153699944470e-269
2.180298735959999718e-269
2.653959916322812520e-269
4.189331952390195787e-269
5.238366019201178740e-269
5.431984222238965249e-269
6.595816868738122253e-269
7.376722617097811019e-269
7.599377560459706699e-269
8.433094497791409297e-269
9.513255645750850857e-269
9.707353392894256831e-269
9.791654257960283690e-269
9.991627679893798171e-269
1.211445438634777304e-268
1.287857278032324569e-268
1.345291120312122159e-268
7.685487257983469519e-268
9.654261690167812188e-268
1.055502319924256617e-267
1.498989435176630874e-267
1.722663736198853526e-267
1.994975802343348816e-267
2.254273453934214502e-267
2.845028950503760159e-267
2.884048270018284328e-267
3.003593370385042185e-267
4.061293355528886738e-267
4.655360402683520131e-267
5.240091124614357279e-267
5.471125557218844424e-267
6.254086819151542213e-267
7.101952186518205543e-267
2.193509587150022913e-255
6.497082822142165652e-253
6.929472745616270809e-253
7.264896874319865741e-253
7.487491068252058812e-253
7.702679889587855899e-253
7.872523881457202570e-253
8.925424864181866833e-253
9.092099378958960940e-253
1.030195126802204182e-252
1.227569675853435783e-252
1.292179997377421093e-252
2.306601064411157386e-252
3.723168470215602289e-252
4.048132804437345670e-252
6.692302411359551690e-252
2.318432034841848282e-251
2.394207136240195189e-251
2.448564955064868746e-251
3.252176017962032829e-251
4.472068586248380157e-251
4.495555364059766768e-251
4.645085531831263237e-251
4.692044094373132325e-251
8.711739497489923463e-251
8.948744647615568104e-251
9.913323197790745878e-238
1.617913118123207891e-237
3.983985686944029119e-237
5.195202843170058580e-237
5.380574012351526881e-237
5.434433894636053778e-237
7.030139548234938544e-237
1.117061175937876741e-236
1.189382960724452549e-236
1.194634912968953050e-236
1.233987631931696681e-236
1.451652607466088267e-236
1.576304327811928364e-236
1.583922421556384651e-236
1.788162282015527485e-236
2.387782451477949173e-236
3.091782008895652858e-236
9.173512023264525891e-236
1.016061129923211553e-235
1.048396744425734493e-235
1.277693695141032913e-235
1.384103804899924815e-235
2.192505242013086636e-235
2.411961819776722633e-235
2.440534316776041948e-235
2.601740689594306774e-235
2.862366033051511395e-235
2.925224827430783927e-235
4.054636099435469504e-235
8.272249198230623519e-235
1.241758559965191363e-234
1.216209140492440883e-221
1.451216431541021665e-221
1.841210256592910697e-221
1.917150371684864859e-221
1.987511096458024049e-221
1.987934093989414773e-221
2.049968113342079550e-221
2.238232475950479582e-221
3.875759324518217830e-221
4.623829464466315003e-221
5.154950051402285311e-221
5.299256421430217962e-221
6.617735600109258773e-221
1.018323690895305569e-220
1.694386118200629268e-220
3.286934781105821184e-220
3.758225881038248936e-220
4.880906584556271479e-220
5.175286281311507985e-220
6.346336216912238133e-220
6.418938127341742539e-220
7.510845869352206681e-220
8.116730952312284772e-220
1.024752565887342385e-219
1.148515207689618900e-219
1.592767236112953731e-219
1.609034210211361540e-219
1.660778827854929213e-219
1.888095309798689301e-219
2.228306867703147390e-219
6.550959120776589352e-219
1.718783779861252815e-206
6.771866059333286932e-206
1.110048143917321993e-205
1.730827058412264669e-205
2.483513554165236618e-205
2.666028090175791284e-205
2.728262434621319268e-205
3.285446520208622156e-205
3.434999113174589885e-205
3.707958626250860876e-205
4.139449376598001405e-205
5.404858921042009362e-205
5.748863563132665556e-205
6.228229005959668576e-205
6.865663334148840846e-205
7.943016956850225813e-205
1.081118818946174180e-204
1.256402764570108254e-204
1.708776097762692032e-204
2.501135574765080897e-204
2.679996617056971184e-204
2.883714917574757837e-204
3.182952943074316431e-204
4.805425503990439405e-204
7.831477636656043224e-204
8.019655278229897408e-204
8.169511040914698389e-204
9.616786023238795859e-204
1.171852792903355950e-203
2.015424182890161384e-203
3.526549462710344566e-203
7.542999471276920911e-192
8.990248441595134961e-192
1.097943837408967666e-191
1.392738068047573392e-191
2.065425860512575600e-191
2.197245900834165933e-191
3.100778125153882979e-191
6.773031127594314094e-191
9.519934862393243945e-191
1.115771969120215771e-190
3.510343354544927507e-190
1.139858187736372656e-189
1.780733045696340717e-189
2.881160630699331426e-189
2.944343390261235183e-189
3.987053450759170615e-189
6.371250523392302011e-189
8.866153424874413722e-189
9.051857513877723630e-189
1.071312160555586000e-188
1.409002053276986385e-188
1.414517685840808866e-188
1.603024447761063761e-188
2.925566385396919760e-188
3.914017843103994290e-188
5.514773154955316353e-188
1.799488770699107990e-187
2.511359268712234233e-187
3.996154313724683960e-187
5.603528090901237080e-187
6.363322996295475704e-187
1.318721656035702000e-186
1.356053156309227687e-186
1.744585503437582373e-186
2.466637530358832016e-186
4.478467879976197475e-186
4.809577721230521913e-186
6.657118698004382547e-176
7.188450077881411411e-176
9.900920439733920824e-176
3.393791823198146650e-175
5.538518026202716476e-175
6.318829668632907454e-175
8.723234305654900732e-175
1.234739226822441763e-174
1.347451485026459946e-174
1.931886922878179546e-174
1.961227012076390273e-174
3.129546584492953854e-174
3.931234991346770589e-174
7.484255997347055312e-174
2.405413673634965016e-173
9.816150182217503208e-173
1.054688787032839104e-172
1.412273932975239749e-172
2.061835316433945985e-172
3.293652613046009389e-172
5.696444650940204953e-172
9.490581230897884458e-172
9.715000138900255393e-172
9.875408935867556723e-172
1.008928367005977833e-171
1.215855105756457509e-171
1.631711642741002007e-171
1.733662284896832788e-171
2.203768014531238532e-171
2.937890573085453590e-171
3.603479372902393711e-171
6.391624669642445330e-171
7.255288270728665356e-171
1.038769261699524356e-170
1.070930907242933663e-170
1.253198604320093618e-170
1.415713406455596652e-170
1.572558404193940701e-170
1.688593953646751858e-170
2.047869384345977861e-170
3.116152959299235722e-170
2.378551688628974534e-159
2.664175691241591045e-159
5.306912026867311222e-159
6.039189960120098005e-159
6.715219759250113716e-159
6.960839481207801586e-159
1.039818596806251922e-158
1.217997454956229912e-158
1.359774183841844894e-158
1.743274175491245346e-158
2.130005796000418082e-158
2.358747616025071290e-158
2.590478276938615329e-158
3.375546571242960999e-158
3.587577058007901857e-158
1.062253888859086453e-156
1.104976805763194534e-156
1.467364106408768779e-156
2.643495384166986039e-156
3.181974989352717013e-156
3.207579097526418944e-156
5.057978094471089360e-156
5.836896283367240275e-156
6.891512596668883192e-156
7.736587898421456548e-156
1.193788166817143773e-155
3.206699116713101218e-155
3.706691345259396578e-155
5.448342580151444897e-155
6.388063104218508840e-155
1.459950417641827781e-154
2.103368063771432282e-154
2.205377960494134363e-154
3.473467959407305279e-154
4.121520611243778082e-154
4.375426821468967793e-154
4.890450632138968158e-154
6.197090059207532866e-154
6.439158182120454859e-154
6.911928204222739012e-154
6.931374448148450686e-154
1.106811400314167692e-153
1.214291401284176485e-153
4.290261454163285408e-143
1.088986787939447657e-142
1.321779439731126068e-142
1.587827201375439643e-142
1.898464604611442339e-142
2.915795064556516199e-142
2.962309045134311528e-142
3.609349806667352501e-142
5.197742702489356301e-142
5.412588268351362215e-142
8.175310923661865799e-142
8.682260416525896911e-142
1.766283743618977137e-141
5.340418675849419492e-141
8.613186289834769900e-141
1.948266772994480224e-140
3.393010500470679840e-140
3.970034695809685219e-140
4.990981327673269914e-140
5.982318518898157981e-140
8.346772426590987976e-140
8.756969418728034050e-140
1.011635327784796646e-139
1.391503259630119964e-139
1.462595477775187463e-139
1.728549359145228578e-139
1.875062348713515918e-139
2.396176209319853933e-139
5.011308835464756219e-139
8.211108291642353608e-139
1.107911192521111937e-138
1.425773192636615545e-138
1.604673651597728468e-138
2.002901487793269153e-138
2.604286151470771671e-138
2.646846968157123705e-138
3.168195056257529159e-138
3.583044506456832362e-138
4.301997731363867110e-138
4.905960860560177221e-138
6.153695061489688863e-138
7.627089486627686876e-138
6.057352505329840889e-128
2.835385145069931427e-127
3.843629551924767561e-127
4.692848382900098487e-127
6.197711270667529307e-127
9.163472657699524424e-127
1.168515285657356737e-126
1.237631937866774363e-126
1.410829542176880990e-126
1.683617116873718590e-126
1.944987472851676722e-126
2.428492512249684725e-126
3.119131702237269750e-126
4.247359838820083610e-126
8.160817787733666086e-126
1.208752569066589843e-125
2.823150814601252321e-125
4.339914517069808571e-125
5.138990370865821605e-125
7.258127366083292516e-125
1.081571801235681841e-124
1.423929076124037811e-124
1.487115419624008824e-124
1.766385311268693291e-124
1.994825156138571067e-124
2.166892434704540109e-124
2.888800405441693964e-124
3.233611797283331295e-124
4.398491350399464687e-124
8.702453141967006168e-124
1.069942471085173733e-123
1.149014012858408907e-123
1.808445586309266146e-123
3.510964097864699236e-123
4.200557346361981301e-123
5.291044620309472336e-123
5.859699549877518654e-123
6.126283941447255362e-123
8.035894433899569829e-123
8.874045333158521002e-123
1.037954777262739494e-122
1.165375396468066854e-122
1.492527724762415641e-122
1.736969271479897746e-122
1.920929056525382901e-122
2.007503652221670554e-122
3.267257629050577483e-122
3.884400842584539151e-122
4.473842723246209234e-122
5.490077503318136506e-122
6.010076619673583489e-122
7.062975353944228975e-122
8.384484340841394435e-122
9.204855688437594360e-122
1.026751192458704340e-121
1.290669328709514644e-121
1.404300653344989827e-121
1.763438811902826076e-121
2.427024929209227190e-121
1.263246380780453031e-112
1.032285598849037564e-110
1.446098029040691953e-110
3.809413698044440755e-110
4.024976989491807761e-110
4.824585526940021065e-110
5.264537942202578425e-110
8.217933372732700501e-110
1.201309569072973357e-109
1.270211121758405622e-109
1.413665164252311685e-109
1.716351683086966113e-109
2.459204929659901826e-109
3.393260897897115089e-109
3.991541569676559791e-109
5.358488328842049507e-109
9.200157424115050097e-109
1.280924493078831245e-108
2.305562384952507993e-108
3.314879401513698228e-108
4.307677833569413637e-108
5.336188988676014991e-108
5.949976081236684695e-108
8.947571690541125268e-108
1.045927607059422499e-107
1.146947516272615259e-107
1.242479453965746895e-107
1.562760974979142052e-107
1.581601966140841288e-107
2.161833492447834782e-107
3.127066233677303841e-107
3.799537706954273878e-107
5.199265833326408241e-107
7.269420910839548021e-107
7.803026564780890065e-107
1.176516491611009570e-106
1.197068205756347407e-106
1.465334248004749975e-106
1.526765085935239949e-106
1.727542526600047666e-106
2.008259457881076141e-106
2.125477445360569934e-106
2.666391745589455171e-106
2.854461723197573042e-106
3.020095248189866129e-106
3.542200108445748616e-106
4.488551230946953826e-106
4.604543387882234079e-106
5.072686058203884833e-106
5.398844150924505947e-106
6.699002381049656168e-106
7.146725987789730326e-106
7.682919845631847009e-106
9.119067185042641614e-106
1.017828540279664971e-105
1.158972315228968267e-105
1.258521443864588567e-105
2.442536146816428518e-105
2.278265501700889714e-95
1.563878388098647029e-94
2.789957931803588264e-94
2.963728410365869503e-94
4.521363850269770057e-94
5.404480649315504212e-94
7.369246080984711317e-94
9.640806521909123967e-94
1.121433228600498164e-93
1.416110859421282089e-93
1.645582996350314290e-93
1.783749837087899395e-93
2.020051759370642242e-93
2.902533941757437886e-93
3.469714841760361731e-93
3.996246908150956982e-93
1.302243534177726858e-92
2.160937736692347772e-92
2.729014865834558846e-92
3.088581667239984699e-92
3.419402758502494176e-92
4.574558547743644442e-92
6.180064276849620822e-92
6.501663561987289996e-92
7.018470645904846789e-92
8.286026210281906309e-92
8.822361539619255961e-92
1.097411475188918868e-91
1.353715369241591782e-91
1.491976910216771829e-91
1.651413518641702732e-91
1.846480638946461004e-91
2.183759779629073006e-91
3.537037586427678026e-91
4.033634131374916378e-91
5.466229001554454782e-91
6.914485137318354233e-91
7.763864027265768332e-91
9.403914546252353900e-91
1.102410564147972771e-90
1.186626969377839996e-90
1.343457113870241812e-90
1.558625337794517245e-90
1.663193790328200486e-90
1.818957776270279206e-90
1.974368268605912031e-90
2.035588067174265220e-90
2.162354462075379736e-90
2.656166250369421507e-90
2.743793549219331084e-90
3.509753260544431279e-90
3.586416909255737566e-90
4.188302548820606532e-90
4.561299944488283403e-90
4.890573276232859955e-90
5.687286404901077192e-90
6.277481968231069518e-90
7.009152586418487854e-90
8.482927446634891994e-90
8.743181580554036217e-90
3.063775767133026594e-79
8.974442434757881252e-79
1.826135476431070268e-78
2.818627240873142245e-78
2.960253036311441295e-78
3.239370696322041742e-78
5.000100863631474271e-78
5.301876980468427310e-78
5.651286044991896052e-78
6.962850042087708074e-78
7.367463138382850517e-78
1.173091912887207398e-77
1.779403552109174489e-77
2.343421422811562412e-77
3.398288954782761270e-77
4.061495814652786156e-77
1.025755916093346978e-76
1.217833821893260051e-76
1.625495911002573641e-76
2.068091511509281901e-76
2.372293411995481547e-76
2.539559065998775813e-76
2.882114012741677378e-76
3.085896828426890506e-76
3.498625077343914981e-76
3.877979485122819362e-76
4.427646537086388374e-76
4.742314937754685063e-76
7.175622294388422319e-76
7.515992974968729725e-76
8.661387409386284410e-76
1.282043597901161346e-75
1.422315785815512597e-75
1.812402435971695672e-75
1.983905881776349926e-75
2.336750776965234304e-75
2.906821552260669860e-75
3.311375284743151262e-75
3.511245381088588233e-75
3.848135569691710832e-75
4.393166675377871614e-75
4.502523660246259923e-75
5.570725411238504243e-75
6.153939304926580701e-75
6.438574057497457061e-75
7.532049785051785529e-75
7.947240086413421678e-75
8.778012934976843437e-75
9.496658455577183130e-75
1.027148389285776637e-74
1.109907420484657857e-74
1.157550496142860790e-74
1.363668880634935302e-74
1.467105871385635606e-74
1.703630743343635685e-74
1.755061449282891391e-74
1.941981372303184817e-74
2.037975049232146552e-74
2.184876404489281363e-74
2.302513649838694268e-74
2.391661417919154970e-74
2.505610151008053609e-74
2.693023767670255137e-74
2.926676972049215136e-74
3.111203383035588448e-74
3.364680793175560239e-74
3.834365838150422326e-74
4.341801301301591090e-74
4.397369274478468789e-74
5.607718726225654893e-74
6.374592316109988018e-74
8.048939315816895023e-74
3.039265796052314545e-62
3.821034540378817419e-62
6.441900218623239009e-62
9.432612947089348932e-62
1.073108680122025700e-61
1.365253929475749174e-61
2.017921520283415408e-61
2.420114785086983677e-61
3.360356676897972695e-61
3.707263282075262175e-61
3.789397797519151518e-61
4.607877765542035775e-61
6.014313385175550891e-61
6.592411040189742956e-61
8.485931287026203943e-61
9.874373689375205623e-61
1.389124214479592422e-60
1.510321459079209059e-60
2.351159506162195754e-60
2.749433347586129570e-60
3.075194028441996491e-60
3.992537542611996613e-60
4.754245942983267058e-60
6.668037514600118857e-60
7.841640838050004871e-60
8.209854324283073248e-60
9.662051716208374190e-60
1.010034938943117462e-59
1.100239891932779128e-59
1.234544636217444588e-59
1.412526727118694929e-59
1.668728228016376650e-59
1.797457796485576909e-59
1.852972503400658255e-59
1.995499746854279650e-59
2.105555646786365800e-59
2.156017091120505376e-59
2.314999913709443781e-59
2.665342913832938623e-59
3.010882223945895960e-59
3.227356790519927616e-59
3.772671496558305860e-59
3.834827541389406630e-59
3.983896117783677239e-59
4.344682163544068343e-59
4.629017252223459780e-59
4.710088805466777087e-59
4.970795895801138575e-59
5.458864799263664613e-59
5.652130500227296344e-59
5.946561368902951497e-59
6.496720310971200641e-59
6.672384495294614301e-59
7.603649690357807184e-59
7.873880069087613469e-59
8.104012506509063598e-59
8.326977178586661096e-59
9.582396078591331209e-59
9.949917113085538930e-59
1.043543384470202047e-58
1.094295509701461609e-58
1.163467534571943561e-58
1.206098240715846115e-58
1.293718919361843019e-58
1.341137883385583755e-58
1.511463529622853883e-58
1.566284011754643373e-58
1.670382172521163279e-58
1.770583248249181512e-58
1.914658682534215401e-58
1.979784377606768129e-58
2.150560554522823708e-58
2.394152053570583293e-58
2.585028105372413549e-58
2.741696710868992475e-58
9.038613847709793866e-47
1.748871322538798101e-46
4.142869012564760999e-46
6.915197610501547790e-46
9.772416688921496845e-46
1.173237135809357465e-45
1.391624577624332956e-45
2.214392485462373794e-45
2.472200723848040313e-45
2.584968839970937117e-45
3.286493041217741723e-45
3.608069462095508827e-45
3.859811094093685208e-45
4.922278408181102070e-45
5.507745185101132348e-45
7.683315841058122284e-45
9.366538287114205424e-45
1.464041758140373595e-44
1.488466156223811788e-44
1.911587615548868664e-44
2.307613492747565908e-44
2.875755947450321971e-44
3.057552064988094431e-44
3.410165730000160876e-44
3.655046182239908798e-44
4.663423294891606360e-44
5.348022254233174806e-44
6.109982916813874276e-44
6.639511340761163987e-44
7.024497010730978240e-44
7.542156788564285640e-44
7.794362883373427563e-44
8.582171089193306786e-44
8.977910168427796692e-44
9.332005024628883232e-44
9.984961921723785364e-44
1.109226344938675111e-43
1.200988233871898478e-43
1.258080142639844973e-43
1.326337950163884532e-43
1.394298945700259973e-43
1.473757251211330163e-43
1.490793697622902834e-43
1.621261978785953464e-43
1.731549740122925222e-43
1.896501992357736044e-43
2.059047204092710321e-43
2.206058247351299654e-43
2.221980494912106182e-43
2.454700715339007796e-43
2.507882644179128877e-43
2.675783272594975885e-43
2.809665845754070173e-43
2.934461692050924695e-43
3.107588853506647072e-43
3.483457957195691973e-43
3.628952681862546522e-43
3.741140547250520692e-43
3.814535395464297432e-43
3.956077490629496056e-43
4.104025613049584776e-43
4.357709698588780716e-43
4.423050200102171288e-43
4.551111341675107133e-43
4.825394122431456484e-43
5.033590739375659058e-43
5.163770630589159031e-43
5.242922316775703460e-43
5.770863073682010072e-43
6.057015671548069717e-43
6.346557239397507295e-43
6.528912808700523636e-43
7.591925304845682659e-43
9.531313454763097676e-43
1.262262255400398806e-42
6.420873464610957964e-31
7.876087579402723006e-31
1.325697946361988186e-30
1.543710447864122632e-30
1.862214376653132020e-30
2.930605771248108558e-30
3.425391672532992194e-30
3.469745752286858630e-30
4.479667118889939486e-30
4.692030292387027278e-30
5.712974115028395837e-30
6.517855481499489802e-30
7.844348077788879664e-30
9.534504425471491594e-30
1.106917474312282070e-29
2.105520163287483555e-29
2.754235869572994603e-29
3.545732750761562786e-29
3.749184406735543295e-29
5.222465302018615712e-29
5.898679617110675446e-29
9.125032485838230490e-29
1.041442637820951683e-28
1.146156715117694415e-28
1.440607351805482496e-28
1.463497910178421076e-28
1.741853687579124015e-28
1.903007633616720368e-28
1.964088426267264427e-28
2.251048550616530906e-28
2.304240472812158655e-28
2.483585612446746095e-28
2.670954881030650011e-28
3.039387722042410761e-28
3.136889570192856288e-28
3.479208143459644027e-28
3.703245190380628302e-28
3.803824103313516228e-28
4.150962890684065966e-28
4.366394781807526299e-28
4.464719903836120064e-28
4.670094039659255338e-28
5.013228386403143236e-28
5.286322557912854860e-28
5.455200393572074229e-28
5.728061618380118579e-28
5.938700008623545385e-28
6.379436630373201903e-28
6.649417797800987414e-28
6.944383755549570459e-28
7.126390772970300279e-28
7.327795361127954277e-28
7.669500794398830537e-28
8.004587973042565247e-28
8.503082695625218521e-28
8.671938795140007527e-28
9.102346256784892415e-28
9.311612804653275370e-28
9.587774019319476968e-28
9.738358359839680981e-28
9.990890365418385351e-28
1.023040058119629625e-27
1.070643448048605959e-27
1.095189022633954376e-27
1.119293280870559054e-27
1.187959185855214010e-27
1.238056048684254502e-27
1.251722203891973065e-27
1.341747975719090384e-27
1.353282643034561832e-27
1.396144852913884821e-27
1.449665048966077971e-27
1.470260119379550697e-27
1.519502907254751398e-27
1.582163645602951719e-27
1.606920125828664920e-27
1.659508203558006077e-27
1.673284782940139863e-27
1.702458645754929541e-27
1.778399953675637877e-27
1.815352642045226236e-27
1.954713948526578002e-27
1.985141800763142275e-27
2.107186902930460444e-27
2.171845859800233225e-27
2.215528900873202340e-27
2.305445976219072758e-27
2.436463004031807975e-27
2.539502207022744234e-27
2.664859242984108105e-27
3.338633471789420147e-27
3.732749728251771608e-27
2.130624944311762440e-15
6.230726072318575890e-15
5.106835095263511635e-14
5.343625676735293708e-14
7.204837962291050976e-14
8.652228890035955159e-14
1.174444341023748335e-13
1.265206333402420253e-13
1.561322738329794350e-13
1.888880297456062972e-13
2.240795713766391003e-13
2.954194953650689625e-13
3.119210886863426157e-13
3.338552018260039376e-13
3.824185758341143950e-13
4.367704858405793059e-13
4.629485324425483911e-13
5.568698084375366027e-13
5.991840697942243473e-13
6.298529073047399464e-13
6.953606763467132103e-13
7.668185787790732231e-13
8.724275889200915690e-13
8.793844863161762058e-13
9.151644166203229793e-13
9.970356163864380848e-13
1.044613989259309976e-12
1.140195481981887170e-12
1.240619276817964670e-12
1.296335142241965461e-12
1.317238598326895287e-12
1.496109502604128841e-12
1.509052280742718788e-12
1.548310531088363937e-12
1.564872429983862107e-12
1.715200053764046836e-12
1.724438406193279321e-12
1.780506808146530292e-12
1.832048443006111956e-12
1.903117346752030652e-12
1.925736573906333009e-12
2.007187690988656378e-12
2.045074336410769103e-12
2.112813262514667538e-12
2.243749942330262593e-12
2.282679862218288097e-12
2.418044705039893889e-12
2.510664219964048642e-12
2.557398877715918441e-12
2.629886279357001499e-12
2.660412617041567565e-12
2.825825895903401691e-12
2.840645242302252072e-12
2.883080661099720395e-12
2.963249185933882402e-12
2.970214475380775188e-12
3.031032394954128018e-12
3.058760941194484188e-12
3.154181407934088432e-12
3.256123431511256823e-12
3.262925882667239035e-12
3.307799573603922143e-12
3.324760867596459839e-12
3.332279360622891768e-12
3.391330801264824898e-12
3.433859313222656647e-12
3.492250875201867500e-12
3.604878327167559472e-12
3.634785534228784974e-12
3.656656477694962388e-12
3.793436085359266070e-12
3.796637723580895086e-12
3.991895376157330832e-12
4.073870604345978898e-12
4.080217557261721617e-12
4.150138832843274115e-12
4.293650957750711147e-12
4.491054783299682539e-12
4.591395015217533834e-12
4.807802016219128154e-12
4.889606375110561222e-12
4.890122439489801908e-12
4.919175096062404246e-12
5.085748475000608412e-12
5.157836913984374395e-12
5.224002391427025135e-12
5.302278113720690808e-12
5.321150585153088003e-12
5.470413829955218693e-12
5.784951433845931184e-12
6.039087928743790657e-12
6.269074241180996222e-12
6.316179987974036131e-12
6.610358933178951772e-12
7.873367286241352663e-12
8.166710862572504458e-12
8.545638908714313924e-12
9.228513211248452368e-12
1.034666627371288177e-11
1.099720150685531192e-11
1.190027730365592900e-11
1.223142147430291458e-11
1.237173370961091374e-11
1.354288522221350148e-11
1.573965094974667839e-11
1.599200951774310608e-11
1.968008434039001474e-11
2.090704440619753306e-11
2.128391009549286893e-11
2.301887299219335751e-11
2.494440972534961162e-11
2.499872919310666855e-11
2.567885833096190239e-11
2.643618305810643129e-11
2.730298564952456348e-11
3.011248430801471068e-11
3.535296790335478300e-11
3.731838493155714875e-11
3.790691172852321574e-11
4.438231199506090101e-11
4.871677981439535617e-11


==> fig/ncg/eigncgHprecond3.txt <==
-3.284903233616952639e+04
-2.999999945710711472e+04
-2.999999927614286207e+04
-2.999999461088929093e+04
-2.999999281451928618e+04
-2.783267176952388036e+04
-1.999999951742864505e+04
-1.999999951742861958e+04
-1.999999951742861958e+04
-1.999999951742861595e+04
-1.999999951742861231e+04
-1.999999951742860139e+04
-1.999999951742860139e+04
-1.999999951742859776e+04
-1.999999951742859412e+04
-1.999999951742859412e+04
-1.999999951742858684e+04
-1.999999951742857957e+04
-1.999999951742857957e+04
-1.999999951742857957e+04
-1.999999951742856865e+04
-1.999999951742856501e+04
-1.999999951742856501e+04
-1.999999951742856501e+04
-1.999999951742856138e+04
-1.999999951742855774e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742854682e+04
-1.999999951742854682e+04
-1.999999951742854682e+04
-1.999999951742854319e+04
-1.999999951742853227e+04
-1.999999951742852500e+04
-1.999999951742851408e+04
-1.999999951742849953e+04
-1.999999951742846315e+04
-1.999999896433074173e+04
-1.999999896433073081e+04
-1.999999896433072718e+04
-1.999999896433071990e+04
-1.999999896433071626e+04
-1.999999896433070899e+04
-1.999999896433070899e+04
-1.999999896433070171e+04
-1.999999896433070171e+04
-1.999999896433069443e+04
-1.999999896433067624e+04
-1.999999896433066897e+04
-1.999999896433066533e+04
-1.999999896433065442e+04
-1.999999896433064350e+04
-1.999999896433064350e+04
-1.999999896433062895e+04
-1.999999520967960780e+04
-1.999999520967959324e+04
-1.999999520967958961e+04
-1.999999520967958597e+04
-1.999999520967958597e+04
-1.999999520967958233e+04
-1.999999520967958233e+04
-1.999999520967957869e+04
-1.999999520967957142e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956050e+04
-1.999999520967956050e+04
-1.999999520967955687e+04
-1.999999520967955687e+04
-1.999999520967955323e+04
-1.999999520967954959e+04
-1.999999520967954595e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967954231e+04
-1.999999520967953504e+04
-1.999999520967952776e+04
-1.999999520967952776e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952412e+04
-1.999999520967952049e+04
-1.999999520967951685e+04
-1.999999520967951685e+04
-1.999999520967950230e+04
-1.999999520967949138e+04
-1.851983266920339884e+04
-1.267480274365923106e+04
-9.999999758714295240e+03
-9.999997604839785708e+03
-5.669356416633577282e+03
-4.999999879357136706e+03
-4.999998802419888307e+03
-3.287533773805136661e+03
-4.729377318335119300e-11
-4.608408798068529901e-11
-4.238273622503211004e-11
-3.111694396272305235e-11
-2.780215599082224134e-11
-2.741890780808328032e-11
-2.686454160869179685e-11
-2.643430835622503831e-11
-2.200439264994116599e-11
-2.165741490632566654e-11
-1.862821997120027351e-11
-1.760647406281174139e-11
-1.668047498235185643e-11
-1.662090003614633146e-11
-1.616740273485350462e-11
-1.425843079482898856e-11
-1.351095509766438366e-11
-1.307250753968996895e-11
-1.249241807616689123e-11
-1.108308363031430196e-11
-1.040849245781130403e-11
-8.213686565723852373e-12
-7.572835655029117350e-12
-7.566079069015917237e-12
-7.408473533932242244e-12
-6.924449836493416465e-12
-6.505634014914748530e-12
-6.296175666825208533e-12
-5.957014237861710069e-12
-5.546541674874529535e-12
-5.416625889044512773e-12
-4.962041735142137337e-12
-4.941640962223126013e-12
-4.862007097821932616e-12
-4.769244849974377954e-12
-4.628612005587694247e-12
-4.607338530700507913e-12
-4.400985503375197437e-12
-4.365016107774039372e-12
-4.207800390014859813e-12
-4.058981338411193266e-12
-3.922347644033317636e-12
-3.864127825555383090e-12
-3.776571100687993905e-12
-3.760999388507424276e-12
-3.733529377642441178e-12
-3.616554651425900879e-12
-3.586295742143629733e-12
-3.547884139424938536e-12
-3.473686475366011971e-12
-3.384208330855585725e-12
-3.353655944261719404e-12
-3.324249543625539243e-12
-3.274713860563454769e-12
-3.096005253598395948e-12
-3.077165320880079568e-12
-3.055461375026815489e-12
-2.993208418033566292e-12
-2.946805429302731242e-12
-2.567220530382312725e-12
-2.484052135218734143e-12
-2.407992855148875540e-12
-2.406155598336286346e-12
-2.257597515657192263e-12
-2.193533067275661427e-12
-2.164547175059589402e-12
-2.070720613050173492e-12
-2.037847198002808201e-12
-1.960859261948208903e-12
-1.896915845700087769e-12
-1.886180850216095313e-12
-1.866310037023134388e-12
-1.835272797129169634e-12
-1.817745352374716536e-12
-1.791075914070480285e-12
-1.707864770450840335e-12
-1.595762276404909077e-12
-1.532916334657251655e-12
-1.481491540731440093e-12
-1.447370951422639445e-12
-1.341832585342267694e-12
-1.309578384286710926e-12
-1.276904075176815784e-12
-1.228973085038749864e-12
-1.194176988783372078e-12
-1.174138459731180521e-12
-1.081853626145820795e-12
-1.023496689624667462e-12
-9.583625447037808699e-13
-9.377801543783788156e-13
-8.491957550831628219e-13
-8.163417002501611519e-13
-7.816174928774567530e-13
-7.350575229206192854e-13
-7.022058737377307010e-13
-6.775162305046108795e-13
-5.913453686673787244e-13
-5.728592211220450137e-13
-5.019318818036542775e-13
-4.985686800079005749e-13
-4.732067159630165555e-13
-4.637622241629757231e-13
-3.415455155411985664e-13
-2.638522631618456410e-13
-2.074404839848283103e-13
-1.727258475414369253e-13
-1.392051085742598831e-13
-9.214431458197269676e-14
-7.101977566937149330e-14
-5.514256585502077402e-14
-4.698652986211090218e-15
-5.679530355827517121e-27
-3.954431687932864522e-27
-2.822331119124648625e-27
-2.701218320577161865e-27
-2.660666133341983623e-27
-2.564131748260251494e-27
-2.372750093546457097e-27
-2.192097608445271573e-27
-2.160199660728459038e-27
-2.118156311648393250e-27
-2.037177263510104278e-27
-1.959526370071633781e-27
-1.923026182686052400e-27
-1.855470332226554706e-27
-1.813451088485538997e-27
-1.730442292827476988e-27
-1.705202159485285388e-27
-1.634827740786687704e-27
-1.560911703923707964e-27
-1.522612993429666211e-27
-1.490747016668412729e-27
-1.471487029534639272e-27
-1.410257327601227401e-27
-1.356892304295806319e-27
-1.315782013188798895e-27
-1.269863894809061745e-27
-1.244972246874073491e-27
-1.216250764440578368e-27
-1.187594380185641496e-27
-1.149272747657127744e-27
-1.123147795403041123e-27
-1.066358228306971289e-27
-1.040324433153373935e-27
-1.005771566892142665e-27
-9.613352061790017539e-28
-9.488981865544428998e-28
-8.978727580008824751e-28
-8.505943531444170600e-28
-8.329745762289955031e-28
-7.642760593768188318e-28
-7.585567220346006955e-28
-7.184202942972662705e-28
-7.158265764894216632e-28
-7.016446874750304966e-28
-6.667159764761432738e-28
-6.138505430202707209e-28
-5.776948177701931412e-28
-5.663077392232273694e-28
-5.215229313389542573e-28
-5.082777364322884396e-28
-4.828728760540727684e-28
-4.561654059045876588e-28
-4.489897314881386619e-28
-4.103027682502470542e-28
-3.936912471446033027e-28
-3.748877382856194585e-28
-3.719287678403288301e-28
-3.590438234038101868e-28
-3.549757475746072445e-28
-3.181346290750100881e-28
-3.061847058525592105e-28
-2.666044039571905580e-28
-2.488655563695232162e-28
-2.342068467861740387e-28
-1.983707674070329459e-28
-1.838795550663976181e-28
-1.587133516819651491e-28
-1.531308975441413948e-28
-1.440658569080943778e-28
-1.288783298894170736e-28
-1.166962035674027028e-28
-1.088098412783173570e-28
-8.571020793874811170e-29
-6.419192346186701092e-29
-4.108280829752281676e-29
-3.776849299564114564e-29
-2.570591232073200732e-29
-1.912013204089450359e-29
-1.665534231322501835e-29
-1.286114444537900433e-29
-9.247007961756220068e-30
-8.266273644180171105e-30
-6.813479817043273662e-30
-5.535886258597577326e-30
-4.012399067715308123e-30
-3.187974552708350685e-30
-2.905863607609940961e-30
-2.576485234176478381e-30
-1.038977542014742167e-30
-2.725622215856400341e-32
-1.121348605613268918e-42
-8.690858862824491414e-43
-7.510515965420099719e-43
-6.845651786588205287e-43
-6.695561629085283595e-43
-6.367576506017312567e-43
-6.206424198328783363e-43
-5.844577312525041365e-43
-5.603424264423745814e-43
-5.173200169902014979e-43
-4.827866464447932340e-43
-4.768441120817881016e-43
-4.627594634620172071e-43
-4.275591103458121054e-43
-4.159297780622349521e-43
-3.708604209691074744e-43
-3.561222087914620827e-43
-3.502667427296724925e-43
-3.415562447817841159e-43
-3.281133759457201739e-43
-3.027611478764347027e-43
-2.905206128473796383e-43
-2.846449204781152133e-43
-2.650076934738418530e-43
-2.392188250484818185e-43
-2.290175389678371324e-43
-2.207952928666426111e-43
-2.065930411786021810e-43
-2.026464620593446955e-43
-1.926912139299804600e-43
-1.821298412687533324e-43
-1.744397619127719338e-43
-1.605358378801066428e-43
-1.490946843308384269e-43
-1.457637128416569867e-43
-1.340137689671464602e-43
-1.285771923115816838e-43
-1.213496238957332169e-43
-1.143635715127891036e-43
-1.009266015622553072e-43
-9.866358368296896658e-44
-9.016864949504685983e-44
-8.658106044649183457e-44
-8.430890176773789687e-44
-7.748211542202792081e-44
-7.695615842386912045e-44
-6.427381461908775560e-44
-6.215417520610309792e-44
-5.877165334585036516e-44
-5.100660444470723195e-44
-4.353206775134638220e-44
-4.138216733275647625e-44
-3.426534274885446513e-44
-3.115246170593592304e-44
-2.847830003747977058e-44
-1.914096975493961419e-44
-1.189507800358386342e-44
-9.913123166492068875e-45
-7.478237218042897541e-45
-6.876159195647567627e-45
-5.768053649343129371e-45
-5.126624591797671127e-45
-4.109972303950801317e-45
-3.777302098297683647e-45
-3.436149330175901130e-45
-2.629320847335183552e-45
-2.297249845915207002e-45
-2.127860274367080316e-45
-1.614803411780761922e-45
-1.044516334938633096e-45
-7.719851728439931984e-46
-5.250429592468097073e-46
-4.516897116705861201e-46
-3.146326265832016610e-58
-2.520235959020881305e-58
-2.188907759251933336e-58
-2.083774566939063765e-58
-1.975227489374745411e-58
-1.823319152049359304e-58
-1.696313010041817864e-58
-1.633417316286293997e-58
-1.516208488131199649e-58
-1.477968295200038117e-58
-1.418827341307080140e-58
-1.322533423869301334e-58
-1.314340070450132193e-58
-1.210030538397369287e-58
-1.122450406620394398e-58
-1.067088983341707027e-58
-9.714239534066819590e-59
-9.214737419190967986e-59
-8.909397099889154886e-59
-7.986097062998772055e-59
-7.327561087718292514e-59
-7.229059587357480774e-59
-6.936954494404736444e-59
-6.246251605722126613e-59
-5.779881213440257526e-59
-5.708523492936299964e-59
-5.582192294387076224e-59
-4.905228527812224941e-59
-4.706019619351157880e-59
-4.363438729387106977e-59
-4.346214359127696606e-59
-3.811704415685472485e-59
-3.495595232584184284e-59
-3.255936438834593336e-59
-3.156160524165252653e-59
-2.746826518549900261e-59
-2.598126699116735733e-59
-2.437551029928293380e-59
-2.352653959061058160e-59
-2.113574718520922730e-59
-1.884086262926185794e-59
-1.774496434968328985e-59
-1.576577355771820171e-59
-1.511302591438874174e-59
-1.341983673871767245e-59
-1.266364777824239230e-59
-1.112297788254130880e-59
-9.484915580830896595e-60
-8.248126171292375575e-60
-6.561517702582760301e-60
-5.779371228063297279e-60
-4.587000990286119396e-60
-3.878795874137250329e-60
-3.433535585999032575e-60
-3.286576288027341241e-60
-2.267972894289252571e-60
-2.122362436978238515e-60
-1.467084411063565951e-60
-1.188787059433652966e-60
-9.326738968253983848e-61
-8.358990646212662613e-61
-6.288349883184322292e-61
-5.355006790904374840e-61
-4.712879682538943436e-61
-3.437028605827452752e-61
-2.950992283192137406e-61
-2.641048025821886421e-61
-2.441788019651794667e-61
-1.623628656723339920e-61
-9.839528211544299888e-62
-9.347724545684757229e-62
-7.051582809116659913e-62
-3.094558504740391627e-62
-1.048233941362504667e-63
-8.285552282592365784e-74
-7.212108945346910213e-74
-5.272783406569848089e-74
-4.504934630755078842e-74
-3.984575544168690971e-74
-3.605884567047230286e-74
-3.508801725611956616e-74
-3.138558817853019079e-74
-2.905698405722502523e-74
-2.655379111965701205e-74
-2.517192578738722338e-74
-2.375010897820931907e-74
-1.971388847799860094e-74
-1.915953051900225233e-74
-1.848997177557304059e-74
-1.727138923466908108e-74
-1.669121584907090150e-74
-1.530156901813184573e-74
-1.325502694198342127e-74
-1.245343124187790414e-74
-1.179510933164152818e-74
-1.068867275484756175e-74
-1.019188159481519408e-74
-9.478461574179930185e-75
-8.649542319638263689e-75
-7.705799170081849057e-75
-6.876586710249032649e-75
-6.686165956412708205e-75
-6.203206616925970136e-75
-5.587038926274459286e-75
-5.013712436895852324e-75
-4.748878746598681640e-75
-4.129283494298744346e-75
-4.071969302415891120e-75
-3.650311319722368837e-75
-2.571373598520839923e-75
-2.428789209879641224e-75
-2.228037685749967037e-75
-1.529698067567657568e-75
-1.382846217142802038e-75
-1.022140838286310100e-75
-9.970376459513567913e-76
-8.746265739366856329e-76
-7.535615681154357484e-76
-5.643226947405448820e-76
-4.950779399722894572e-76
-4.164932155857628380e-76
-3.943440883945083129e-76
-3.511921914635915583e-76
-3.149210503160019622e-76
-2.514043872401640603e-76
-1.952053443283015026e-76
-1.805783682971848620e-76
-1.606288953487380907e-76
-1.340806892689511311e-76
-9.097544396890534706e-77
-6.192321939154526974e-77
-3.769220828692588381e-77
-2.968104658559411383e-77
-2.456922908625126546e-77
-1.324988555723360870e-77
-1.132152004820359646e-77
-8.583116726748967483e-78
-6.312443475436359797e-78
-4.949965842682450126e-78
-4.230585405428436967e-78
-3.828232039741365050e-78
-3.537796094571995573e-78
-3.109609198780250387e-78
-1.607387294193089588e-78
-1.246669214336870890e-78
-6.063752081116027997e-79
-9.191870138617908534e-90
-8.402442772492329054e-90
-6.334433693248655246e-90
-6.131664140845095743e-90
-5.806874397240215943e-90
-4.456930504794103866e-90
-4.016586426549724428e-90
-3.846929600794777282e-90
-3.706592750799235653e-90
-3.213016310824877513e-90
-2.703004893564526464e-90
-2.650471876593693213e-90
-2.466568916113819142e-90
-2.216316759944832108e-90
-1.902791327815758029e-90
-1.745482298212923579e-90
-1.604768420853259161e-90
-1.409820788952055940e-90
-1.355496400195275300e-90
-1.246006240700969300e-90
-1.057209846710797839e-90
-9.460175847517083370e-91
-7.228976160749880874e-91
-7.011637591789537606e-91
-6.261300830947957395e-91
-5.049069107548569641e-91
-4.025901568890048490e-91
-3.335422887816815978e-91
-1.984516536452448637e-91
-1.761268045214942798e-91
-1.531900271604812668e-91
-1.243456690619464176e-91
-1.063389696988053623e-91
-9.712793571177585401e-92
-7.733885721701062624e-92
-7.245960417846582890e-92
-5.841522736349934832e-92
-5.585480974872654886e-92
-4.545749738611761652e-92
-3.934809102463213491e-92
-2.921733967182603110e-92
-2.209350058573010754e-92
-1.360026044170507723e-92
-1.057920526855995130e-92
-4.972630612843204221e-93
-3.826937215896807538e-93
-2.931897521127597455e-93
-2.616908813032099414e-93
-2.022784123928006102e-93
-1.894093202355576554e-93
-1.752728214706079861e-93
-1.334687177520327248e-93
-1.111842027598829032e-93
-9.569428504047463872e-94
-7.270957476583483555e-94
-5.126474880848201881e-94
-4.480632831926679085e-94
-2.700087681853716729e-94
-1.860102642036878882e-94
-1.728184035650952280e-94
-2.186179098645754785e-105
-1.241973034331423783e-105
-1.137261623915225022e-105
-1.008871154151429466e-105
-8.892999445194731058e-106
-8.278859966222245846e-106
-7.336221091193622808e-106
-6.414721745361053738e-106
-5.752464038676381714e-106
-4.688266625326135211e-106
-4.212804060291472648e-106
-4.138469473701372736e-106
-3.412983512530274836e-106
-3.185046585150997379e-106
-2.780476077563147142e-106
-2.670603927634043760e-106
-2.547105340145280246e-106
-2.304491222258544983e-106
-1.851757566489165495e-106
-1.673516405855066730e-106
-1.535451835870702158e-106
-1.179852445587427021e-106
-1.144129674264770283e-106
-8.222878999533354778e-107
-7.312205186188900871e-107
-5.035705098631197746e-107
-4.192936262611110097e-107
-2.703713308018121616e-107
-2.085134999249685903e-107
-1.893951330321346732e-107
-1.677451018304509555e-107
-1.474511358497335380e-107
-1.402343996226290815e-107
-1.200782427808670156e-107
-8.307830278803828546e-108
-7.305212949254030034e-108
-6.153224248058093561e-108
-5.119923140231009021e-108
-4.442757878883380432e-108
-3.961239136866926859e-108
-2.494623435796477561e-108
-1.971054382750963282e-108
-9.961488107919693918e-109
-6.929853633735517157e-109
-5.531262473694692451e-109
-4.068229557149554551e-109
-2.719461605475647622e-109
-2.590299990850604497e-109
-1.917501883296879200e-109
-1.640671447896482419e-109
-1.184795433284743458e-109
-9.020094932903053742e-110
-7.951318932097919598e-110
-6.799980328516112323e-110
-5.716450089591566286e-110
-4.301666490472237171e-110
-3.620471983960833871e-110
-2.867755586878198186e-110
-1.924647893681709749e-110
-5.097284981383310495e-111
-1.973346879159622128e-121
-1.767442829593260854e-121
-1.681550832430796685e-121
-1.328193542110359365e-121
-1.214368597033648262e-121
-1.020991448133199782e-121
-7.948790515007797317e-122
-6.843688432781794984e-122
-5.853291458368600849e-122
-5.100907426847215978e-122
-3.903588358116766259e-122
-3.137226114463570570e-122
-2.604621613698586065e-122
-2.333441240548435734e-122
-2.048513515826597035e-122
-1.773272754957881583e-122
-1.309107704391507855e-122
-1.087297532749398543e-122
-7.668384597567328626e-123
-7.262209425408067126e-123
-6.563641276223329989e-123
-5.790314062390176972e-123
-4.873032137154010847e-123
-3.677107491645472977e-123
-2.793647162331628515e-123
-2.604223745871152432e-123
-1.934255097762214601e-123
-1.423235017952218390e-123
-8.528578170783784775e-124
-6.943898840800202637e-124
-6.036921912560699801e-124
-5.013945808525134637e-124
-3.544605835787260147e-124
-2.879823714221821294e-124
-2.498500250762269499e-124
-2.000947442074837770e-124
-1.804136422685706066e-124
-1.556159916586171758e-124
-1.325147829325535943e-124
-1.157442255047154860e-124
-9.349003221788156905e-125
-6.702636405839958863e-125
-5.197123204631711696e-125
-1.619395201677060464e-125
-7.399991422657296097e-126
-4.874931251125486082e-126
-3.156160405056792093e-126
-2.914554125094244138e-126
-2.081802875080769841e-126
-1.748556274838765435e-126
-1.423961989400461990e-126
-1.321745085305968533e-126
-1.008326105467280170e-126
-8.903198664970091786e-127
-7.924346679272601277e-127
-5.029152897124292741e-127
-4.022204647233341231e-127
-1.620906683486548768e-127
-8.174795307852373244e-128
-8.657780024995999901e-138
-8.246752539800345687e-138
-5.050984563045577366e-138
-4.962931070395933889e-138
-3.520041558037437414e-138
-2.784023665197927924e-138
-2.422258026778065625e-138
-2.215117946377766630e-138
-2.115918867481449362e-138
-1.768474202125971501e-138
-1.360853733145932152e-138
-1.123174397419282950e-138
-7.861296923010419440e-139
-6.341837893607442204e-139
-5.467196517931560416e-139
-2.321004456214059324e-139
-2.228318590165627242e-139
-2.019729717916647046e-139
-1.509873251987470565e-139
-1.213962147130977356e-139
-1.185631986034853179e-139
-9.920801713327077978e-140
-8.826213709458936907e-140
-6.958735959260486037e-140
-6.202574688259762443e-140
-5.036449540073112594e-140
-4.200259369807552656e-140
-3.238883733000255439e-140
-2.657982726946748906e-140
-1.070607921140539983e-140
-1.719655360626721852e-141
-9.428822042512723418e-142
-7.389928238204295970e-142
-6.386286400665978836e-142
-5.945368283442287524e-142
-5.443877918854848179e-142
-4.357408062642506229e-142
-3.731684037385604576e-142
-2.636283443524133422e-142
-2.496153754073468288e-142
-2.016487365482086862e-142
-1.511477779342548396e-142
-1.089325624531463392e-142
-8.013369819776994316e-143
-3.474891989982153345e-143
-2.480734404738887925e-143
-1.394203757986667744e-153
-9.108322291047856386e-154
-8.258629896929931390e-154
-7.585846231951400486e-154
-6.227577428988313270e-154
-6.095096525252371235e-154
-5.287553257444337725e-154
-4.543119388287110183e-154
-4.219237158321654953e-154
-3.497546206349765092e-154
-3.183711618780054062e-154
-2.753929263777311255e-154
-2.514095380250146386e-154
-1.217287444306125867e-154
-1.175652537265659279e-154
-6.919007706162835407e-155
-6.159313624512898808e-155
-7.711756072868347682e-156
-6.214726905850215004e-156
-4.887794965724539233e-156
-4.518552123060985290e-156
-3.868337007016101085e-156
-3.779246922355326411e-156
-3.264376504243001049e-156
-3.156198828523445348e-156
-1.279278249674498962e-156
-1.227103245123603430e-156
-9.974803073733589262e-157
-9.835165806362949712e-157
-6.518884241878951177e-157
-3.537790829187896227e-157
-3.285868283413151207e-157
-4.672906540753384896e-158
-4.011190694279682567e-158
-3.285808540309406127e-158
-1.831970348422754233e-158
-1.687081810940376052e-158
-1.572613779388620894e-158
-1.296737514114814792e-158
-1.194690732132865453e-158
-1.191653135384887637e-158
-9.475178435560253352e-159
-9.305475756005019893e-159
-9.004173568294336608e-159
-5.685100489487058374e-159
-3.546296344122942535e-159
-8.409678095144395182e-160
-3.321182611295729350e-170
-3.303540290570974804e-170
-3.248729318308519849e-170
-3.223973064659677694e-170
-3.103273662247012789e-170
-2.937795428096391077e-170
-2.298998578645513493e-170
-2.235852926126149104e-170
-1.741701949247510777e-170
-1.643727166770085284e-170
-1.507838167438804819e-170
-1.241044023574636192e-170
-1.222397150626972536e-170
-7.899384886465779996e-171
-7.824032471525425768e-171
-3.110717467070719956e-171
-1.223924011873675641e-171
-6.991653880507910445e-172
-5.088501951642669077e-172
-5.010408493377442133e-172
-4.805860293008726271e-172
-4.078710779620132028e-172
-3.585104208255304617e-172
-3.338914770461169242e-172
-3.016540111897031564e-172
-2.701835195035150797e-172
-2.333460179990898533e-172
-2.327108278651715003e-172
-2.163074604053155683e-172
-1.147905863841969656e-172
-8.182215359709666205e-173
-5.613080410837927398e-173
-5.236050548539445395e-174
-4.054739854386063601e-174
-3.720149769257308446e-174
-3.325381012362481460e-174
-2.761928356263160583e-174
-1.855720858653924836e-174
-1.833889618651121860e-174
-1.724919824178719779e-174
-1.667498927144459697e-174
-1.093415298223668520e-174
-1.086225630578052453e-174
-7.387497933308291067e-175
-4.843688091789412077e-175
-3.321623131406130854e-175
-2.364396007141438463e-175
-3.029755897908697253e-186
-2.723261794466797466e-186
-1.448666866813246015e-186
-1.331241274523079958e-186
-1.255208559490272722e-186
-1.051609609206988924e-186
-8.163550514991545453e-187
-7.519611799199422053e-187
-5.813169358864462744e-187
-5.127254768335098975e-187
-4.658087892776709383e-187
-3.968682886537327283e-187
-3.336561945182901027e-187
-1.286557723513552573e-187
-9.130208178877226452e-188
-6.418559366606610608e-188
-3.027876104465778201e-188
-2.151776454119428206e-188
-2.140937124236231218e-188
-2.070256905872792052e-188
-2.063223487590532651e-188
-1.976872824787806803e-188
-1.881530471321873017e-188
-1.698416739387425285e-188
-1.451836507689373232e-188
-1.325835621038754158e-188
-1.114171074206794642e-188
-1.033706934805406787e-188
-6.589040436626489682e-189
-5.924228817012252978e-189
-4.510335214467362131e-189
-3.320737877699007620e-189
-2.214850361302468683e-189
-2.136708201058960330e-189
-6.155829522056668013e-191
-6.033094761448441608e-191
-5.839876334934420381e-191
-4.843274744641913884e-191
-4.696485821381676563e-191
-3.785468038918364872e-191
-3.676532396707315539e-191
-3.288950817159887315e-191
-2.659807776382011058e-191
-2.591144892495394383e-191
-2.337745477201730216e-191
-2.103384994513201669e-191
-2.059807749918905246e-191
-1.766131549264897048e-191
-1.545588867227444590e-191
-3.707533893286367262e-192
-1.665317743411155207e-203
-1.102130247214521478e-203
-8.847371794211052725e-204
-8.183011312691688973e-204
-7.621520521309538730e-204
-6.005004297640264315e-204
-4.535173602905091839e-204
-3.766026532917400727e-204
-3.256510670582423575e-204
-3.165475191534535639e-204
-2.988582797409278730e-204
-2.402890325223704517e-204
-1.842801543218842229e-204
-1.763197332903841050e-204
-1.642013106997008896e-204
-1.527717812526313482e-204
-7.395166571604757324e-205
-6.150400912520443166e-205
-4.431037276032492213e-205
-3.681373326915687821e-205
-3.624203574195368094e-205
-3.177132103990061778e-205
-3.172422793553016911e-205
-2.443526295149656241e-205
-2.220615659072672380e-205
-1.437774273347604716e-205
-6.247997532940370589e-206
-5.310733505017237767e-206
-3.951910270434057895e-219
-3.743516104642024142e-219
-2.736451691581741155e-219
-2.635237284996898808e-219
-2.537404421250827874e-219
-2.452442843694363184e-219
-2.131040830921364915e-219
-1.613475127381924589e-219
-1.544026945960511377e-219
-1.405933656008248028e-219
-1.384421871486364876e-219
-4.776270328556629683e-220
-3.738369401042370865e-220
-3.392463405312138803e-220
-3.278001080695111666e-220
-2.792002197009696787e-220
-2.632123427527363155e-220
-2.043065245997951587e-220
-8.280467051995273286e-221
-7.155665133181492002e-221
-6.770253518846218968e-221
-5.942540456288649132e-221
-4.502226322504411723e-221
-4.471438382548572622e-221
-4.244749524452560332e-221
-3.167270547372571055e-221
-1.058541236294992153e-221
-4.717638258982275372e-235
-4.396459374818766846e-235
-4.279780967203374451e-235
-4.241243758644302937e-235
-3.742927639440236994e-235
-3.044721666282378752e-235
-3.031597508197227257e-235
-2.357134050453214442e-235
-2.057973221172184058e-235
-1.623177141480557337e-235
-1.534874056456177478e-235
-1.112104537906875228e-235
-6.193431087083987559e-236
-5.571548667505548441e-236
-4.048920204565847798e-236
-3.044253576314170085e-236
-1.514611230453164403e-236
-1.127622891552979602e-236
-1.078745601123391523e-236
-6.367782756413457460e-237
-4.914206519773203513e-237
-4.695160105267494602e-237
-4.303861015888169618e-237
-3.644986236563495520e-237
-3.521593539938647136e-237
-2.920059383405393831e-237
-2.434486652242216404e-237
-8.598275687758275639e-251
-7.916808175628056842e-251
-7.177638115724568859e-251
-6.640986845022581058e-251
-5.711174116229950947e-251
-5.395169436482188285e-251
-4.143052233082607995e-251
-3.652725782791860531e-251
-3.461298031559922969e-251
-3.211781088625129832e-251
-1.416796956752356432e-251
-1.255906645207426868e-251
-9.898558937740857126e-252
-8.709003491449981185e-252
-6.547038271218324174e-252
-4.421230683799192481e-252
-4.268483664198358548e-252
-1.659155743402105980e-252
-1.649881461583029458e-252
-1.516752765253914110e-252
-1.477427641402630108e-252
-1.410831848682289807e-252
-1.150383905377026990e-252
-1.030747037172338597e-252
-1.027184650558270143e-252
-9.083886985662549352e-253
-9.071154367590150669e-253
-8.993345386225777572e-253
-8.532579533574570007e-253
-5.604540842412538293e-253
-3.257707974076121271e-253
-2.926117790168441000e-253
-1.502961940698292139e-253
-6.540648935276216832e-267
-4.235418376364253819e-267
-3.173048022361130246e-267
-2.377790631816281398e-267
-2.120844155851227768e-267
-1.877740429883904821e-267
-8.698022475131733863e-268
-8.133794544055406484e-268
-5.758709721331025801e-268
-5.479251181436191840e-268
-4.500815191215028426e-268
-3.292375436682748721e-268
-2.183130957152712486e-268
-1.373494422110538926e-268
-1.331356110152862499e-268
-1.248438890302118504e-268
-7.211583003314950730e-269
-6.441781900346106699e-269
-5.557695262129096339e-269
-4.740879147112213764e-269
-1.606742707332334548e-269
-1.437006679786468371e-269
-1.307647892643062492e-269
-6.177779567678299430e-270
-4.334121652557628539e-270
-6.345933471696353414e-283
-3.868815890985329185e-283
-3.126190011235075962e-283
-2.518348615796487464e-283
-2.394024747344113599e-283
-2.069754962282965457e-283
-1.851452011550845932e-283
-1.489696481837930654e-283
-1.156047267829085088e-283
-1.120880565669092131e-283
-9.046022415053780076e-284
-8.859176265553719748e-284
-5.733339547463712909e-284
-3.182523466625048024e-284
-4.909112734731315810e-285
-4.873178404040799753e-285
-3.159384275519022831e-285
-3.022869488537608171e-285
-1.782661950984941677e-285
-1.766021732437132223e-285
-1.598392302906313797e-285
-1.578493785918137932e-285
-1.459296500698426915e-285
-9.830565082196203935e-286
-9.691950141922369469e-286
-6.414540691735446499e-286
-6.353500730527248523e-286
-6.087641169141297797e-286
-1.273936173542662783e-299
-7.091357805686101797e-300
-5.889704177093245799e-300
-5.100982755376007127e-300
-2.884626451851508714e-300
-2.186788648099346504e-300
-2.007726874309664854e-300
-1.979470502067351519e-300
-1.937841738829625904e-300
-9.196915997605777114e-301
-9.129876689353612074e-301
-2.754771890895351555e-301
-1.307058919131407715e-301
-2.365881557971515310e-302
-3.835740844353328959e-315
-3.440817780534291583e-315
-2.652494738706590394e-315
-2.320863974210671741e-315
-1.789443072306537729e-315
-1.529021515042697933e-315
-9.371297448552120545e-316
-8.163659114462628385e-316
-7.059627532063595645e-316
-6.309061085704211684e-316
-5.283730306975651957e-316
-4.253452448935283827e-316
-2.903352459756309928e-316
-2.213231881958598266e-316
-2.080999757253130368e-316
-9.997201942844745355e-317
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
3.952525166729972353e-323
1.455363738232455691e-316
2.428801814047017612e-316
3.241747012587733996e-316
4.890053859712888298e-316
1.081313297770953873e-315
1.169385321222859480e-315
1.214074033192220237e-315
1.461117755200990767e-315
1.483844438945048936e-315
1.906518221484949115e-315
2.788093110520807208e-315
2.830783238020923871e-315
4.029795097002211615e-315
4.653630816006004804e-301
4.996435447651781877e-301
6.982421362627915682e-301
1.059696526700935861e-300
1.065188447052291194e-300
1.084554363620279462e-300
1.408957253228850542e-300
1.615537615263719890e-300
2.006936712186875396e-300
2.042995255729386544e-300
2.763309570534018704e-300
2.995554412661563303e-300
3.110429812828290474e-300
4.707772381646737092e-300
6.091193018252526855e-300
1.212352046611278849e-299
1.448239464227878167e-286
2.781054139090470690e-286
2.841613321269420097e-286
4.214019360463620525e-286
7.598811847018917763e-286
8.004989393201417440e-286
1.042042762895914364e-285
1.240364957421247800e-285
1.271712339467172894e-285
1.380458907294522570e-285
2.153747600540403316e-285
2.565804620352121583e-285
4.445146111840443054e-285
6.616612992461798885e-285
6.959109163374805612e-285
1.161903577004118543e-284
1.220962554116860413e-284
3.283052871172642346e-284
4.100646273204603689e-284
4.487793979143293544e-284
4.497258882446604889e-284
7.054844025911079129e-284
8.285379696654505026e-284
8.313755863783270729e-284
8.742335023821437541e-284
8.917001491371504346e-284
1.006188141067827072e-283
1.177612141044945836e-283
1.217066406552857352e-283
1.946323300644051757e-283
4.448378266967732594e-283
5.200252958486352158e-283
1.115459291225089381e-269
1.318085663323759426e-269
1.565754153699944470e-269
2.180298735959999718e-269
2.653959916322812520e-269
4.189331952390195787e-269
5.238366019201178740e-269
5.431984222238965249e-269
6.595816868738122253e-269
7.376722617097811019e-269
7.599377560459706699e-269
8.433094497791409297e-269
9.513255645750850857e-269
9.707353392894256831e-269
9.791654257960283690e-269
9.991627679893798171e-269
1.211445438634777304e-268
1.287857278032324569e-268
1.345291120312122159e-268
7.685487257983469519e-268
9.654261690167812188e-268
1.055502319924256617e-267
1.498989435176630874e-267
1.722663736198853526e-267
1.994975802343348816e-267
2.254273453934214502e-267
2.845028950503760159e-267
2.884048270018284328e-267
3.003593370385042185e-267
4.061293355528886738e-267
4.655360402683520131e-267
5.240091124614357279e-267
5.471125557218844424e-267
6.254086819151542213e-267
7.101952186518205543e-267
2.193509587150022913e-255
6.497082822142165652e-253
6.929472745616270809e-253
7.264896874319865741e-253
7.487491068252058812e-253
7.702679889587855899e-253
7.872523881457202570e-253
8.925424864181866833e-253
9.092099378958960940e-253
1.030195126802204182e-252
1.227569675853435783e-252
1.292179997377421093e-252
2.306601064411157386e-252
3.723168470215602289e-252
4.048132804437345670e-252
6.692302411359551690e-252
2.318432034841848282e-251
2.394207136240195189e-251
2.448564955064868746e-251
3.252176017962032829e-251
4.472068586248380157e-251
4.495555364059766768e-251
4.645085531831263237e-251
4.692044094373132325e-251
8.711739497489923463e-251
8.948744647615568104e-251
9.913323197790745878e-238
1.617913118123207891e-237
3.983985686944029119e-237
5.195202843170058580e-237
5.380574012351526881e-237
5.434433894636053778e-237
7.030139548234938544e-237
1.117061175937876741e-236
1.189382960724452549e-236
1.194634912968953050e-236
1.233987631931696681e-236
1.451652607466088267e-236
1.576304327811928364e-236
1.583922421556384651e-236
1.788162282015527485e-236
2.387782451477949173e-236
3.091782008895652858e-236
9.173512023264525891e-236
1.016061129923211553e-235
1.048396744425734493e-235
1.277693695141032913e-235
1.384103804899924815e-235
2.192505242013086636e-235
2.411961819776722633e-235
2.440534316776041948e-235
2.601740689594306774e-235
2.862366033051511395e-235
2.925224827430783927e-235
4.054636099435469504e-235
8.272249198230623519e-235
1.241758559965191363e-234
1.216209140492440883e-221
1.451216431541021665e-221
1.841210256592910697e-221
1.917150371684864859e-221
1.987511096458024049e-221
1.987934093989414773e-221
2.049968113342079550e-221
2.238232475950479582e-221
3.875759324518217830e-221
4.623829464466315003e-221
5.154950051402285311e-221
5.299256421430217962e-221
6.617735600109258773e-221
1.018323690895305569e-220
1.694386118200629268e-220
3.286934781105821184e-220
3.758225881038248936e-220
4.880906584556271479e-220
5.175286281311507985e-220
6.346336216912238133e-220
6.418938127341742539e-220
7.510845869352206681e-220
8.116730952312284772e-220
1.024752565887342385e-219
1.148515207689618900e-219
1.592767236112953731e-219
1.609034210211361540e-219
1.660778827854929213e-219
1.888095309798689301e-219
2.228306867703147390e-219
6.550959120776589352e-219
1.718783779861252815e-206
6.771866059333286932e-206
1.110048143917321993e-205
1.730827058412264669e-205
2.483513554165236618e-205
2.666028090175791284e-205
2.728262434621319268e-205
3.285446520208622156e-205
3.434999113174589885e-205
3.707958626250860876e-205
4.139449376598001405e-205
5.404858921042009362e-205
5.748863563132665556e-205
6.228229005959668576e-205
6.865663334148840846e-205
7.943016956850225813e-205
1.081118818946174180e-204
1.256402764570108254e-204
1.708776097762692032e-204
2.501135574765080897e-204
2.679996617056971184e-204
2.883714917574757837e-204
3.182952943074316431e-204
4.805425503990439405e-204
7.831477636656043224e-204
8.019655278229897408e-204
8.169511040914698389e-204
9.616786023238795859e-204
1.171852792903355950e-203
2.015424182890161384e-203
3.526549462710344566e-203
7.542999471276920911e-192
8.990248441595134961e-192
1.097943837408967666e-191
1.392738068047573392e-191
2.065425860512575600e-191
2.197245900834165933e-191
3.100778125153882979e-191
6.773031127594314094e-191
9.519934862393243945e-191
1.115771969120215771e-190
3.510343354544927507e-190
1.139858187736372656e-189
1.780733045696340717e-189
2.881160630699331426e-189
2.944343390261235183e-189
3.987053450759170615e-189
6.371250523392302011e-189
8.866153424874413722e-189
9.051857513877723630e-189
1.071312160555586000e-188
1.409002053276986385e-188
1.414517685840808866e-188
1.603024447761063761e-188
2.925566385396919760e-188
3.914017843103994290e-188
5.514773154955316353e-188
1.799488770699107990e-187
2.511359268712234233e-187
3.996154313724683960e-187
5.603528090901237080e-187
6.363322996295475704e-187
1.318721656035702000e-186
1.356053156309227687e-186
1.744585503437582373e-186
2.466637530358832016e-186
4.478467879976197475e-186
4.809577721230521913e-186
6.657118698004382547e-176
7.188450077881411411e-176
9.900920439733920824e-176
3.393791823198146650e-175
5.538518026202716476e-175
6.318829668632907454e-175
8.723234305654900732e-175
1.234739226822441763e-174
1.347451485026459946e-174
1.931886922878179546e-174
1.961227012076390273e-174
3.129546584492953854e-174
3.931234991346770589e-174
7.484255997347055312e-174
2.405413673634965016e-173
9.816150182217503208e-173
1.054688787032839104e-172
1.412273932975239749e-172
2.061835316433945985e-172
3.293652613046009389e-172
5.696444650940204953e-172
9.490581230897884458e-172
9.715000138900255393e-172
9.875408935867556723e-172
1.008928367005977833e-171
1.215855105756457509e-171
1.631711642741002007e-171
1.733662284896832788e-171
2.203768014531238532e-171
2.937890573085453590e-171
3.603479372902393711e-171
6.391624669642445330e-171
7.255288270728665356e-171
1.038769261699524356e-170
1.070930907242933663e-170
1.253198604320093618e-170
1.415713406455596652e-170
1.572558404193940701e-170
1.688593953646751858e-170
2.047869384345977861e-170
3.116152959299235722e-170
2.378551688628974534e-159
2.664175691241591045e-159
5.306912026867311222e-159
6.039189960120098005e-159
6.715219759250113716e-159
6.960839481207801586e-159
1.039818596806251922e-158
1.217997454956229912e-158
1.359774183841844894e-158
1.743274175491245346e-158
2.130005796000418082e-158
2.358747616025071290e-158
2.590478276938615329e-158
3.375546571242960999e-158
3.587577058007901857e-158
1.062253888859086453e-156
1.104976805763194534e-156
1.467364106408768779e-156
2.643495384166986039e-156
3.181974989352717013e-156
3.207579097526418944e-156
5.057978094471089360e-156
5.836896283367240275e-156
6.891512596668883192e-156
7.736587898421456548e-156
1.193788166817143773e-155
3.206699116713101218e-155
3.706691345259396578e-155
5.448342580151444897e-155
6.388063104218508840e-155
1.459950417641827781e-154
2.103368063771432282e-154
2.205377960494134363e-154
3.473467959407305279e-154
4.121520611243778082e-154
4.375426821468967793e-154
4.890450632138968158e-154
6.197090059207532866e-154
6.439158182120454859e-154
6.911928204222739012e-154
6.931374448148450686e-154
1.106811400314167692e-153
1.214291401284176485e-153
4.290261454163285408e-143
1.088986787939447657e-142
1.321779439731126068e-142
1.587827201375439643e-142
1.898464604611442339e-142
2.915795064556516199e-142
2.962309045134311528e-142
3.609349806667352501e-142
5.197742702489356301e-142
5.412588268351362215e-142
8.175310923661865799e-142
8.682260416525896911e-142
1.766283743618977137e-141
5.340418675849419492e-141
8.613186289834769900e-141
1.948266772994480224e-140
3.393010500470679840e-140
3.970034695809685219e-140
4.990981327673269914e-140
5.982318518898157981e-140
8.346772426590987976e-140
8.756969418728034050e-140
1.011635327784796646e-139
1.391503259630119964e-139
1.462595477775187463e-139
1.728549359145228578e-139
1.875062348713515918e-139
2.396176209319853933e-139
5.011308835464756219e-139
8.211108291642353608e-139
1.107911192521111937e-138
1.425773192636615545e-138
1.604673651597728468e-138
2.002901487793269153e-138
2.604286151470771671e-138
2.646846968157123705e-138
3.168195056257529159e-138
3.583044506456832362e-138
4.301997731363867110e-138
4.905960860560177221e-138
6.153695061489688863e-138
7.627089486627686876e-138
6.057352505329840889e-128
2.835385145069931427e-127
3.843629551924767561e-127
4.692848382900098487e-127
6.197711270667529307e-127
9.163472657699524424e-127
1.168515285657356737e-126
1.237631937866774363e-126
1.410829542176880990e-126
1.683617116873718590e-126
1.944987472851676722e-126
2.428492512249684725e-126
3.119131702237269750e-126
4.247359838820083610e-126
8.160817787733666086e-126
1.208752569066589843e-125
2.823150814601252321e-125
4.339914517069808571e-125
5.138990370865821605e-125
7.258127366083292516e-125
1.081571801235681841e-124
1.423929076124037811e-124
1.487115419624008824e-124
1.766385311268693291e-124
1.994825156138571067e-124
2.166892434704540109e-124
2.888800405441693964e-124
3.233611797283331295e-124
4.398491350399464687e-124
8.702453141967006168e-124
1.069942471085173733e-123
1.149014012858408907e-123
1.808445586309266146e-123
3.510964097864699236e-123
4.200557346361981301e-123
5.291044620309472336e-123
5.859699549877518654e-123
6.126283941447255362e-123
8.035894433899569829e-123
8.874045333158521002e-123
1.037954777262739494e-122
1.165375396468066854e-122
1.492527724762415641e-122
1.736969271479897746e-122
1.920929056525382901e-122
2.007503652221670554e-122
3.267257629050577483e-122
3.884400842584539151e-122
4.473842723246209234e-122
5.490077503318136506e-122
6.010076619673583489e-122
7.062975353944228975e-122
8.384484340841394435e-122
9.204855688437594360e-122
1.026751192458704340e-121
1.290669328709514644e-121
1.404300653344989827e-121
1.763438811902826076e-121
2.427024929209227190e-121
1.263246380780453031e-112
1.032285598849037564e-110
1.446098029040691953e-110
3.809413698044440755e-110
4.024976989491807761e-110
4.824585526940021065e-110
5.264537942202578425e-110
8.217933372732700501e-110
1.201309569072973357e-109
1.270211121758405622e-109
1.413665164252311685e-109
1.716351683086966113e-109
2.459204929659901826e-109
3.393260897897115089e-109
3.991541569676559791e-109
5.358488328842049507e-109
9.200157424115050097e-109
1.280924493078831245e-108
2.305562384952507993e-108
3.314879401513698228e-108
4.307677833569413637e-108
5.336188988676014991e-108
5.949976081236684695e-108
8.947571690541125268e-108
1.045927607059422499e-107
1.146947516272615259e-107
1.242479453965746895e-107
1.562760974979142052e-107
1.581601966140841288e-107
2.161833492447834782e-107
3.127066233677303841e-107
3.799537706954273878e-107
5.199265833326408241e-107
7.269420910839548021e-107
7.803026564780890065e-107
1.176516491611009570e-106
1.197068205756347407e-106
1.465334248004749975e-106
1.526765085935239949e-106
1.727542526600047666e-106
2.008259457881076141e-106
2.125477445360569934e-106
2.666391745589455171e-106
2.854461723197573042e-106
3.020095248189866129e-106
3.542200108445748616e-106
4.488551230946953826e-106
4.604543387882234079e-106
5.072686058203884833e-106
5.398844150924505947e-106
6.699002381049656168e-106
7.146725987789730326e-106
7.682919845631847009e-106
9.119067185042641614e-106
1.017828540279664971e-105
1.158972315228968267e-105
1.258521443864588567e-105
2.442536146816428518e-105
2.278265501700889714e-95
1.563878388098647029e-94
2.789957931803588264e-94
2.963728410365869503e-94
4.521363850269770057e-94
5.404480649315504212e-94
7.369246080984711317e-94
9.640806521909123967e-94
1.121433228600498164e-93
1.416110859421282089e-93
1.645582996350314290e-93
1.783749837087899395e-93
2.020051759370642242e-93
2.902533941757437886e-93
3.469714841760361731e-93
3.996246908150956982e-93
1.302243534177726858e-92
2.160937736692347772e-92
2.729014865834558846e-92
3.088581667239984699e-92
3.419402758502494176e-92
4.574558547743644442e-92
6.180064276849620822e-92
6.501663561987289996e-92
7.018470645904846789e-92
8.286026210281906309e-92
8.822361539619255961e-92
1.097411475188918868e-91
1.353715369241591782e-91
1.491976910216771829e-91
1.651413518641702732e-91
1.846480638946461004e-91
2.183759779629073006e-91
3.537037586427678026e-91
4.033634131374916378e-91
5.466229001554454782e-91
6.914485137318354233e-91
7.763864027265768332e-91
9.403914546252353900e-91
1.102410564147972771e-90
1.186626969377839996e-90
1.343457113870241812e-90
1.558625337794517245e-90
1.663193790328200486e-90
1.818957776270279206e-90
1.974368268605912031e-90
2.035588067174265220e-90
2.162354462075379736e-90
2.656166250369421507e-90
2.743793549219331084e-90
3.509753260544431279e-90
3.586416909255737566e-90
4.188302548820606532e-90
4.561299944488283403e-90
4.890573276232859955e-90
5.687286404901077192e-90
6.277481968231069518e-90
7.009152586418487854e-90
8.482927446634891994e-90
8.743181580554036217e-90
3.063775767133026594e-79
8.974442434757881252e-79
1.826135476431070268e-78
2.818627240873142245e-78
2.960253036311441295e-78
3.239370696322041742e-78
5.000100863631474271e-78
5.301876980468427310e-78
5.651286044991896052e-78
6.962850042087708074e-78
7.367463138382850517e-78
1.173091912887207398e-77
1.779403552109174489e-77
2.343421422811562412e-77
3.398288954782761270e-77
4.061495814652786156e-77
1.025755916093346978e-76
1.217833821893260051e-76
1.625495911002573641e-76
2.068091511509281901e-76
2.372293411995481547e-76
2.539559065998775813e-76
2.882114012741677378e-76
3.085896828426890506e-76
3.498625077343914981e-76
3.877979485122819362e-76
4.427646537086388374e-76
4.742314937754685063e-76
7.175622294388422319e-76
7.515992974968729725e-76
8.661387409386284410e-76
1.282043597901161346e-75
1.422315785815512597e-75
1.812402435971695672e-75
1.983905881776349926e-75
2.336750776965234304e-75
2.906821552260669860e-75
3.311375284743151262e-75
3.511245381088588233e-75
3.848135569691710832e-75
4.393166675377871614e-75
4.502523660246259923e-75
5.570725411238504243e-75
6.153939304926580701e-75
6.438574057497457061e-75
7.532049785051785529e-75
7.947240086413421678e-75
8.778012934976843437e-75
9.496658455577183130e-75
1.027148389285776637e-74
1.109907420484657857e-74
1.157550496142860790e-74
1.363668880634935302e-74
1.467105871385635606e-74
1.703630743343635685e-74
1.755061449282891391e-74
1.941981372303184817e-74
2.037975049232146552e-74
2.184876404489281363e-74
2.302513649838694268e-74
2.391661417919154970e-74
2.505610151008053609e-74
2.693023767670255137e-74
2.926676972049215136e-74
3.111203383035588448e-74
3.364680793175560239e-74
3.834365838150422326e-74
4.341801301301591090e-74
4.397369274478468789e-74
5.607718726225654893e-74
6.374592316109988018e-74
8.048939315816895023e-74
3.039265796052314545e-62
3.821034540378817419e-62
6.441900218623239009e-62
9.432612947089348932e-62
1.073108680122025700e-61
1.365253929475749174e-61
2.017921520283415408e-61
2.420114785086983677e-61
3.360356676897972695e-61
3.707263282075262175e-61
3.789397797519151518e-61
4.607877765542035775e-61
6.014313385175550891e-61
6.592411040189742956e-61
8.485931287026203943e-61
9.874373689375205623e-61
1.389124214479592422e-60
1.510321459079209059e-60
2.351159506162195754e-60
2.749433347586129570e-60
3.075194028441996491e-60
3.992537542611996613e-60
4.754245942983267058e-60
6.668037514600118857e-60
7.841640838050004871e-60
8.209854324283073248e-60
9.662051716208374190e-60
1.010034938943117462e-59
1.100239891932779128e-59
1.234544636217444588e-59
1.412526727118694929e-59
1.668728228016376650e-59
1.797457796485576909e-59
1.852972503400658255e-59
1.995499746854279650e-59
2.105555646786365800e-59
2.156017091120505376e-59
2.314999913709443781e-59
2.665342913832938623e-59
3.010882223945895960e-59
3.227356790519927616e-59
3.772671496558305860e-59
3.834827541389406630e-59
3.983896117783677239e-59
4.344682163544068343e-59
4.629017252223459780e-59
4.710088805466777087e-59
4.970795895801138575e-59
5.458864799263664613e-59
5.652130500227296344e-59
5.946561368902951497e-59
6.496720310971200641e-59
6.672384495294614301e-59
7.603649690357807184e-59
7.873880069087613469e-59
8.104012506509063598e-59
8.326977178586661096e-59
9.582396078591331209e-59
9.949917113085538930e-59
1.043543384470202047e-58
1.094295509701461609e-58
1.163467534571943561e-58
1.206098240715846115e-58
1.293718919361843019e-58
1.341137883385583755e-58
1.511463529622853883e-58
1.566284011754643373e-58
1.670382172521163279e-58
1.770583248249181512e-58
1.914658682534215401e-58
1.979784377606768129e-58
2.150560554522823708e-58
2.394152053570583293e-58
2.585028105372413549e-58
2.741696710868992475e-58
9.038613847709793866e-47
1.748871322538798101e-46
4.142869012564760999e-46
6.915197610501547790e-46
9.772416688921496845e-46
1.173237135809357465e-45
1.391624577624332956e-45
2.214392485462373794e-45
2.472200723848040313e-45
2.584968839970937117e-45
3.286493041217741723e-45
3.608069462095508827e-45
3.859811094093685208e-45
4.922278408181102070e-45
5.507745185101132348e-45
7.683315841058122284e-45
9.366538287114205424e-45
1.464041758140373595e-44
1.488466156223811788e-44
1.911587615548868664e-44
2.307613492747565908e-44
2.875755947450321971e-44
3.057552064988094431e-44
3.410165730000160876e-44
3.655046182239908798e-44
4.663423294891606360e-44
5.348022254233174806e-44
6.109982916813874276e-44
6.639511340761163987e-44
7.024497010730978240e-44
7.542156788564285640e-44
7.794362883373427563e-44
8.582171089193306786e-44
8.977910168427796692e-44
9.332005024628883232e-44
9.984961921723785364e-44
1.109226344938675111e-43
1.200988233871898478e-43
1.258080142639844973e-43
1.326337950163884532e-43
1.394298945700259973e-43
1.473757251211330163e-43
1.490793697622902834e-43
1.621261978785953464e-43
1.731549740122925222e-43
1.896501992357736044e-43
2.059047204092710321e-43
2.206058247351299654e-43
2.221980494912106182e-43
2.454700715339007796e-43
2.507882644179128877e-43
2.675783272594975885e-43
2.809665845754070173e-43
2.934461692050924695e-43
3.107588853506647072e-43
3.483457957195691973e-43
3.628952681862546522e-43
3.741140547250520692e-43
3.814535395464297432e-43
3.956077490629496056e-43
4.104025613049584776e-43
4.357709698588780716e-43
4.423050200102171288e-43
4.551111341675107133e-43
4.825394122431456484e-43
5.033590739375659058e-43
5.163770630589159031e-43
5.242922316775703460e-43
5.770863073682010072e-43
6.057015671548069717e-43
6.346557239397507295e-43
6.528912808700523636e-43
7.591925304845682659e-43
9.531313454763097676e-43
1.262262255400398806e-42
6.420873464610957964e-31
7.876087579402723006e-31
1.325697946361988186e-30
1.543710447864122632e-30
1.862214376653132020e-30
2.930605771248108558e-30
3.425391672532992194e-30
3.469745752286858630e-30
4.479667118889939486e-30
4.692030292387027278e-30
5.712974115028395837e-30
6.517855481499489802e-30
7.844348077788879664e-30
9.534504425471491594e-30
1.106917474312282070e-29
2.105520163287483555e-29
2.754235869572994603e-29
3.545732750761562786e-29
3.749184406735543295e-29
5.222465302018615712e-29
5.898679617110675446e-29
9.125032485838230490e-29
1.041442637820951683e-28
1.146156715117694415e-28
1.440607351805482496e-28
1.463497910178421076e-28
1.741853687579124015e-28
1.903007633616720368e-28
1.964088426267264427e-28
2.251048550616530906e-28
2.304240472812158655e-28
2.483585612446746095e-28
2.670954881030650011e-28
3.039387722042410761e-28
3.136889570192856288e-28
3.479208143459644027e-28
3.703245190380628302e-28
3.803824103313516228e-28
4.150962890684065966e-28
4.366394781807526299e-28
4.464719903836120064e-28
4.670094039659255338e-28
5.013228386403143236e-28
5.286322557912854860e-28
5.455200393572074229e-28
5.728061618380118579e-28
5.938700008623545385e-28
6.379436630373201903e-28
6.649417797800987414e-28
6.944383755549570459e-28
7.126390772970300279e-28
7.327795361127954277e-28
7.669500794398830537e-28
8.004587973042565247e-28
8.503082695625218521e-28
8.671938795140007527e-28
9.102346256784892415e-28
9.311612804653275370e-28
9.587774019319476968e-28
9.738358359839680981e-28
9.990890365418385351e-28
1.023040058119629625e-27
1.070643448048605959e-27
1.095189022633954376e-27
1.119293280870559054e-27
1.187959185855214010e-27
1.238056048684254502e-27
1.251722203891973065e-27
1.341747975719090384e-27
1.353282643034561832e-27
1.396144852913884821e-27
1.449665048966077971e-27
1.470260119379550697e-27
1.519502907254751398e-27
1.582163645602951719e-27
1.606920125828664920e-27
1.659508203558006077e-27
1.673284782940139863e-27
1.702458645754929541e-27
1.778399953675637877e-27
1.815352642045226236e-27
1.954713948526578002e-27
1.985141800763142275e-27
2.107186902930460444e-27
2.171845859800233225e-27
2.215528900873202340e-27
2.305445976219072758e-27
2.436463004031807975e-27
2.539502207022744234e-27
2.664859242984108105e-27
3.338633471789420147e-27
3.732749728251771608e-27
2.130624944311762440e-15
6.230726072318575890e-15
5.106835095263511635e-14
5.343625676735293708e-14
7.204837962291050976e-14
8.652228890035955159e-14
1.174444341023748335e-13
1.265206333402420253e-13
1.561322738329794350e-13
1.888880297456062972e-13
2.240795713766391003e-13
2.954194953650689625e-13
3.119210886863426157e-13
3.338552018260039376e-13
3.824185758341143950e-13
4.367704858405793059e-13
4.629485324425483911e-13
5.568698084375366027e-13
5.991840697942243473e-13
6.298529073047399464e-13
6.953606763467132103e-13
7.668185787790732231e-13
8.724275889200915690e-13
8.793844863161762058e-13
9.151644166203229793e-13
9.970356163864380848e-13
1.044613989259309976e-12
1.140195481981887170e-12
1.240619276817964670e-12
1.296335142241965461e-12
1.317238598326895287e-12
1.496109502604128841e-12
1.509052280742718788e-12
1.548310531088363937e-12
1.564872429983862107e-12
1.715200053764046836e-12
1.724438406193279321e-12
1.780506808146530292e-12
1.832048443006111956e-12
1.903117346752030652e-12
1.925736573906333009e-12
2.007187690988656378e-12
2.045074336410769103e-12
2.112813262514667538e-12
2.243749942330262593e-12
2.282679862218288097e-12
2.418044705039893889e-12
2.510664219964048642e-12
2.557398877715918441e-12
2.629886279357001499e-12
2.660412617041567565e-12
2.825825895903401691e-12
2.840645242302252072e-12
2.883080661099720395e-12
2.963249185933882402e-12
2.970214475380775188e-12
3.031032394954128018e-12
3.058760941194484188e-12
3.154181407934088432e-12
3.256123431511256823e-12
3.262925882667239035e-12
3.307799573603922143e-12
3.324760867596459839e-12
3.332279360622891768e-12
3.391330801264824898e-12
3.433859313222656647e-12
3.492250875201867500e-12
3.604878327167559472e-12
3.634785534228784974e-12
3.656656477694962388e-12
3.793436085359266070e-12
3.796637723580895086e-12
3.991895376157330832e-12
4.073870604345978898e-12
4.080217557261721617e-12
4.150138832843274115e-12
4.293650957750711147e-12
4.491054783299682539e-12
4.591395015217533834e-12
4.807802016219128154e-12
4.889606375110561222e-12
4.890122439489801908e-12
4.919175096062404246e-12
5.085748475000608412e-12
5.157836913984374395e-12
5.224002391427025135e-12
5.302278113720690808e-12
5.321150585153088003e-12
5.470413829955218693e-12
5.784951433845931184e-12
6.039087928743790657e-12
6.269074241180996222e-12
6.316179987974036131e-12
6.610358933178951772e-12
7.873367286241352663e-12
8.166710862572504458e-12
8.545638908714313924e-12
9.228513211248452368e-12
1.034666627371288177e-11
1.099720150685531192e-11
1.190027730365592900e-11
1.223142147430291458e-11
1.237173370961091374e-11
1.354288522221350148e-11
1.573965094974667839e-11
1.599200951774310608e-11
1.968008434039001474e-11
2.090704440619753306e-11
2.128391009549286893e-11
2.301887299219335751e-11
2.494440972534961162e-11
2.499872919310666855e-11
2.567885833096190239e-11
2.643618305810643129e-11
2.730298564952456348e-11
3.011248430801471068e-11
3.535296790335478300e-11
3.731838493155714875e-11
3.790691172852321574e-11
4.438231199506090101e-11
4.871677981439535617e-11


==> fig/ncg/eigncgHprecond4.txt <==
-3.284903233616952639e+04
-2.999999945710712564e+04
-2.999999945710711836e+04
-2.999999927614290209e+04
-2.999999927614279659e+04
-2.999999461088929093e+04
-2.999999461088926182e+04
-2.999999281451938441e+04
-2.999999281451932984e+04
-2.783267176952385853e+04
-1.999999951742862686e+04
-1.999999951742861958e+04
-1.999999951742860867e+04
-1.999999951742860503e+04
-1.999999951742860139e+04
-1.999999951742859776e+04
-1.999999951742859412e+04
-1.999999951742859412e+04
-1.999999951742859048e+04
-1.999999951742858684e+04
-1.999999951742858684e+04
-1.999999951742858684e+04
-1.999999951742857957e+04
-1.999999951742857593e+04
-1.999999951742857593e+04
-1.999999951742856865e+04
-1.999999951742856501e+04
-1.999999951742856138e+04
-1.999999951742856138e+04
-1.999999951742855774e+04
-1.999999951742855410e+04
-1.999999951742855410e+04
-1.999999951742855046e+04
-1.999999951742855046e+04
-1.999999951742854682e+04
-1.999999951742854319e+04
-1.999999951742854319e+04
-1.999999951742853955e+04
-1.999999951742853955e+04
-1.999999951742853955e+04
-1.999999951742853591e+04
-1.999999951742853227e+04
-1.999999951742852863e+04
-1.999999951742852500e+04
-1.999999951742852136e+04
-1.999999951742852136e+04
-1.999999951742851408e+04
-1.999999951742850681e+04
-1.999999896433070535e+04
-1.999999896433070171e+04
-1.999999896433069080e+04
-1.999999896433066897e+04
-1.999999896433065442e+04
-1.999999896433065078e+04
-1.999999896433063986e+04
-1.999999896433063259e+04
-1.999999520967963690e+04
-1.999999520967961507e+04
-1.999999520967960780e+04
-1.999999520967960416e+04
-1.999999520967960416e+04
-1.999999520967959688e+04
-1.999999520967959324e+04
-1.999999520967959324e+04
-1.999999520967958961e+04
-1.999999520967958961e+04
-1.999999520967958233e+04
-1.999999520967957869e+04
-1.999999520967957505e+04
-1.999999520967957505e+04
-1.999999520967957505e+04
-1.999999520967957505e+04
-1.999999520967957142e+04
-1.999999520967957142e+04
-1.999999520967956778e+04
-1.999999520967956778e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956414e+04
-1.999999520967956050e+04
-1.999999520967956050e+04
-1.999999520967956050e+04
-1.999999520967955687e+04
-1.999999520967955323e+04
-1.999999520967954959e+04
-1.999999520967954595e+04
-1.999999520967954595e+04
-1.999999520967954595e+04
-1.999999520967954231e+04
-1.999999520967953868e+04
-1.999999520967953868e+04
-1.999999520967953140e+04
-1.999999520967952776e+04
-1.999999520967952776e+04
-1.999999520967952776e+04
-1.999999520967951321e+04
-1.999999520967951321e+04
-1.999999520967949866e+04
-1.851983266920339520e+04
-1.267480274365924924e+04
-1.000000189993376262e+04
-1.000000015057616838e+04
-9.999999758714291602e+03
-9.999999758714267955e+03
-9.999999698162924687e+03
-9.999999585905283311e+03
-9.999997984089390229e+03
-9.999997604839805717e+03
-9.999997604839776614e+03
-9.999997336145241206e+03
-5.669356416633610024e+03
-4.999999879357136706e+03
-4.999999879357132158e+03
-4.999998802419891945e+03
-4.999998802419883759e+03
-3.287533773805145756e+03
-2.941478199772202932e-05
-1.273094381341183245e-05
-6.915731013260431091e-11
-5.065951330120510802e-11
-4.337091455119523805e-11
-3.117079783835969550e-11
-2.956593239295484334e-11
-2.409357921990568377e-11
-2.380167671732593097e-11
-2.199359030716727884e-11
-1.902502034046033345e-11
-1.539748415952592494e-11
-1.460991395693534615e-11
-1.425670118094453095e-11
-1.333888515914163375e-11
-1.207420647334415980e-11
-1.196971230539028087e-11
-1.165860877732799223e-11
-1.155944199275733844e-11
-1.090864779118698098e-11
-8.886458549436462662e-12
-8.870907627370034473e-12
-8.655035306779563372e-12
-8.644076048560054047e-12
-7.733091767634690864e-12
-7.335754923371816269e-12
-7.322509995905544892e-12
-7.108619617578848001e-12
-6.810486735653174413e-12
-6.529812899584372519e-12
-6.478426835856683014e-12
-6.431153631083953985e-12
-6.220175418193421587e-12
-5.731012596558775695e-12
-5.655760069390224834e-12
-5.522569874864899245e-12
-5.507702390213284294e-12
-5.465449987990526882e-12
-5.267660528535623679e-12
-5.029907544914119707e-12
-4.955014203129700763e-12
-4.846082305726242610e-12
-4.835241299693427646e-12
-4.777387447884929309e-12
-4.704464416987587758e-12
-4.476589855212827926e-12
-4.422043007000258395e-12
-4.363524114514017499e-12
-4.361934460449755228e-12
-4.037057454147528735e-12
-3.995138438114062239e-12
-3.963801787616878394e-12
-3.906907918221923303e-12
-3.811236482347605274e-12
-3.753639269019374850e-12
-3.637985570253780828e-12
-3.611838072662002055e-12
-3.580637315934503221e-12
-3.451972803697537609e-12
-3.284328588006431226e-12
-2.943614797099738124e-12
-2.833856620162643611e-12
-2.692698406561471988e-12
-2.650011720929995646e-12
-2.639953821905731456e-12
-2.608414411606566090e-12
-2.568635822223079015e-12
-2.465377153063821365e-12
-2.433522854741940840e-12
-2.352189204066978319e-12
-2.305316393950622251e-12
-2.232677453278440972e-12
-2.198012385916241555e-12
-2.185357078118824539e-12
-2.172426127795619699e-12
-2.113813960097169691e-12
-2.097240121420567477e-12
-2.058959162798423848e-12
-2.009772453402478232e-12
-1.979618316011071341e-12
-1.899745200003632561e-12
-1.894911188223091494e-12
-1.824750272707198354e-12
-1.753132278742156532e-12
-1.750728272461049654e-12
-1.716252102846646035e-12
-1.677861769554053576e-12
-1.604067773331268509e-12
-1.552478865822478381e-12
-1.539301771614547793e-12
-1.530404585967685725e-12
-1.516279106850950922e-12
-1.436776568793558351e-12
-1.352689841635425123e-12
-1.326430858552594482e-12
-1.312832822445053139e-12
-1.252138358672309581e-12
-1.199271394041581161e-12
-1.179696116527296318e-12
-1.173398931761852353e-12
-1.084855830820759603e-12
-1.062448322940289199e-12
-1.057999291815557693e-12
-1.015915902378471451e-12
-9.537683857646881279e-13
-9.094947021908420573e-13
-9.072954785536975567e-13
-8.828356396203691635e-13
-8.478712206747952620e-13
-8.197792696419848907e-13
-7.652876310356086685e-13
-7.258905452540626094e-13
-6.919934600306562919e-13
-6.379217364024701317e-13
-6.355679255413307427e-13
-6.105157641351151244e-13
-6.061166668000024265e-13
-5.290480842966717488e-13
-5.236317137149237869e-13
-5.207731992980904394e-13
-4.797310890343265729e-13
-4.501288789524867967e-13
-4.415232851985670475e-13
-3.803282507156005472e-13
-3.794856824377266116e-13
-3.775924990862957489e-13
-3.520646410000136392e-13
-3.270169254349185263e-13
-3.237340109297568624e-13
-3.096820017828449244e-13
-2.602398217757422221e-13
-2.600349089145633319e-13
-2.383128912022102806e-13
-2.301329589631197339e-13
-2.068742637071488521e-13
-1.731995317604260153e-13
-1.689353615539187719e-13
-1.490729071508198329e-13
-1.386484761742820847e-13
-1.178528114412749597e-13
-1.100575909156514815e-13
-1.022682560553982187e-13
-9.018278992441302977e-14
-7.960177178984699354e-14
-7.621565381645642967e-14
-7.173195171512532838e-14
-6.954009839165879381e-14
-6.402350530756843069e-14
-5.977146193105757929e-14
-5.564938045149270564e-14
-5.281810636482240390e-14
-4.891424924737215931e-14
-4.709246462664892281e-14
-4.561521748956138719e-14
-4.359082089520370758e-14
-4.283848760239269528e-14
-3.830127040178741049e-14
-3.364355238548516774e-14
-3.204218821422759754e-14
-2.889992284686148999e-14
-2.784922160825416784e-14
-2.718333448826123526e-14
-2.626845776711844542e-14
-2.448319437454894527e-14
-2.203443502970072517e-14
-1.947176295987181262e-14
-1.837210231617484036e-14
-1.816794431043256631e-14
-1.794507512940169337e-14
-1.667390794514378644e-14
-1.566893657350912940e-14
-1.504919869501685905e-14
-1.369392477726700381e-14
-1.272435409448320088e-14
-1.222222551182707821e-14
-1.160962613850816146e-14
-1.105938878460217375e-14
-1.038910208075089891e-14
-9.210724872984008192e-15
-8.780283517768685747e-15
-7.952826178174680974e-15
-7.508628066132485016e-15
-6.928539132313810809e-15
-6.136252922686553904e-15
-5.890029333367715939e-15
-5.414874181556325936e-15
-4.984043037445504968e-15
-4.588609079395932520e-15
-4.511200231008317648e-15
-4.239629517125215649e-15
-4.105910173211934407e-15
-3.973218301056006099e-15
-3.681370511605925964e-15
-3.287395140128469765e-15
-3.106682562776220197e-15
-2.478094397917576025e-15
-2.235876614945789651e-15
-1.981065174648694349e-15
-1.771315635496324415e-15
-1.619700403887107967e-15
-1.583595518305407415e-15
-1.348788889663818420e-15
-1.045312943712496845e-15
-8.838513297477434949e-16
-8.390398420151019445e-16
-7.275399508019034326e-16
-4.998905199399864488e-16
-4.567331867830694500e-16
-3.970574526547460142e-16
-3.481003790618698057e-16
-3.196347582430822818e-16
-1.584128431956161908e-16
-9.044848173759302516e-17
-6.741099065096125360e-17
-6.195297407763689265e-17
-7.289167530403245641e-18
-1.915252273286071458e-18
-5.679797256191088836e-27
-5.679744141655868460e-27
-4.964003992974158038e-27
-3.040440125793711699e-27
-2.753902775075634737e-27
-2.651848926605901109e-27
-2.378580710908401727e-27
-2.344200746345431826e-27
-2.285542342584868735e-27
-2.192752420696727016e-27
-2.192726497074922751e-27
-2.163065123238218866e-27
-2.037909125397942689e-27
-2.008386112718960624e-27
-1.979479995256461031e-27
-1.899874763878351115e-27
-1.822623408163570456e-27
-1.714638406904884685e-27
-1.654969090043233770e-27
-1.544695684615735267e-27
-1.477487494551032399e-27
-1.434739678029670922e-27
-1.419607175199531446e-27
-1.391476782986833094e-27
-1.376216197140104548e-27
-1.330601676328935739e-27
-1.302849691734624060e-27
-1.218120563737058713e-27
-1.199199297525860961e-27
-1.142378899142363598e-27
-1.126160908800101746e-27
-1.066050908048419769e-27
-1.046857018452968266e-27
-1.030488823315471109e-27
-9.807332767440735918e-28
-9.477627620100648776e-28
-9.410272670636642084e-28
-8.853453880775854084e-28
-8.621209724664237949e-28
-8.155473007881420183e-28
-7.839088904732545701e-28
-7.734870848007843264e-28
-7.298399450975251682e-28
-7.085663621356319974e-28
-6.741272131323229022e-28
-6.660734422375215023e-28
-6.331813839627755611e-28
-6.273387178919998151e-28
-6.156529999856632715e-28
-5.961549212730615049e-28
-5.676576651338518067e-28
-5.346718176562365457e-28
-5.264513313127786153e-28
-5.101805535187829283e-28
-5.095482615724534812e-28
-4.968657546024720753e-28
-4.676575796216508148e-28
-4.615425809508189882e-28
-4.399646460010774828e-28
-4.299850710605407084e-28
-4.238936563148033963e-28
-4.088865513686900667e-28
-3.905976863563932026e-28
-3.784248195523158873e-28
-3.497222015945683156e-28
-3.455920676156682417e-28
-3.440258166640401135e-28
-3.328413253097385885e-28
-3.144482181643502180e-28
-3.022342956863785018e-28
-3.008683649210146131e-28
-2.896657859492176612e-28
-2.788799128521915801e-28
-2.533918552664261698e-28
-2.519458244773957762e-28
-2.428258847721177378e-28
-2.359874163792442438e-28
-2.116483908097098588e-28
-2.057967728510077329e-28
-2.032983095620081266e-28
-1.937842119631550042e-28
-1.627011567505409781e-28
-1.624191745941292794e-28
-1.564702056968154006e-28
-1.470409905914894104e-28
-1.395441447938090175e-28
-1.294788138592563791e-28
-1.281004177765219159e-28
-1.224160831132545678e-28
-1.171027310818674590e-28
-1.080423463635179072e-28
-8.407918677502382348e-29
-8.137004791423897195e-29
-7.677985993856074367e-29
-6.927407722236046515e-29
-6.511993472419994400e-29
-6.192926386696828531e-29
-5.947299458943454912e-29
-5.772575937318606487e-29
-4.126014629035264051e-29
-3.999064507840601010e-29
-2.898392853905983773e-29
-2.881129557541058767e-29
-2.121378465870311396e-29
-1.828198314219347524e-29
-1.749447240216825402e-29
-1.658891161465162273e-29
-1.651737854409693970e-29
-1.340774398760984695e-29
-1.249914220314110486e-29
-1.218272439710967515e-29
-1.136920455124806445e-29
-1.005134989088178131e-29
-1.001676592193815446e-29
-9.401325442713853349e-30
-8.843526783596679926e-30
-8.092805956334125688e-30
-7.649840355554902248e-30
-7.280379687543769398e-30
-7.274902263878848061e-30
-6.940001064434983633e-30
-5.973927538831436292e-30
-5.799944075413296356e-30
-5.239489077555759617e-30
-4.557397269511177017e-30
-4.155179055352537426e-30
-3.924407350957576363e-30
-3.806240049336874477e-30
-3.734601640672093705e-30
-3.249537260109779923e-30
-2.987862104842880856e-30
-2.765972781798343720e-30
-2.709842492081542225e-30
-2.300802757763944984e-30
-2.261918095038480588e-30
-2.103051344669723679e-30
-2.093276856829136508e-30
-1.922221931565971265e-30
-1.807080885548118226e-30
-1.759808572311105023e-30
-1.646541938424379984e-30
-1.603971231568984846e-30
-1.405085585412441464e-30
-1.375796044495486168e-30
-1.257418910254498380e-30
-1.209627600199551203e-30
-1.099730066088764390e-30
-1.001298821527069390e-30
-9.173284305529109451e-31
-8.667128694655182779e-31
-8.103087227760717937e-31
-6.639125111450423895e-31
-6.628562905702029693e-31
-6.187497654986895324e-31
-5.660642571619045360e-31
-5.415094174912013633e-31
-5.111297253014079808e-31
-4.704025741674020550e-31
-4.293830057841017159e-31
-3.428990180336841280e-31
-3.289622391935530587e-31
-2.905059583657711378e-31
-2.826932539191678136e-31
-2.698303620658735244e-31
-2.543959512615886241e-31
-1.891395078611891674e-31
-1.716259252678702709e-31
-1.614885722733075038e-31
-1.375351264474432452e-31
-1.210080194492602824e-31
-8.267131378754643777e-32
-7.840544923034729385e-32
-6.682800024991540923e-32
-4.243306961652820471e-32
-2.462106037468452543e-32
-8.046521639700721394e-33
-3.711118957310422767e-42
-1.034413334175630063e-42
-9.156050108960125297e-43
-7.427708601624166278e-43
-6.810440579145144066e-43
-6.041072984862556682e-43
-6.014957745204831628e-43
-5.760660050321337284e-43
-5.394402004664180978e-43
-5.086896011348547175e-43
-4.813317553097348787e-43
-4.658234134934299494e-43
-4.533809274613052479e-43
-4.385377252209455225e-43
-3.901097539875644635e-43
-3.777456256332091347e-43
-3.606286527328848267e-43
-3.402974018015433345e-43
-3.233675402317539454e-43
-3.109541310486024039e-43
-3.096033588160619220e-43
-2.990279227355745421e-43
-2.864171177875806342e-43
-2.680745028897506385e-43
-2.500188241922367505e-43
-2.391893325872751824e-43
-2.381141187526505177e-43
-2.249875075913503031e-43
-2.054126847565949743e-43
-1.950910684112437420e-43
-1.906232856291551155e-43
-1.879726388500287460e-43
-1.830742455623636170e-43
-1.758712257264629120e-43
-1.595879239292859605e-43
-1.559794959870528894e-43
-1.543982078813117736e-43
-1.510972195744603240e-43
-1.398434100464210882e-43
-1.354427067947044410e-43
-1.281899733609605745e-43
-1.261156839082193067e-43
-1.181443556289022931e-43
-1.088408175296660378e-43
-1.077090864554152145e-43
-1.047132472686582802e-43
-1.034093899861633481e-43
-9.185532780585892666e-44
-9.103191382216496927e-44
-8.845328035386132195e-44
-8.777507111254030535e-44
-7.805557905530399159e-44
-7.438165361977262829e-44
-7.364424927308115159e-44
-7.119053409099004190e-44
-6.648722321793525460e-44
-6.240923537014322808e-44
-5.498186011079687955e-44
-5.115163347219943494e-44
-4.938373213315811795e-44
-4.566734371185933418e-44
-4.345461914099509627e-44
-4.169145803843667653e-44
-3.903164515667450802e-44
-3.628130034857042194e-44
-3.335695608527042923e-44
-3.316334183227618759e-44
-3.058435281337569604e-44
-3.009910986443450911e-44
-2.597749719470277775e-44
-2.569405102154366982e-44
-2.342212468296012131e-44
-2.191691882208892875e-44
-1.784416140500947137e-44
-1.722941920404163633e-44
-1.558425067751445595e-44
-1.503793289312214057e-44
-1.404845615520784725e-44
-1.233972350680218733e-44
-1.056313409556047638e-44
-8.601423434931728441e-45
-8.160495510905661911e-45
-6.355767079276740387e-45
-5.077790410839644458e-45
-4.859343717819593318e-45
-4.470939163179581324e-45
-3.899497101209949431e-45
-3.498403214898436114e-45
-3.341134400195417665e-45
-3.035199593043347489e-45
-2.811845050346767119e-45
-2.617608172642016582e-45
-2.568864185502498849e-45
-2.437617435519722681e-45
-2.213267083785656423e-45
-2.125231190358362558e-45
-2.011212093767112048e-45
-1.553733601000508522e-45
-1.472929895683750444e-45
-1.456202489687698386e-45
-1.201272961388902798e-45
-1.201057551498182418e-45
-1.080087139121110499e-45
-9.477414377490565429e-46
-8.640559739851047768e-46
-8.515924815843180564e-46
-7.159325362352610000e-46
-6.446034814361078545e-46
-6.352348557167473625e-46
-5.627871695280237238e-46
-5.268415512833502475e-46
-5.218517233055334294e-46
-4.777242196960542542e-46
-4.747618357933139931e-46
-4.694410506830912909e-46
-3.938538118054121244e-46
-3.829927687185221357e-46
-3.692841171006192226e-46
-3.369364142024659759e-46
-2.865685954387125600e-46
-2.850942650480810449e-46
-2.774756333452077131e-46
-2.249938441579240390e-46
-2.152562517005231529e-46
-2.130382781428780509e-46
-1.877646263050728577e-46
-1.597639983715671900e-46
-1.465378072879564775e-46
-1.409895108826396166e-46
-1.273058350612781710e-46
-1.142674671150677774e-46
-1.091323661632484489e-46
-1.038256026651724655e-46
-9.996028577479142176e-47
-8.164579922838929942e-47
-7.169649800681279282e-47
-6.727269939191740475e-47
-5.689786061741931681e-47
-5.344758557782112333e-47
-4.224222961767160187e-47
-2.941046978413468800e-47
-2.271645093825668372e-47
-1.818749889840039468e-47
-1.571564205687891560e-47
-8.105069771023471324e-48
-3.863242502932144214e-48
-2.201208736168666808e-48
-1.708676561929756032e-48
-1.234389057361323841e-48
-6.605955503437692502e-49
-6.106187431010876686e-49
-5.393193110597595742e-49
-4.050311293915980957e-49
-3.547727105007790093e-49
-1.888359577771947181e-49
-1.165958055106529426e-49
-7.996554088273451344e-50
-2.704563174319182915e-58
-2.481594813014210103e-58
-2.371271675388854871e-58
-1.664887110530923738e-58
-1.345671761679459372e-58
-1.001535728651974336e-58
-5.275991658328305103e-59
-1.398022415106987001e-59
-1.071605279284349798e-59
-6.718423669815025441e-60
-6.414098002091741873e-60
-5.277132606927825812e-60
-4.486303966152009877e-60
-3.926342850985575886e-60
-3.556339385112505739e-60
-3.042811493752570963e-60
-2.449104247953046064e-60
-2.170666408777620536e-60
-1.716569257520704118e-60
-1.263572139896704784e-60
-1.203161481742358329e-60
-1.056298610390675243e-60
-9.148666308329775089e-61
-8.499903230430560622e-61
-7.521537943564627040e-61
-6.528996580833562226e-61
-5.227859750373525896e-61
-4.806856184195133213e-61
-4.141775980738135245e-61
-3.962896657304028796e-61
-3.409005723923922742e-61
-3.287668033762866221e-61
-2.728220340690992184e-61
-2.439531024143906573e-61
-1.824843083553829849e-61
-1.538315518675352284e-61
-1.167831616217279783e-61
-1.057634948849487099e-61
-9.977173863008151254e-62
-8.569668961105213035e-62
-7.903827288355785503e-62
-6.503136598618036540e-62
-6.305140464579141096e-62
-6.061027589739080466e-62
-4.104152605132515731e-62
-3.448865816807275459e-62
-3.103688356647360317e-62
-2.527786894678117270e-62
-2.124332248713407381e-62
-2.052454669820903019e-62
-1.821422981967741360e-62
-1.770802202905869142e-62
-1.298541532100386962e-62
-1.036624388664473607e-62
-8.731011798627395847e-63
-7.401254297727872961e-63
-5.682629048467160129e-63
-5.287940853396676089e-63
-4.026689321947562281e-63
-3.152453090488551867e-63
-1.932810056377186385e-63
-1.090242819957429421e-63
-6.333705037668006717e-64
-1.360742427743348189e-64
-1.198933125818732919e-64
-9.434372647789653959e-65
-6.794599577884756653e-65
-5.941286186290689796e-65
-3.942993527420998168e-65
-3.412789605291610082e-65
-2.715549019530541513e-65
-1.762977750148107825e-65
-1.652053459153354866e-65
-1.099912772065111734e-65
-1.015687329372699060e-65
-4.409785180888551843e-66
-9.370166947239626731e-67
-8.381239638938696015e-67
-5.627759037219960668e-76
-3.560222327653826334e-76
-2.614701019141480980e-76
-2.404060948222857411e-76
-2.140440746368197292e-76
-1.676666285084538540e-76
-1.380192667113537306e-76
-9.718042296742527900e-77
-9.474650877911919723e-77
-7.064072864983014377e-77
-4.602569683742738844e-77
-4.156733458280345373e-77
-3.595369498171085653e-77
-3.047891602166758786e-77
-2.719162904780882107e-77
-2.436507451326253434e-77
-2.185531429420286655e-77
-2.030614175462015441e-77
-1.674745226486924993e-77
-1.600822856194956345e-77
-1.385964024211409621e-77
-1.270907436644781798e-77
-1.025683241930428774e-77
-8.711394672851861170e-78
-7.429605927658953814e-78
-7.314073207295728598e-78
-4.470063995554306007e-78
-4.009362315506440281e-78
-3.144060659023240226e-78
-2.994001988592295727e-78
-2.005022524033854300e-78
-1.763896937231314229e-78
-1.530145002743849253e-78
-1.447040950537373227e-78
-1.026200552030673941e-78
-6.537008359834042032e-79
-5.957139212767052566e-79
-4.215886990837455286e-79
-1.401486597687574626e-79
-3.061138081791655761e-80
-1.915351513052883619e-80
-1.005202250877456245e-80
-9.920948057295489580e-81
-7.761894302565762193e-81
-6.741814765279758736e-81
-5.688303771913882288e-81
-5.508518046166613643e-81
-4.031121880271196598e-81
-3.278226113028590326e-81
-3.009072864392009505e-81
-2.881424314764040830e-81
-2.155168073346670848e-81
-1.707903184002781523e-81
-9.051027706942111579e-82
-5.627094175972192752e-82
-2.615741478561683334e-82
-5.861809710327201413e-92
-3.366924647104169829e-92
-2.972751780011349479e-92
-1.772114413163740960e-92
-1.441022977164105487e-92
-1.250303547631471121e-92
-1.081646638379287555e-92
-7.739439374061332070e-93
-4.575421919979095566e-93
-3.878847726645396947e-93
-3.408186681754841990e-93
-2.967002872175482058e-93
-2.575667440849550221e-93
-2.217334047663565947e-93
-1.833424585082531893e-93
-1.686361116457500635e-93
-1.558091527197349537e-93
-1.120566690568544165e-93
-1.083836935729095912e-93
-9.056362934931583002e-94
-6.117839786922262323e-94
-4.729165409693106925e-94
-3.856584933681773108e-94
-2.547843899274618297e-94
-7.234440856526643246e-95
-5.198531573686705607e-95
-3.627850098087852122e-95
-2.885357708092569748e-95
-2.397828216061340083e-95
-1.926067261924553668e-95
-1.366698131147988669e-95
-1.256522881482152208e-95
-1.056206626548137507e-95
-8.574360247278888667e-96
-8.307851590487135505e-96
-6.370435998427993319e-96
-5.541508580068972961e-96
-3.385447562363661595e-96
-9.884557137364264038e-97
-5.732495779945401908e-97
-6.757044500541119917e-108
-6.663735087516192250e-108
-4.568932295439610425e-108
-3.659379879908589944e-108
-2.986108096557109156e-108
-2.794150552105358484e-108
-2.410571252250685293e-108
-1.807022299285539707e-108
-1.548902967434869448e-108
-1.082300448187462453e-108
-7.331387226619494442e-109
-4.839172652796741850e-109
-4.261275677135271308e-109
-3.661142149101984276e-109
-3.214353019312920669e-109
-3.114822269151684375e-109
-2.676299958639325010e-109
-2.344676126557813314e-109
-2.201018412453530763e-109
-2.060570354014451016e-109
-1.734104070026963569e-109
-1.417731761112664394e-109
-1.347725726765841153e-109
-1.079088132785540798e-109
-9.387048585518223531e-110
-7.246260498244860288e-110
-3.247965602886273005e-110
-1.601902402937385562e-110
-4.197237355307764615e-111
-2.750144803562308624e-111
-2.196720116724489959e-111
-1.741077973410874421e-111
-1.622502886049165894e-111
-1.190081520555453693e-111
-9.243961875031774933e-112
-6.867274428310705402e-112
-4.304844352007037025e-112
-2.827181190698730385e-112
-1.404586752851677748e-112
-5.784456872858751582e-113
-7.717113793227827973e-124
-6.272757476787801254e-124
-4.888741767247291024e-124
-4.094198834965727122e-124
-4.052706212953355877e-124
-3.450760945410939535e-124
-3.313778837676846951e-124
-2.841122375855689362e-124
-2.485473661574783931e-124
-1.655711101923822588e-124
-1.338180423702168649e-124
-1.279493844263722170e-124
-8.967768729640075921e-125
-8.432786754826989993e-125
-5.223848760902271716e-125
-4.151467675953955800e-125
-3.801996115790250445e-125
-3.479036807659597733e-125
-3.047593250533527707e-125
-1.830868837735340984e-125
-1.427374326788487424e-125
-1.063970980386332743e-125
-9.640175046187655515e-126
-6.206477430866575143e-126
-4.910958358558317565e-126
-4.347628957416582165e-126
-2.151759654657111166e-126
-1.266828201270521882e-126
-2.210958588188417373e-128
-1.019087843046819949e-128
-7.042613814038562698e-129
-5.306450153790572586e-129
-5.170911944909482218e-129
-4.275356292135843108e-129
-3.512492676717293454e-129
-3.448905240223758809e-129
-2.644466464060263323e-129
-2.535722825403473091e-129
-2.126901499604932514e-129
-1.562460359662516273e-129
-1.408801394824891071e-129
-4.164337753280800474e-130
-1.360591389333163522e-131
-1.829787879819291152e-140
-1.259080830462512163e-140
-1.101527870607760835e-140
-8.284012402739355831e-141
-7.250119953466824818e-141
-6.506675971742283356e-141
-5.885779645380161722e-141
-4.263028597890517730e-141
-3.685834264247576707e-141
-2.021643141613720886e-141
-1.870363150232541654e-141
-6.838274584375709758e-142
-1.336227077317251294e-142
-1.916746328497482814e-144
-1.772406273813943411e-144
-1.464042413569027852e-144
-1.160871951122580180e-144
-1.092165048269161064e-144
-9.645934064040824052e-145
-8.542200021112462651e-145
-7.475052542231110663e-145
-5.622222143597830510e-145
-5.176016039458086227e-145
-4.310798150382914147e-145
-2.856887491005554717e-145
-2.441060299269463903e-145
-1.335720542133741679e-145
-8.855556184809029909e-146
-2.475630471323242359e-146
-6.028150581537138849e-157
-3.180168532627122729e-157
-2.997437025544633766e-157
-2.994200261769167472e-157
-2.931321693330720376e-157
-1.304180115229419267e-157
-1.288765455986065617e-157
-1.261755346703050971e-157
-8.250442893245229725e-158
-7.667264078764373978e-158
-2.354526100541126063e-159
-5.043686062076392764e-161
-3.769105008331838938e-161
-3.435549388033643136e-161
-2.915602638071420273e-161
-2.590132445387516251e-161
-1.978139290188256432e-161
-1.807462849730901694e-161
-1.399869509070239158e-161
-1.110130609236485313e-161
-1.093208196319988682e-161
-1.092861998912790479e-161
-1.085887501891771516e-161
-1.186122210314287967e-162
-5.310085229675992013e-173
-5.010677621245070672e-173
-3.315191118029438695e-173
-3.226307443627849769e-173
-1.817562629530788139e-173
-1.717984511927645217e-173
-1.462391626695546544e-173
-1.404431266442782330e-173
-9.468223042076683114e-174
-7.068063794899033025e-174
-5.515968602324582279e-174
-4.050185387966762552e-174
-3.047448003127804553e-174
-3.951612609147917151e-175
-2.978427070230742538e-176
-7.751415478944125477e-177
-6.169387321397054954e-177
-5.010141583598813964e-177
-4.829153266062780172e-177
-3.511336316597247085e-177
-3.371405492645623539e-177
-3.270721845320472805e-177
-2.165194125780310746e-177
-2.139168444681560142e-177
-2.098652402160913103e-177
-2.046737754895613484e-177
-1.529327654923103988e-177
-1.038464858761296866e-177
-9.406569198595469110e-178
-4.429355712501496226e-178
-3.890879124201257766e-178
-3.000555000773734855e-189
-2.225290726337403074e-189
-2.165540920018027810e-189
-1.610453387647767862e-189
-1.545699464691861059e-189
-1.247330471218818092e-189
-1.133018462845749354e-189
-7.507518077664475686e-190
-7.382899898469281515e-190
-5.234272096551886817e-190
-5.192917199135364215e-190
-4.877871706218200965e-190
-4.559805163173885658e-190
-4.053227688901775077e-190
-3.900596360654416355e-190
-3.621830737214567395e-190
-2.119185598370331396e-190
-1.588259599595789820e-190
-1.727555826911201749e-191
-7.951996568624350254e-193
-2.237346606266994818e-193
-1.841576556419023556e-193
-1.774108328888904225e-193
-1.619294794862105696e-193
-1.505564833231970288e-193
-1.196786886159925444e-193
-1.080274587579456981e-193
-1.009380909616820611e-193
-1.007322791665004472e-193
-5.923012958256107195e-194
-5.918438502181905418e-194
-4.652818184933552380e-194
-4.634013767037827568e-194
-3.695439945899311440e-194
-2.227558283590705664e-194
-1.466380718701604144e-194
-4.474669161922488210e-206
-3.792126358204618252e-206
-3.085396206769434520e-206
-2.682136941445147839e-206
-2.378720891492343068e-206
-1.590552811195879381e-206
-1.448224365894423649e-206
-1.318705128220137529e-206
-1.207993900157196979e-206
-1.146777339461700868e-206
-1.129009317331370371e-206
-1.094850213584259553e-206
-1.012637646667771762e-206
-6.206060651756834003e-207
-5.222264511582235620e-207
-2.573788553724722310e-207
-1.918452223962981479e-207
-4.333600875959049195e-211
-4.326882514311305588e-211
-3.409482642066107914e-211
-1.976985636143589834e-211
-1.177878075821982205e-211
-8.738702262753580811e-212
-7.145968337375323853e-212
-6.738828830052033660e-212
-6.667344908200439793e-212
-6.199666277958590747e-212
-5.634746265057211783e-212
-5.160880464186460006e-212
-3.385797362103235551e-212
-6.896361158352488854e-213
-6.760223767040219235e-213
-5.752596386591661043e-213
-1.544788388876578144e-226
-8.038742556310369351e-227
-6.594096444650534922e-227
-4.221271257643177285e-227
-2.475558383923065964e-227
-2.384563307344524998e-227
-1.950951198249526337e-227
-1.892879450100417940e-227
-1.835870282001054191e-227
-1.699996982193077985e-227
-5.721227287874369300e-228
-1.149469920323008698e-228
-1.344411886396602353e-241
-1.275879530003463343e-241
-1.101474853858818474e-241
-5.447502809686750660e-242
-4.112124655018666692e-242
-3.958330879938490027e-242
-3.164852005851514022e-242
-2.989153203066934934e-242
-2.089417177287148086e-242
-1.942608398887237659e-242
-1.330110456663398653e-242
-1.288808852853006248e-242
-1.088292697312911620e-242
-9.131625954970210682e-243
-8.444678593465676904e-243
-8.151911371774874734e-243
-2.606294594285185162e-243
-1.321671611180962717e-243
-2.988348164772409191e-257
-2.649854991104713816e-257
-1.878400176764739380e-257
-1.793026941104392193e-257
-1.462495401555601953e-257
-1.455943636806763058e-257
-1.417668686660737846e-257
-9.719909236547118363e-258
-8.574998022749611762e-258
-7.727097349275205279e-258
-7.100769191725628476e-258
-5.951355086240032672e-258
-5.128677112626102825e-258
-4.322285385375740948e-258
-2.844665424571028936e-258
-2.454474999705864958e-258
-4.183786979828955993e-259
-1.484546299120878071e-272
-6.880185265620616257e-273
-6.327887139563936106e-273
-5.390099966555896027e-273
-5.202181034203758339e-273
-3.225386785243650191e-273
-2.935867661017201022e-273
-2.678981517257042017e-273
-1.745565470801804358e-273
-1.735599707315197944e-273
-1.442724002382119006e-273
-6.634775685396797198e-274
-3.297163543235407155e-274
-1.930967090458534135e-288
-1.901125191344128831e-288
-1.840612059575777541e-288
-1.484934547071904874e-288
-1.401113520320127776e-288
-1.372269875818424150e-288
-1.235405581575276648e-288
-1.191473505940589487e-288
-1.086298233382472856e-288
-1.058199684821158129e-288
-6.745091303284005017e-289
-5.798837686627014895e-289
-1.871579737772836738e-289
-1.092722166276710649e-303
-1.002529277689004655e-303
-7.056524950888488192e-304
-6.435589389248266398e-304
-5.658326586720140260e-304
-5.422834259728211165e-304
-4.869763570031399780e-304
-4.230459747733870663e-304
-3.973218967164904159e-304
-3.737112711935613254e-304
-1.952735533338748814e-304
-1.785130393214952976e-304
-1.326271173085167258e-304
-6.856381214598554294e-305
-2.331594595854010691e-319
-2.064996773358074056e-319
-1.831402536004332690e-319
-1.678736251439387508e-319
-1.565496405412573800e-319
-1.225480427944627928e-319
-1.103347400292671782e-319
-9.088831620895571427e-320
-8.785475314349046049e-320
-7.254859943532864255e-320
-6.222262743724658977e-320
-5.586894323172815922e-320
-5.449544073628949382e-320
-5.136306454165599073e-320
-5.084923626998109433e-320
-3.219331748301562482e-320
-4.802318077576916409e-321
-3.952525166729972353e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-2.964393875047479265e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-1.976262583364986177e-323
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
-9.881312916824930884e-324
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
9.881312916824930884e-324
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
1.976262583364986177e-323
2.964393875047479265e-323
2.964393875047479265e-323
3.952525166729972353e-323
3.952525166729972353e-323
2.865580745879229956e-321
1.081015633100647439e-320
3.652133254058494455e-320
3.976240317730352188e-320
4.994015548163320069e-320
6.219298349849611498e-320
6.503880161854169508e-320
1.681206579668593741e-319
1.708479003319030550e-319
2.019740360199015873e-319
2.617362165408587692e-319
3.628714542445619368e-319
4.312995461935745832e-319
3.336284507961901831e-306
6.978769503805373074e-305
1.756890209201256252e-304
1.792415827761679646e-304
2.006075376882726552e-304
2.553647478379727776e-304
2.826710846781369307e-304
3.023469428820642406e-304
3.830784691231150676e-304
4.474868899206955116e-304
6.701317500165056647e-304
7.322557396344717491e-304
8.558815912126614982e-304
1.015332206768244516e-303
1.093668302933459624e-303
1.172302214847311473e-303
3.084489574176990802e-289
3.490036973635806982e-289
4.062314705189069157e-289
5.196712435913107780e-289
6.197320206085340592e-289
9.074714261513591782e-289
9.134841139182042276e-289
1.164734212429081113e-288
1.183788573274716981e-288
1.550171871605392962e-288
1.569169626579068613e-288
1.975103557833401638e-288
1.982894879202964969e-288
2.588129901578824190e-288
2.601464531473187792e-288
2.022185443185203453e-274
3.167968754996454615e-274
3.792764417481318624e-274
8.527897279074443252e-274
1.034731683552796530e-273
1.401943022876788868e-273
1.431079066876095111e-273
2.208233138464265415e-273
2.620144199521090704e-273
2.684947535888369791e-273
3.272872526254109022e-273
3.355758147731120024e-273
4.942660023837845376e-273
5.119788527445972033e-273
5.766636055043415766e-273
5.770119713401863560e-273
6.720081031143804543e-273
7.288092811688633599e-273
7.621390691918341176e-273
9.954107716325098608e-259
1.208523805959941025e-258
2.829720551720459190e-258
5.680249762222370475e-258
6.074877253251026047e-258
6.938902079967825128e-258
7.033995800225694380e-258
8.690918503135639526e-258
1.488084801948398341e-257
2.956922996931114864e-257
3.568938574305757253e-257
2.660448360233980305e-243
4.402317422810537876e-243
8.050947003840476419e-243
8.253541045176342585e-243
1.158373088122764150e-242
1.270551537626120649e-242
1.637839749297724032e-242
2.121467786697750061e-242
2.272003179816808500e-242
2.775104400030452599e-242
3.976769824779527109e-242
4.447973017534841960e-242
9.863542642226251626e-242
1.522316498266073369e-229
2.248133784849473614e-227
2.408514705655277223e-227
2.886246779358747091e-227
3.019323005019656258e-227
3.359176549337810867e-227
4.092849771555566406e-227
4.470263342053715270e-227
4.765391204602430130e-227
5.965564227273349551e-227
6.865109851825615396e-227
8.731660828255970682e-227
9.871407727520442958e-227
1.045906914310758773e-226
1.199983538248283459e-226
1.463650648871403901e-226
1.889083253840906958e-226
7.943582296791753243e-214
5.606358067061137519e-213
9.242669977231549537e-213
1.254058887765654828e-212
1.304935263519544924e-212
1.579678670388145189e-212
6.550313896240768746e-212
8.699826293135574732e-212
1.308572003733587857e-211
2.401722055024788649e-211
2.501590410096131362e-211
2.552514122962320023e-211
3.391855801630603361e-211
6.994344906335915451e-211
2.489682437126108410e-207
3.898980228784818733e-207
7.884208006188457728e-207
8.271928044160807849e-207
8.984755063033557752e-207
9.167536090700578404e-207
1.024701424237609424e-206
1.510436927062380041e-206
1.548891035194585790e-206
1.945948125607065715e-206
3.078961619681920211e-206
1.042918319130696865e-205
2.193596208333360789e-205
5.312077796813926323e-196
3.947678590491558793e-195
1.065835359637412403e-194
1.860479826186689193e-194
2.221273773793718473e-194
2.921548600675044830e-194
4.379317728239979132e-194
8.983367830812425520e-194
9.410553037100882848e-194
1.122045637284708393e-193
1.128089178827839175e-193
1.859705972599192059e-193
3.712334905099633236e-193
1.339195581547618559e-191
2.869511177583326094e-191
3.666075112385180134e-190
4.062537722935279906e-190
5.359796675623794455e-190
6.988348951054980314e-190
1.453133232569294720e-189
1.474829217594597726e-189
1.824256804999479707e-189
2.129627350225384375e-189
3.191863706331963928e-189
1.036682064261347922e-180
1.538330568983535567e-178
4.836423344350669172e-178
5.560743557182258214e-178
1.477269561225435001e-177
1.653774367727469207e-177
1.841251710780333865e-177
2.296687283207900688e-177
2.817113482518065936e-177
2.879698035602924243e-177
3.012247608737250539e-177
3.852976929919715419e-177
7.965028977673961702e-177
9.145210560969740822e-175
3.314990767796939799e-174
3.800306943913570061e-174
4.082444555802645722e-174
4.766141956688036255e-174
6.589348538438245305e-174
1.801540252031657071e-173
1.890429801877296527e-173
2.241706825110978451e-173
2.455104051046212723e-173
2.804448689111298984e-173
2.823707795989023244e-173
2.858404024062638770e-173
3.807113828788365782e-173
5.644029181717242773e-173
7.982411676876131118e-163
6.501460017614404574e-162
6.526229521043463896e-162
8.849436112169518416e-162
1.053018135197890007e-161
1.123836520938406008e-161
1.273677852248424680e-161
1.448933507052588284e-161
1.469897374857938924e-161
1.569013256910202264e-161
1.727561516660875983e-161
1.764698646728030240e-161
1.999678013945934000e-161
2.800639365784610884e-161
3.461012865506091124e-161
4.442894983769301189e-161
7.523637162670388724e-161
3.879540959723421068e-158
6.573723411256735271e-158
7.333891236877119702e-158
9.016173084300735169e-158
1.058627398270027218e-157
1.208652555923707073e-157
1.536311251743141520e-157
1.725238300074602547e-157
1.740176777575378437e-157
1.755118500934439513e-157
1.764773776314136186e-157
1.985724681086851470e-157
2.129488249751609038e-157
2.214663247813459276e-157
2.649351582653973192e-157
3.101044946358633428e-157
4.499380962071484881e-157
9.204139047491771736e-146
2.103180130379861766e-145
3.232393345951068212e-145
3.872309922584890511e-145
4.713647215401441471e-145
4.959005954726808242e-145
6.791658580233313718e-145
7.983210530849940024e-145
8.788939107798931803e-145
1.083358694831375263e-144
1.246254400147421984e-144
1.451949670559548141e-144
1.579863888388497886e-144
1.788671667097198000e-144
8.504143025427369450e-142
1.779010160680391269e-141
2.213855786314343739e-141
2.327574272456244280e-141
2.662503882171959476e-141
3.902007310965517363e-141
4.703691657182286735e-141
5.265211961953868887e-141
5.835202767036319295e-141
9.122448881448318107e-141
9.889649980016445180e-141
1.470647590618205743e-140
1.710771533543398134e-140
3.918495333108549447e-131
7.666819650088765013e-130
1.375756339041133753e-129
1.955027801690539875e-129
2.247298712571482115e-129
2.664946830103572085e-129
2.989499101437971200e-129
3.049184137933322497e-129
3.893506013513372929e-129
4.469730523143386381e-129
6.038415765618030808e-129
6.472846437989075965e-129
7.956093633319699698e-129
1.350882285625671322e-128
1.569834522442673381e-128
1.457295387157057895e-126
2.298030157047706737e-126
4.198318830048646421e-126
5.553833163497763312e-126
8.950340793965544957e-126
1.004423855699899112e-125
1.113347170959744768e-125
1.580789594986459407e-125
1.797960239152608704e-125
2.075583527177563134e-125
3.236359863936178389e-125
4.029670598546552517e-125
4.391174594416774317e-125
5.622314690365246534e-125
5.770831503193378319e-125
8.301956462398167561e-125
9.568880016052186969e-125
1.451428813340613080e-124
1.833116920514797134e-124
2.140452186308806509e-124
2.333231384811601524e-124
2.611717558003729536e-124
3.026125638005736021e-124
3.840697997214640826e-124
4.467256356054055980e-124
4.780856359819730158e-124
5.794503815130076729e-124
5.990746963924615214e-124
1.766942050125679321e-113
2.876281412134917296e-112
3.455945395636141938e-112
7.234489211347823057e-112
8.980666761519004624e-112
1.140162140544032817e-111
1.359678178604172393e-111
1.748275753522810971e-111
1.913152360592284036e-111
2.779054940854634310e-111
4.836683529578037854e-111
6.742654792314424004e-111
1.116477260085532179e-110
5.423146508312322384e-110
7.663167325384637158e-110
8.534090192637857415e-110
1.214103778694743829e-109
1.272109705129316761e-109
1.478970582617425037e-109
1.846810357782650687e-109
2.006521303828471243e-109
2.465308802769528298e-109
2.966210099572910802e-109
3.458253029408268009e-109
4.017860918149298406e-109
4.633022528435716071e-109
5.108916158072172739e-109
5.616594749121686878e-109
1.207904106636819361e-108
1.476733918823330008e-108
2.285639626789532270e-108
2.542102820619419637e-108
2.808614809921507783e-108
3.237265219801629483e-108
3.627108865960932222e-108
4.112801041253542906e-108
4.284780628930480530e-108
5.065064832411324834e-108
5.789829420313437685e-108
4.277383173876638873e-97
2.396367319519675305e-96
3.295281068985456980e-96
4.108397980191359862e-96
5.151121150703960500e-96
6.710437250877448034e-96
7.879884472094573939e-96
1.041731029314180622e-95
1.177589942970610547e-95
1.191393623910207098e-95
1.377718180694575198e-95
1.469403688410611619e-95
1.922646068389558422e-95
2.857148382565414784e-95
3.401775444785935891e-95
8.639591666294145308e-95
1.348414390667290556e-94
2.256971587957463322e-94
3.228725098776887531e-94
4.935373993228363407e-94
7.152677958564205257e-94
8.430138324702811945e-94
1.046650051621017367e-93
1.292713419872131534e-93
1.485733317308669812e-93
1.809119818736449877e-93
1.869818706832727402e-93
2.382605796671904016e-93
2.732442105568674550e-93
3.018982831737492750e-93
3.525796458580023117e-93
4.459973437196263857e-93
4.937510005835444841e-93
5.549240728887309200e-93
8.548070047496925207e-93
9.961528333702394149e-93
1.239978047974077476e-92
1.424365488244437314e-92
1.675827673561174741e-92
1.899753438496255149e-92
2.771074962782230753e-92
3.773501355748793856e-92
6.835048555049528292e-92
4.449003848100631144e-82
1.204563968289227185e-81
2.006239944903077517e-81
2.511919558247427730e-81
3.177223697296236006e-81
3.939814095861570843e-81
4.714697721650567665e-81
5.400721025233275143e-81
6.091889939229921934e-81
8.324620076684359388e-81
9.116250655717237936e-81
1.258423638122141590e-80
1.450792000026357192e-80
2.051466925803791231e-80
1.418058983977866693e-79
2.920643944753112579e-79
3.780150695435047747e-79
6.422546069638681796e-79
7.542063671838919492e-79
1.155616235528876006e-78
1.317770197625154950e-78
1.434243661120512219e-78
1.581102800777107942e-78
2.351415374645369366e-78
2.826536427701461853e-78
3.172024923854631405e-78
3.611077558362167042e-78
6.064162759424328351e-78
8.415787081963173969e-78
9.826191298353760692e-78
1.026559369159507346e-77
1.360143565437811277e-77
1.574651306436101612e-77
1.690933884850547064e-77
1.931063187256033970e-77
2.372136285252060568e-77
2.465940803795993371e-77
3.176632210918833650e-77
3.600167685704129993e-77
3.717801636417036557e-77
4.108013210935531785e-77
5.109806580444173993e-77
6.657505431769434973e-77
7.258486949925158800e-77
8.966115955590149437e-77
1.029747685347388798e-76
1.585073291361099672e-76
1.833866284152599936e-76
1.984745908934615379e-76
2.550208779892841603e-76
3.011248916066373211e-76
3.296818734959332895e-76
4.225272463840008489e-76
1.862167246073333929e-66
6.348434956168847612e-66
1.290661412182046912e-65
1.716387448072503790e-65
2.200141469712809243e-65
2.685774857443409794e-65
3.148704913559217184e-65
4.306836723361164339e-65
6.525580115172014541e-65
6.827935175135397096e-65
8.506738232566593361e-65
1.049611489028796275e-64
1.376869094788162737e-64
3.440199296683592743e-64
1.325615179202975001e-63
1.984186971553450777e-63
2.284141018264242937e-63
3.634815898266842154e-63
4.716263013314518447e-63
5.760766118482065748e-63
8.053227911350419122e-63
9.631261220697859851e-63
1.037518991071911574e-62
1.087682481285426431e-62
1.211969991225329459e-62
1.515346315828103357e-62
1.631120733378280560e-62
2.175967958761793413e-62
2.511012248530919729e-62
2.962957973678506970e-62
3.489654690375108662e-62
4.104736404604816079e-62
4.425045603118208817e-62
5.393621597110393639e-62
6.450910749329108347e-62
6.842597988709364925e-62
7.109056841650764909e-62
8.156491915932700467e-62
9.948456344299882093e-62
1.217096630171741856e-61
1.426574916577485430e-61
1.619450300362200185e-61
1.846861641855738017e-61
2.085001911355401827e-61
2.315752695445199722e-61
2.648719742422604950e-61
2.811160707272366044e-61
3.959738402076964235e-61
4.558011451524282144e-61
5.958131286973021371e-61
6.714693991457703544e-61
7.343705802914598756e-61
8.025289308722547307e-61
8.870151758860797923e-61
1.278337111936778998e-60
1.577760211879524423e-60
2.129493107004169980e-60
2.479966353418838728e-60
3.087840226993921435e-60
3.734702979938780185e-60
4.123392034438573521e-60
5.759045960437568782e-60
6.295376908963463153e-60
6.925909519676632684e-60
8.727668550430231833e-60
1.443607798724460936e-59
4.456396635859662401e-59
9.708906124773359057e-59
1.391848160533563951e-58
1.776807347724951283e-58
2.032698690737401065e-58
2.655582453151990442e-58
2.852093794916036595e-58
1.376015773548428603e-50
2.435732219670159105e-50
2.335818676771805836e-49
2.479421721032147991e-49
3.670248382002404897e-49
4.128957326116949313e-49
5.792439888635191916e-49
6.876468233178880741e-49
7.535798500144634354e-49
9.770889272122470840e-49
1.156059203301651233e-48
3.305690007468133919e-48
3.705838767196038338e-48
5.952578007693525930e-48
6.908067161468600593e-48
1.208513925459206629e-47
1.372102096300668292e-47
1.983442239230497597e-47
3.408407414311713112e-47
3.558233524125900973e-47
5.515461214031516859e-47
5.730082092626652878e-47
6.196437644523057975e-47
7.506248836161501022e-47
7.591023760040859797e-47
9.543679345173060454e-47
1.073004561695008014e-46
1.116585139442973677e-46
1.258300193884775474e-46
1.289726829223317496e-46
1.500972512832736251e-46
1.502648564572944541e-46
1.695918884176502981e-46
1.787059997337793341e-46
1.880627810221833098e-46
2.164504469359214303e-46
2.226413223585061722e-46
2.538226661747143238e-46
2.753883102913254216e-46
2.942307665264814141e-46
3.283555733656997790e-46
3.342159401087910403e-46
4.056762978475137520e-46
4.259425083594863583e-46
4.661906400150779756e-46
4.814208620771645340e-46
5.158528658610105220e-46
5.633924706518071918e-46
6.523191852835941847e-46
7.038001217047158991e-46
7.115153877287119190e-46
7.636873757602442426e-46
8.408787384752963966e-46
8.490979607314957783e-46
8.930832616598116150e-46
1.003712962460371841e-45
1.013440136583957253e-45
1.150027049701087715e-45
1.205954590952114821e-45
1.380038505675863162e-45
1.590017295677435267e-45
1.633559394674873353e-45
1.878539373655065179e-45
2.017108136967743983e-45
2.118247174228976111e-45
2.212753433479852244e-45
2.305499902325307661e-45
2.504603517946278422e-45
2.684950526270719696e-45
2.890031099937377579e-45
3.060179725197939374e-45
3.157643942857494464e-45
3.370350496633503063e-45
3.768176172714246857e-45
4.765661349845684563e-45
4.974519356736667603e-45
5.611774587449466691e-45
6.955453589363188391e-45
7.812248503105100179e-45
9.556716167930039651e-45
9.655053966971094321e-45
1.186371692436810631e-44
1.312900041441963930e-44
1.789903067435031560e-44
1.884661489974724751e-44
2.074624564992106449e-44
2.091329001134858766e-44
2.346879092636274617e-44
2.469476417100337704e-44
2.759993714113752395e-44
3.004296793254192410e-44
3.134233297793982687e-44
3.271442661548271716e-44
3.553243279796781352e-44
3.833346234265603710e-44
3.999133312386353186e-44
4.441200482820926146e-44
4.781176722850470844e-44
5.060334987451692473e-44
5.148558322261685318e-44
5.665529436710962436e-44
5.913341983341962579e-44
6.248252993786087770e-44
6.373925771740057956e-44
6.667604853846171049e-44
7.493441856015404804e-44
7.921118370490390960e-44
7.976849810435455388e-44
8.506214678384678978e-44
8.694942491093379857e-44
8.930124535708993511e-44
9.460891533115982345e-44
1.059710043087435998e-43
1.066567801583317217e-43
1.070546481507519173e-43
1.142671820643755193e-43
1.234338244352658663e-43
1.368164518400314863e-43
1.398701507364268333e-43
1.487836443628968604e-43
1.540076749164964258e-43
1.566567623972101104e-43
1.643512880896510025e-43
1.747035685411798755e-43
1.778012230383668359e-43
1.833031145273129322e-43
1.950338951431082540e-43
2.053560021450290441e-43
2.104259924549739381e-43
2.162103789775931289e-43
2.192150022526862113e-43
2.296248562285781537e-43
2.440667046747248713e-43
2.587354613645057840e-43
2.764057839576214787e-43
3.043855396344729575e-43
3.228487544451619195e-43
3.276668688061623036e-43
3.360223116515559606e-43
3.432113609610378601e-43
3.626551084079815771e-43
3.700927140729790588e-43
3.824967817311424143e-43
4.339710405587342686e-43
4.548333729258021471e-43
4.713945572351973825e-43
4.812871977361245522e-43
4.888849042024656004e-43
5.419931185778681962e-43
5.553154677139302715e-43
5.886938244470026775e-43
6.468494381466882925e-43
6.681350038262392519e-43
6.917930800674187931e-43
7.516485879200817111e-43
1.069910632350810567e-42
1.652991376086152606e-42
3.189795213802009211e-33
8.343103552994058458e-33
1.983122942881780454e-32
2.985850513423518630e-32
3.337315181568884871e-32
6.290308623095516738e-32
7.402339373125395069e-32
7.539480296496042836e-32
8.140116784367186858e-32
1.042711938773465593e-31
1.361935875483773272e-31
1.428417280607205446e-31
2.177458029239915291e-31
2.387306030054573978e-31
2.650961557999133110e-31
2.889680851649887008e-31
2.942728389038528616e-31
3.377284702838637516e-31
3.902545365780324494e-31
4.082016788470348715e-31
5.059362269686187878e-31
5.373704233069364388e-31
6.054550638699902274e-31
6.097558311533995607e-31
6.328601329194829490e-31
7.470520145057624649e-31
7.684149510304904368e-31
7.961516914343593814e-31
8.932474290859125812e-31
9.879540281109724799e-31
9.914376877169385312e-31
1.067437212693060990e-30
1.167157909816410017e-30
1.202614414578540948e-30
1.266749506145474761e-30
1.326077194665839545e-30
1.586023822965580463e-30
1.714123118563058673e-30
1.803514669895701256e-30
1.875588221234557766e-30
1.880919000051240333e-30
2.010575299060637052e-30
2.149768537435019835e-30
2.438061309699003898e-30
2.475791750111866953e-30
2.644019306535112228e-30
2.814905593900419901e-30
3.310236374787229940e-30
3.558921417552952862e-30
3.827937960673307834e-30
4.065660853640056576e-30
4.218267007783417544e-30
4.699355764077188897e-30
4.752430291495286493e-30
5.154172674948985569e-30
5.540542450172610481e-30
6.058318900324921254e-30
6.663541506146629685e-30
6.718587234413951293e-30
6.790134214409260126e-30
7.428423023151982344e-30
8.047119663317709789e-30
8.510582558425731299e-30
9.104266570071526908e-30
9.972910829136080367e-30
1.121879877663746970e-29
1.138842201815025457e-29
1.257737467669005841e-29
1.390279334582975921e-29
1.526804710042110566e-29
1.537130223534360517e-29
1.651861746675279877e-29
1.896937254472181134e-29
2.111381294713420992e-29
2.393441805331997908e-29
2.747684245650721961e-29
2.796110803327595887e-29
3.785935872814799662e-29
4.118921963067963918e-29
5.148812590378630983e-29
5.536889603116775104e-29
5.673192395402439629e-29
6.023320329145939370e-29
7.122609137807092071e-29
7.346570805864760122e-29
8.015786632265958376e-29
9.183308645899081489e-29
9.454240755271695700e-29
1.087902560019392260e-28
1.115008263850230769e-28
1.248109552547053149e-28
1.314896459468305500e-28
1.340922442574024854e-28
1.404429754054182529e-28
1.455714605564735718e-28
1.614662451016556058e-28
1.697960122114067440e-28
1.761509145211659598e-28
1.783400154556635933e-28
1.846694039353118993e-28
2.000252686748302474e-28
2.063211992421200613e-28
2.144149123068496523e-28
2.214879609238109354e-28
2.260800758692252056e-28
2.287442696213667576e-28
2.422606871647836794e-28
2.457978038105662767e-28
2.748823760380498766e-28
2.966039802117365578e-28
3.066133980251728822e-28
3.203098970460331052e-28
3.301895077141440019e-28
3.390746720855074599e-28
3.784253817440657319e-28
3.833522920512425740e-28
3.871393063658587309e-28
3.902878261590876748e-28
4.141544931039999071e-28
4.222618518028149029e-28
4.239586497248222462e-28
4.312109906404012656e-28
4.510124544036156811e-28
4.796295084523329965e-28
4.968969928420439933e-28
5.168759302809985709e-28
5.175862023815506034e-28
5.521694615262500299e-28
5.666871432229837312e-28
5.864310661341537698e-28
6.378837717323579686e-28
6.558452505874239500e-28
6.792702771666990763e-28
6.927290825801195237e-28
7.183428557864232433e-28
7.383817433910818840e-28
7.638570308105105763e-28
7.721958574784047451e-28
8.063840922598913028e-28
8.431705932827060576e-28
8.472502037607813143e-28
8.654740300220717069e-28
9.154055858459884912e-28
9.701527346290869230e-28
1.011105524334900121e-27
1.038213189918058453e-27
1.068954482355937997e-27
1.072822694972280516e-27
1.127983093698057420e-27
1.136286210785569832e-27
1.195495655479920808e-27
1.241453494531403867e-27
1.314681201706421996e-27
1.317353408611989370e-27
1.372724368703199811e-27
1.434370638592473897e-27
1.470616741779527897e-27
1.553961221114675874e-27
1.630637277662213578e-27
1.693389094173027489e-27
1.774066677178074055e-27
1.811847510057618290e-27
1.844347764040226688e-27
1.894559242611762656e-27
1.910073226094660971e-27
2.134570029594710037e-27
2.218745881170380524e-27
2.258034942774000229e-27
2.563416219970890680e-27
2.631353413381742320e-27
3.125802888231080566e-27
3.193623489302742962e-27
4.692821550943830675e-27
1.847941131996633575e-19
1.595281495074713885e-18
5.895469259751105732e-18
8.691832241869140059e-18
7.920197658046342209e-17
1.623174831147042828e-16
2.475847074184229692e-16
3.714069630860383659e-16
4.888378418971985119e-16
5.277429911500556880e-16
6.840060682247359441e-16
6.965791070509471753e-16
7.682077498904910431e-16
9.663195556987145876e-16
1.235664494363230516e-15
1.346360135234303547e-15
1.409268745199335635e-15
1.427504136137985171e-15
1.648489835900401618e-15
1.840772344951359728e-15
2.256195844273673497e-15
2.649650449581258719e-15
2.753976029353734143e-15
2.947184368387710601e-15
3.173731709539747081e-15
3.649896610032610943e-15
3.928868420772110794e-15
4.244188669088860416e-15
4.261534925144295624e-15
5.062927286759619832e-15
5.549350643933621791e-15
5.711643148033775318e-15
5.870974439676461335e-15
6.488445061994948030e-15
7.153846290125670230e-15
7.338855857182128356e-15
7.837625482109345767e-15
8.802067404465487118e-15
8.949603941912068869e-15
9.648315183370438826e-15
1.048743528471553196e-14
1.092341666456616764e-14
1.214137691539041816e-14
1.338726935361769681e-14
1.455950176104304264e-14
1.547011408088235127e-14
1.631264916708320246e-14
1.691929163907703921e-14
1.807337579272842237e-14
1.812343227869626212e-14
1.923927973446746186e-14
1.957433932994171126e-14
2.101451684695394567e-14
2.410838986796409721e-14
2.523040316784339169e-14
2.919871000154164554e-14
3.043231496800808280e-14
3.402743499007988706e-14
3.567290482050979843e-14
3.756552148437503798e-14
3.866911371214581315e-14
4.110091680433120164e-14
4.174217532547608332e-14
4.539135270268989163e-14
4.996930115786796165e-14
5.074500729516813021e-14
5.356771581226952622e-14
6.282341091872084826e-14
6.560256272105375280e-14
7.315402140726722448e-14
7.720696665101255836e-14
9.124973332147127606e-14
1.110289599034286379e-13
1.185070859140295336e-13
1.328235327924759367e-13
1.573176467282775361e-13
1.640621251736373977e-13
1.725342989252433882e-13
1.745552475587236927e-13
2.213445973868921413e-13
2.257686502345752592e-13
2.302052186850105863e-13
2.698547621417686744e-13
3.084128734067167929e-13
3.179535259546431052e-13
3.789440384086439756e-13
3.920458749262128260e-13
4.220912202738046378e-13
4.429939167500291985e-13
4.681995432326595187e-13
5.215642740277412734e-13
5.735046108710511192e-13
5.980452250461606883e-13
6.218465575829374911e-13
6.578683566659998163e-13
6.762352461665508418e-13
7.237633138104069971e-13
7.330978557788938333e-13
7.391799228383250721e-13
7.884264856469112538e-13
8.001765415532517957e-13
8.659259072397065441e-13
8.804357710458685815e-13
9.026206340139309246e-13
9.094947049479350034e-13
9.634145531526349557e-13
9.977015665909602288e-13
1.020487493376119204e-12
1.021458615802523420e-12
1.034214331059667042e-12
1.079043967944442894e-12
1.090244957601782799e-12
1.144230858241583689e-12
1.303982403155458197e-12
1.312089160005729595e-12
1.347714611998319560e-12
1.351478263475377430e-12
1.378534209523777289e-12
1.404424208698979671e-12
1.499005660127356219e-12
1.553668515087753497e-12
1.575844960203725329e-12
1.648156907699520072e-12
1.656240854938461021e-12
1.668385013540747167e-12
1.709501749682171941e-12
1.813206494696202230e-12
1.834866011995899208e-12
1.848654168297742218e-12
1.893204525802921196e-12
1.898631138689146255e-12
1.925734908414783281e-12
1.975532642516748706e-12
1.987167864313165646e-12
1.999498609027492678e-12
2.077698790107666716e-12
2.089403779426512171e-12
2.152630488528443759e-12
2.196107009512943282e-12
2.200157650783254055e-12
2.232364503492183844e-12
2.293109094183469896e-12
2.342732330574662755e-12
2.464751787029039585e-12
2.486967828213722504e-12
2.545534197739325847e-12
2.607121516654184609e-12
2.616428683455188627e-12
2.710466383711626891e-12
2.753421698247084291e-12
2.827052440023985279e-12
2.961277026161762224e-12
2.963369395820975484e-12
3.006327632474014675e-12
3.104239021432517795e-12
3.144391120928190446e-12
3.189461212124653787e-12
3.209507823471545600e-12
3.310697219521762166e-12
3.312922636438524408e-12
3.377862787424503917e-12
3.400880847229087150e-12
3.489088488855704964e-12
3.490301088307957552e-12
3.541216593423044325e-12
3.576303569370663198e-12
3.635741962258120290e-12
3.692553343970382811e-12
3.771918021387816990e-12
3.799360565112385413e-12
3.813952574702365020e-12
3.912023551489607037e-12
3.999426547994819765e-12
4.119837372514427315e-12
4.178085988832607483e-12
4.186678475708094086e-12
4.338211852899921358e-12
4.419738454116928215e-12
4.580741283815317967e-12
4.620347740931267263e-12
4.879195566465498922e-12
4.898808837106576199e-12
4.928449413276484833e-12
5.054936795858374969e-12
5.148382850133140485e-12
5.282552136521536985e-12
5.294838104664397761e-12
5.706056238386818267e-12
6.152006404746831782e-12
6.549200860900864083e-12
6.583003661500797944e-12
7.018303567717388127e-12
7.152996569802196916e-12
7.306371844843307144e-12
7.365115687429191601e-12
7.372517666082684059e-12
7.501691105712091222e-12
8.175094336814209247e-12
8.850780820052472458e-12
1.004804547121826635e-11
1.050588621767411895e-11
1.101388578640862770e-11
1.185322159100311349e-11
1.190149110305211737e-11
1.256513271390423537e-11
1.291457137772865917e-11
1.311623990794574328e-11
1.354102619252167529e-11
1.499626342689363666e-11
1.514607239064161305e-11
1.645369784252197306e-11
1.829863917610646837e-11
2.217422486307444945e-11
2.333744078782877684e-11
2.636014886825733041e-11
2.845311958111504697e-11
3.714992368350813199e-11
4.070665375507100789e-11
4.357021827968086193e-11
1.183891629326988851e-10
2.874987964242105612e-05
3.280893509181549087e-05
3.280902512560789693e-05
4.629998063813103344e-05
1.303627981775667076e-04
1.411725815412296779e-04
1.411727002105073701e-04
1.896574223350697250e-04
3.048226577980301332e-04
3.294846744827978520e-04
3.294848141145808760e-04
3.984217511679172957e-04
5.212962594034289444e-04
5.684139764934918954e-04
5.684141284915721418e-04
6.303610783904314797e-04
7.376502859742170310e-04
8.028342071316465697e-04
8.028343644950612949e-04
8.393814898998916418e-04
9.115514898992779650e-04
9.733758148468073896e-04
9.733759749099016789e-04
9.840397967477204546e-04
1.010983712251777977e-03

